Sound Statistical Model Checking for Probabilities and Expected Rewards (extended version)

Statistical model checking estimates probabilities and expectations of interest in probabilistic system models by using random simulations. Its results come with statistical guarantees. However, many tools use unsound statistical methods that produce incorrect results more often than they claim. In this paper, we provide a comprehensive overview of tools and their correctness, as well as of sound methods available for estimating probabilities from the literature. For expected rewards, we investigate how to bound the path reward distribution to apply sound statistical methods for bounded distributions, of which we recommend the Dvoretzky-Kiefer-Wolfowitz inequality that has not been used in SMC so far. We prove that even reachability rewards can be bounded in theory, and formalise the concept of limit-PAC procedures for a practical solution. The 'modes' SMC tool implements our methods and recommendations, which we use to experimentally confirm our results.

==> experiments/binom_coverage/coverage_fixed_eps_chen.csv <==
0.0,1.0
0.001,0.9999999999999932
0.002,0.999999999994172
0.0029100528100529043,0.9999999997847372
0.0029100530100529044,0.9999999999853535
0.003,0.9999999999798197
0.004,0.9999999995935682
0.005,0.9999999959750014
0.006,0.9999999745577315
0.006122448879591834,0.9999999688488153
0.006122449079591833,0.9999999957799219
0.007,0.9999999818351618
0.008,0.9999999237851855
0.009000000000000001,0.9999997352726756
0.0094059404940594,0.9999995801825448
0.0094059406940594,0.9999999199995405
0.01,0.9999998400755543
0.011,0.9999995361568538
0.012,0.9999987922020384
0.012499999899999998,0.9999981178139873
0.012500000099999997,0.9999995488049696
0.013000000000000001,0.9999992858981281
0.014,0.9999983164908748
0.015,0.9999963052298673
0.015420560647663542,0.9999949549391544
0.015420560847663542,0.999998572722794
0.016,0.9999977710212653
0.017,0.9999954032029464
0.018000000000000002,0.9999910000781773
0.018181818081818173,0.9999898827297515
0.018181818281818175,0.9999967524459019
0.019,0.9999943833283832
0.02,0.9999894591617986
0.021,0.9999809940395382
0.021111111011111107,0.9999797541693566
0.02111111121111111,0.9999930009951743
0.022,0.999988147273063
0.023,0.9999792588289098
0.02391304337826087,0.9999663880081515
0.02391304357826087,0.9999874165458437
0.024,0.9999867995957504
0.025,0.9999774861730197
0.026000000000000002,0.9999626923051711
0.02659574458085106,0.9999502353755645
0.026595744780851062,0.999980014232087
0.027,0.9999755038433735
0.028,0.9999602001672789
0.029,0.9999368845618068
0.02916666656666666,0.9999319952817091
0.02916666676666666,0.9999709808157241
0.03,0.9999572190775682
0.031,0.9999332103507899
0.03163265296122448,0.999912421922058
0.03163265316122448,0.9999606115613913
0.032,0.9999536161754687
0.033,0.9999286120950304
0.034,0.9998922290191948
0.03433734929759035,0.9998766774745173
0.034337349497590354,0.9999437503062252
0.035,0.9999259177631579
0.036000000000000004,0.9998894031243598
0.03661417312834645,0.9998597370742983
0.036614173328346454,0.999931538876005
0.037,0.9999200729623473
0.038,0.9998819715299732
0.039,0.9998284648830856
0.03914728672170543,0.9998189894602457
0.03914728692170543,0.9999108571780538
0.04,0.9998768498476011
0.041,0.9998225833059653
0.041254752751711025,0.999805740043115
0.04125475295171103,0.999898358441657
0.042,0.9998662258944184
0.043000000000000003,0.9998089738979336
0.04363295870149813,0.999762334413731
0.04363295890149813,0.9998753254669354
0.044,0.9998578457864835
0.045,0.999798605807254
0.0459409593095941,0.9997237566612264
0.0459409595095941,0.99985196649564
0.046,0.9998488970727223
0.047,0.9997875140983853
0.048,0.9997048374099309
0.04818181808181817,0.9996870624348939
0.048181818281818174,0.9998283290664062
0.049,0.999774614213843
0.0499999999,0.9996889583493199
0.05,0.9996889583394768
0.050000000100000004,0.9813893746737739
0.0503584228390681,0.9818830503846044
0.0503584230390681,0.9820358273542433
0.051000000000000004,0.9829029525374754
0.052000000000000005,0.9841443007171737
0.052836879332624105,0.9850815325418513
0.05283687953262411,0.9852721647565147
0.053,0.985453064553689
0.054,0.986493836111785
0.05489510479510489,0.9873265841087202
0.054895104995104894,0.9875122956725136
0.055,0.987609212336956
0.056,0.9884756452361135
0.05689655162413793,0.9891639251981011
0.056896551824137935,0.9893541144209314
0.057,0.9894334946041471
0.058,0.9901493650366905
0.059000000000000004,0.9907711509704759
0.05921501696484641,0.9908923550047661
0.059215017164846416,0.9911214862641429
0.0599999999,0.9915772907019763
0.06,0.9915772907567328
0.060000000100000006,0.9813466377893706
0.061,0.9827211505401762
0.0611111110111111,0.982864050345277
0.061111111211111104,0.9830802391612791
0.062,0.9842081289298235
0.063,0.9853416422447987
0.06333333323333333,0.9856878548284832
0.06333333343333332,0.9859414910121704
0.064,0.9866324578861049
0.065,0.9875627713670556
0.06513157884736842,0.9876757036786217
0.06513157904736841,0.9879102742633835
0.066,0.9886558752140446
0.067,0.9894069763227858
0.06724137921034483,0.9895709165388867
0.06724137941034482,0.9819357212679528
0.06726384354820847,0.9819664781285662
0.06726384374820846,0.9822383905451233
0.068,0.983249679052632
0.0689710609932476,0.984450139855491
0.06897106119324758,0.98469832450429
0.069,0.9847335321602577
0.07,0.9858750989529598
0.07100000000000001,0.9868718667678665
0.07101910818025478,0.9868895075772147
0.07101910838025477,0.987174900080256
0.07200000000000001,0.9880830831050605
0.073,0.9888800819841644
0.07302839106719243,0.9889008026092584
0.07302839126719242,0.9892053415852822
0.07325581385348838,0.9893840915981399
0.07325581405348837,0.983019608111391
0.074,0.9839978349539701
0.0749999999,0.9851662913873199
0.075,0.9854843516618651
0.07500000009999999,0.9854843517777205
0.076,0.9865675006277169
0.07693498442012384,0.9874444903243749
0.07693498462012383,0.9877733378220073
0.077,0.9878343425529952
0.078,0.9887007081928126
0.07857142847142858,0.9891351105585584
0.07857142867142856,0.9834799877489994
0.07883435572822087,0.983807091608776
0.07883435592822086,0.9841449906568085
0.079,0.9843573105363307
0.08,0.9855413675103084
0.08069908804589665,0.9862703088139649
0.08069908824589664,0.9866159526239459
0.081,0.9869285136403849
0.082,0.9878694906177317
0.08253012038192772,0.9883075169838721
0.08253012058192771,0.9886598161447397
0.083,0.989050690461455
0.08333333323333335,0.9893098289928662
0.08333333343333334,0.9842339626143706
0.084,0.985029525651072
0.08432835810895523,0.9853921531394139
0.08432835830895521,0.9857501462240271
0.085,0.9864875534549219
0.08600000000000001,0.987449858024342
0.08609467445621302,0.9875325838468901
0.08609467465621301,0.9878953960435581
0.08700000000000001,0.9886898359370808
0.08773584895660379,0.9892469124005342
0.08773584915660378,0.9845579982015289
0.0878299119234604,0.9846670930838503
0.08782991212346039,0.9850339163939675
0.088,0.9852404288569909
0.089,0.9863531641022738
0.08953488362093023,0.9868776617979891
0.08953488382093022,0.9872477440434622
0.09,0.98770180964036
0.091,0.9885634161635004
0.0916184970098266,0.9890180821940905
0.0916184972098266,0.9894646568358781
0.09191616756467066,0.9896904610789288
0.09191616776467065,0.9852168424834102
0.092,0.9853155661282296
0.093,0.9863958141401729
0.09326647554469913,0.9866534790598107
0.09326647574469912,0.9870551425710891
0.094,0.987763814686275
0.09488636353636365,0.9885033248513373
0.09488636373636364,0.9888962857467061
0.095,0.9889911021923196
0.09571428561428573,0.9895432460302603
0.09571428581428572,0.9854498988219668
0.096,0.9857662974624
0.09647887313943662,0.9862627400902914
0.09647887333943661,0.9866526078644381
0.097,0.9871880929641398
0.098,0.9880869384801939
0.0984593836535014,0.9884433052791196
0.09845938385350139,0.9889113939712673
0.099,0.9893384088648922
0.09945054935054946,0.9896602398413972
0.09945054955054945,0.9856709598213724
0.0999999999,0.9862387475805515
0.1,0.9866545634959998
0.10000000009999999,0.9866545636024608
0.101,0.9876324756866666
0.10193370155745857,0.9883896515139354
0.10193370175745856,0.9888774822584419
0.10200000000000001,0.9889319594137108
0.10291005281005292,0.9896103887215993
0.1029100530100529,0.9858767353130659
0.10300000000000001,0.9859710057274851
0.10342465743424659,0.9863952480517129
0.10342465763424658,0.9868224312401087
0.10400000000000001,0.9873932558088777
0.105,0.988247740695597
0.1053133513986376,0.9884796242842957
0.10531335159863758,0.9889788061744528
0.106,0.9894976359057195
0.10612244887959184,0.9895823278958777
0.10612244907959183,0.9861324009630017
0.10675675665675677,0.9867527567365756
0.10675675685675676,0.987186974300029
0.107,0.9874254945038667
0.108,0.9882973155073594
0.10860215043763441,0.9887381557787274
0.1086021506376344,0.9892450202879178
0.109,0.9895416009089072
0.10940594049405941,0.989818374154839
0.1094059406940594,0.9863678631516495
0.1099999999,0.9869325943409869
0.11,0.987371296885586
0.1100000001,0.9873712969833845
0.111,0.9882613007004513
0.11180371342785148,0.9888494841163833
0.11180371362785146,0.9893614613388968
0.112,0.9895072865027105
0.11249999990000001,0.9898509776749008
0.1125000001,0.9865481587872121
0.113,0.9870200732454155
0.11315789463684212,0.9871592019861166
0.1131578948368421,0.9876004025310897
0.114,0.9883376277272647
0.1149214658685864,0.9890016590861532
0.11492146606858639,0.989516615823039
0.115,0.9895739612689023
0.11542056064766355,0.989864258475443
0.11542056084766354,0.9867437850822239
0.116,0.9872818875485988
0.11666666656666666,0.9878223753787319
0.11666666676666665,0.9883647798155748
0.117,0.9886381067491408
0.11800000000000001,0.9893431431937304
0.11818181808181819,0.989452813998078
0.11818181828181817,0.9865220906421664
0.11839378228341968,0.9867076652381046
0.11839378248341967,0.987264564197375
0.11900000000000001,0.987810877612199
0.11966580966863755,0.9883329899844143
0.11966580986863753,0.9887930268849445
0.12,0.989053556220483
0.121,0.9897199531024099
0.12111111101111112,0.9897835259230777
0.12111111121111111,0.9867649757327577
0.12135549862122763,0.986974508433585
0.12135549882122762,0.9875062601946882
0.122,0.9880678307668009
0.123,0.9887886995031706
0.12302798972188295,0.9888062472624007
0.12302798992188294,0.9893627314711768
0.12391304337826088,0.9899396242184574
0.12391304357826087,0.986984945971165
0.124,0.9870616760817174
0.12468354420379746,0.9876132637201958
0.12468354440379745,0.9881818634195126
0.125,0.9884396341418096
0.1258793968849246,0.9890617404323685
0.12587939708492463,0.9895265482458637
0.126,0.9896113051431064
0.12659574458085104,0.9899945865780573
0.12659574478085106,0.9871440876933014
0.127,0.9874908285095488
0.1274999999,0.9878759625254863
0.1275000001,0.9884132482166658
0.128,0.9888002543491344
0.129,0.9894409276211765
0.12910447751194026,0.989497605605268
0.12910447771194028,0.9900590869487769
0.12916666656666664,0.9900981725070895
0.12916666676666666,0.9873655249730994
0.13,0.9880621970217124
0.1306930692069307,0.9885416915225593
0.1306930694069307,0.9891142217431758
0.131,0.9893295837854346
0.13163265296122448,0.9897220493695104
0.1316326531612245,0.9871112875444826
0.132,0.9874084023675174
0.13226600975221675,0.9876067887262219
0.13226600995221677,0.9881855512415534
0.133,0.9887393310850997
0.13382352931176472,0.989243439468154
0.13382352951176474,0.9898262906393548
0.134,0.9899365209387344
0.13433734929759034,0.9901327153834832
0.13433734949759035,0.987360181517067
0.135,0.9878806943974802
0.1353658535585366,0.9881314267926808
0.1353658537585366,0.988717234267361
0.136,0.9891582892767382
0.13661417312834645,0.9895168345589413
0.13661417332834647,0.9870357554907803
0.13689320378349512,0.9872498984779116
0.13689320398349514,0.9878379568105623
0.137,0.9879267485788348
0.138,0.98865394550975
0.13840579700144928,0.9888954236110703
0.1384057972014493,0.9894852242317754
0.139,0.9898464654580689
0.13914728672170543,0.989926568791789
0.13914728692170544,0.9873271806018564
0.13990384605384615,0.987883869368593
0.13990384625384616,0.9884750027352721
0.14,0.9885475005065866
0.14100000000000001,0.9892010091412516
0.141254752751711,0.9893382168520286
0.14125475295171103,0.9870372865405692
0.14138755970861244,0.9871370165841873
0.14138755990861246,0.9877291277163172
0.14200000000000002,0.9882071251586869
0.14285714275714284,0.9887557891635931
0.14285714295714286,0.9893485566624579
0.14300000000000002,0.9894410414874819
0.14363295870149811,0.9898076059132828
0.14363295890149813,0.9874000117170577
0.14400000000000002,0.9876745387778367
0.14431279610853082,0.9878871898794188
0.14431279630853083,0.9884803156903625
0.145,0.988951876843556
0.14575471688113206,0.9893690949807913
0.14575471708113208,0.9899622988158197
0.1459409593095941,0.990068098905916
0.14594095950959413,0.987680702988359
0.146,0.9877282873687878
0.147,0.9884311799567862
0.14718309849154926,0.9885388289291986
0.14718309869154927,0.9891318455581943
0.148,0.9896198622127581
0.14818181808181818,0.989712176761796
0.1481818182818182,0.9873771173296888
0.1485981307411215,0.9876699410168264
0.1485981309411215,0.9882625184300005
0.149,0.9885531796558491
0.14999999990000001,0.9891443107863847
0.15,0.9891443108360662
0.15000000010000003,0.9897362091368864
0.15035842283906808,0.98993889371232
0.1503584230390681,0.987667460254736
0.151,0.9881287333665606
0.1513888887888889,0.9883688331723783
0.15138888898888891,0.9889598242030216
0.152,0.9893403271060389
0.1528368793326241,0.9897507923687703
0.15283687953262412,0.9872514425570246
0.153,0.9873605930819795
0.15323325625103923,0.9875070246053657
0.15323325645103925,0.9882601808071081
0.154,0.9887631457253173
0.15459770104942527,0.9890775371301503
0.1545977012494253,0.9897070529356846
0.15489510479510488,0.9898699203260338
0.1548951049951049,0.9876301910890858
0.155,0.9877094602418315
0.1559496566505721,0.9883276432654814
0.1559496568505721,0.9889356860913738
0.156,0.9889685606802582
0.15689655162413793,0.989475895575439
0.15689655182413795,0.98734866994666
0.157,0.9874216948641942
0.15728929374965828,0.9876142033814126
0.1572892939496583,0.9882139534151692
0.158,0.9886878788768765
0.15861677994535145,0.989020811014453
0.15861678014535147,0.9896159089934207
0.159,0.9898247814626798
0.1592150169648464,0.9899305497884348
0.15921501716484643,0.9875995822695135
0.16,0.9881088606221411
0.1604072397190045,0.988324156268648
0.16040723991900452,0.9890859560107815
0.161,0.9894167307347836
0.16111111101111109,0.9894715304504655
0.1611111112111111,0.987402189455886
0.16171171161171172,0.9877917166233947
0.16171171181171173,0.9884234131944553
0.162,0.9886144698601261
0.163,0.9891542885185742
0.16300448420493274,0.9891562794674151
0.16300448440493276,0.9897640017060558
0.16333333323333332,0.9899329498975974
0.16333333343333334,0.9876912166360087
0.164,0.9881338381594278
0.16428571418571425,0.9882963184246224
0.16428571438571427,0.9888941243702003
0.165,0.9893020614006917
0.1651315788473684,0.9893668453949496
0.16513157904736842,0.9873944634383246
0.166,0.98792228626045
0.16603563464387527,0.9879406151993961
0.1660356348438753,0.988707735306747
0.167,0.9892320141693792
0.16726384354820845,0.9893447417431536
0.16726384374820846,0.9872085713765244
0.16729490012172948,0.9872282715072436
0.1672949003217295,0.9878601279247677
0.168,0.988328001379181
0.1685430462576159,0.9886213990083439
0.16854304645761592,0.9892273212561982
0.1689710609932476,0.9894606861648927
0.16897106119324762,0.9875897103429607
0.169,0.9876102598285939
0.17,0.9882157304280283
0.17026431708061673,0.9883418065704316
0.17026431728061675,0.989116531149262
0.171,0.9894887942049949
0.1710191081802548,0.9894971186125286
0.1710191083802548,0.9874680521743143
0.1714912279701754,0.9877558067231815
0.17149122817017542,0.9883891299798635
0.17200000000000001,0.9887008910067913
0.172707423480786,0.9890511134565346
0.172707423680786,0.9896565021132724
0.17300000000000001,0.9898019772906533
0.17302839106719242,0.9898152715255665
0.17302839126719244,0.987764294042914
0.17400000000000002,0.9883422264546896
0.17440087135969495,0.9885251847476197
0.17440087155969497,0.9893016139273147
0.17499999989999998,0.9895917097558222
0.17500000000000002,0.9875546624670065
0.1750000001,0.9875546625324401
0.17559652918416485,0.9879082761412299
0.17559652938416487,0.9885403065468477
0.176,0.988779509920185
0.17693498442012384,0.9892132200749428
0.17693498462012386,0.9872032029265735
0.177,0.9872415390849634
0.17727272717272724,0.9873924789642216
0.17727272737272726,0.9881844110334448
0.178,0.9886046794669227
0.17844827576206895,0.9888117599051051
0.17844827596206897,0.989448207841566
0.17883435572822087,0.9896346663091933
0.1788343559282209,0.987657251360514
0.179,0.9877649181172466
0.17961373380557938,0.9881149228565842
0.1796137340055794,0.9887194737304038
0.18,0.988938166735355
0.18069908804589663,0.9892613779449437
0.18069908824589664,0.9873191169883834
0.181,0.9874934460743386
0.1812633831976445,0.9876302747958022
0.18126338339764453,0.9884094389612316
0.182,0.9888087715062494
0.18240938156311298,0.9889848369743802
0.182409381763113,0.9896146043275102
0.18253012038192773,0.989672320956608
0.18253012058192775,0.9877663949168455
0.183,0.9880630950072736
0.184,0.9885458490658947
0.18404255309148937,0.9885619031901032
0.18404255329148939,0.9893547811336096
0.1843283581089552,0.9894892312317517
0.18432835830895522,0.9876201376068021
0.185,0.9880116319274597
0.18516949142542372,0.9880957594194008
0.18516949162542373,0.9887284657054799
0.186,0.9891420147485039
0.18609467445621303,0.9891807291847938
0.18609467465621304,0.987348596153016
0.18678646924460884,0.9877158611326543
0.18678646944460886,0.9885117984791509
0.187,0.9886314968608638
0.18782991192346038,0.9890120204195603
0.1878299121234604,0.9872167609562519
0.18789473674210527,0.9872537760837198
0.1878947369421053,0.9878862651389736
0.188,0.9879548804202736
0.189,0.9884952932225064
0.18949579821932772,0.9886885138723254
0.18949579841932773,0.9894853859013417
0.18953488362093024,0.9895033479082592
0.18953488382093026,0.9877447403086546
0.19,0.9880262714868013
0.1905857739585774,0.9883179865814951
0.19058577415857741,0.9889492934072347
0.191,0.989154923752846
0.19161849700982658,0.9894008915296504
0.1916184972098266,0.9873660326767889
0.192,0.9875663615340224
0.19217118987912318,0.9876461671169598
0.1921711900791232,0.9884430403753279
0.193,0.9888484760792517
0.19324324314324326,0.9889417680462207
0.19324324334324328,0.9895713058626232
0.1932664755446991,0.9895818652790378
0.19326647574469913,0.987798298953356
0.194,0.9882218060717398
0.19481327790829872,0.9885635369434475
0.19481327810829874,0.9893597179489102
0.19488636353636363,0.9893928235382877
0.19488636373636364,0.9876899373163063
0.195,0.9877610075157471
0.196,0.9882718955299736
0.19637681149420289,0.9884110686727712
0.1963768116942029,0.9892547364272016
0.19647887313943663,0.9893006642832514
0.19647887333943664,0.9876496929372433
0.197,0.9879477900090108
0.19742268031237115,0.9881483273778647
0.19742268051237116,0.9887866351868335
0.198,0.9890593874030362
0.1984593836535014,0.9892302306342189
0.19845938385350143,0.9873154024879793
0.19897119331563784,0.9875647537698197
0.19897119351563786,0.9883682389728554
0.199,0.988384135686084
0.1999999999,0.9888336234853399
0.1999999999,0.9888336234853399
0.2,0.9894618325230937
0.20000000010000002,0.9877951653331407
0.20000000010000002,0.9877951653331407
0.201,0.9883262215388223
0.20153374223128834,0.9885260533900875
0.20153374243128835,0.9893237487410184
0.20193370155745854,0.9894850217016349
0.20193370175745856,0.9875902350705756
0.202,0.9876281090774942
0.203,0.9880877254274795
0.2030612243897959,0.9881090606950966
0.20306122458979592,0.98895524806193
0.2034246574342466,0.9891133555960651
0.2034246576342466,0.9874838828407492
0.20400000000000001,0.9877846604584813
0.20406504055040653,0.9878142737163086
0.20406504075040655,0.9884489339143591
0.20500000000000002,0.9888714471787311
0.2053133513986376,0.988974282560482
0.20531335159863762,0.9871240746109696
0.20557809320628806,0.9872501544023222
0.20557809340628808,0.9880526200928258
0.20600000000000002,0.9882743694460641
0.20675675665675675,0.9885816258678397
0.20675675685675676,0.9869979325167532
0.20700000000000002,0.9871149484788894
0.20708502014291497,0.9871527739384265
0.20708502034291498,0.9880022019316325
0.20800000000000002,0.9884322413084293
0.20806451602903225,0.9884561219548833
0.20806451622903227,0.989089208487166
0.20860215043763441,0.9893081827865084
0.20860215063763443,0.9875075689871897
0.209,0.9877130843198173
0.2095573439643863,0.9879447688376408
0.20955734416438632,0.9887471954990082
0.2099999999,0.9889392195746455
0.21,0.9889392196136735
0.21000000010000003,0.987403017752719
0.211,0.9878607083675941
0.21104417660682734,0.9878760227180065
0.21104417680682735,0.9887260412958112
0.21180371342785148,0.9890255646366272
0.2118037136278515,0.9872756992974704
0.2119999999,0.9873730562759077
0.212,0.9873730563233756
0.21200000010000003,0.9880033303509382
0.213,0.9884705858234244
0.2131578946368421,0.9885257492928001
0.2131578948368421,0.9870371007667835
0.2134730537922156,0.9871843586878699
0.2134730539922156,0.9879853878850412
0.214,0.9882478644997226
0.2149214658685864,0.988570226300504
0.21492146606858642,0.9868711697404103
0.2149402389438247,0.9868795356983521
0.2149402391438247,0.9877288580392682
0.215,0.9877625428454246
0.21587301577301587,0.9881700432309339
0.2158730159730159,0.9887966641864502
0.216,0.9888546954775682
0.21666666656666667,0.9891075537739872
0.21666666676666668,0.9873558553510319
0.217,0.9875146303729064
0.21732673257326734,0.9876470772192139
0.21732673277326736,0.9884456266579655
0.218,0.9887293407849465
0.21839378228341966,0.9888532258175582
0.21839378248341967,0.9870912315179711
0.21877470345731226,0.9872559921004446
0.21877470365731227,0.9881035030608198
0.219,0.9882146096416546
0.21966580966863752,0.9884824670865581
0.21966580986863754,0.9870417781335817
0.22,0.9871958971081608
0.22021696242465483,0.9872828141510436
0.22021696262465484,0.988145778994308
0.221,0.9884780545921459
0.22111984272907664,0.9885178817011171
0.22111984292907666,0.989143394792832
0.2213554986212276,0.9892352700183319
0.22135549882122763,0.9876014344367259
0.222,0.9879138939804746
0.22254901950784312,0.9881112640547527
0.22254901970784313,0.9889094930495955
0.223,0.9890787774339386
0.22302798972188292,0.9890879728147366
0.22302798992188294,0.9874091445877556
0.22397260263972602,0.9878012764576407
0.22397260283972603,0.988648693309815
0.224,0.9886606364437871
0.22468354420379744,0.9889103447142658
0.22468354440379745,0.987224849821366
0.225,0.9873685627179194
0.2253906249,0.9875159629905066
0.22539062510000002,0.9883786235209044
0.22587939688492464,0.9885800560286839
0.22587939708492466,0.9872134752875804
0.226,0.987274416708714
0.22680311880838205,0.9875999107575859
0.22680311900838207,0.9884683703135101
0.227,0.9885521545614067
0.22749999989999997,0.988729916670999
0.2275000001,0.9871759713209236
0.22766990281262134,0.9872547335501868
0.22766990301262136,0.9878765296356774
0.228,0.9880422250852158
0.229,0.9884067957285904
0.22906976734186046,0.9884245194596409
0.22906976754186048,0.9892210151371049
0.2291044775119403,0.9892335053015954
0.2291044777119403,0.9876350428778394
0.23,0.9880329987920491
0.2304642165344294,0.9881730406625703
0.2304642167344294,0.9890197772802145
0.23069306920693067,0.9891007908720895
0.23069306940693068,0.9874954916140766
0.231,0.9876433519116253
0.23185328175328185,0.9879491682383708
0.23185328195328186,0.9888112669190643
0.232,0.9888668049505966
0.23226600975221673,0.9889566548178627
0.23226600995221675,0.9873575048323405
0.233,0.9876618113659323
0.2332369941196532,0.9877353162854542
0.23323699431965322,0.9886028927185853
0.2338235293117647,0.9888092967266999
0.23382352951176472,0.9872214588429031
0.234,0.9873017320276877
0.2346153845153846,0.9875286750948493
0.23461538471538462,0.9883988539407442
0.23500000000000001,0.9885484526062777
0.23536585355853656,0.9886629920321847
0.23536585375853658,0.9870887193193342
0.23598848358522073,0.9873296705502091
0.23598848378522075,0.9882015525060097
0.23600000000000002,0.9882066584947462
0.23680688326520077,0.9884969093397528
0.2368068834652008,0.9891122982584062
0.23689320378349515,0.9891431934044581
0.23689320398349517,0.9875835395643255
0.23700000000000002,0.9876386483304672
0.23800000000000002,0.9880381065828345
0.23816793883129772,0.9880845404735948
0.23816793903129774,0.9888775496443825
0.23840579700144926,0.9889607739971775
0.23840579720144928,0.9874162596716454
0.23900000000000002,0.9876771393982808
0.23952380942380952,0.9878445358301098
0.23952380962380954,0.9886895544291756
0.23990384605384613,0.9888216184044102
0.23990384625384614,0.9872925119654418
0.24,0.9873380586221835
0.2408745246148289,0.9876606393436799
0.2408745248148289,0.9885214047369308
0.241,0.9885697873665868
0.24138755970861242,0.9886992307116476
0.24138755990861244,0.9871856736255187
0.242,0.9874312862989095
0.24222011375199243,0.9874995971426374
0.24222011395199244,0.9883655397512657
0.24285714275714287,0.9885859630844184
0.2428571429571429,0.9870880285990263
0.243,0.9871504214753346
0.24356060596060608,0.9873519672274467
0.2435606061606061,0.9882199406568006
0.244,0.9883857512884022
0.2443127961085308,0.9884797138760133
0.2443127963085308,0.9869974356286937
0.24489603014574668,0.9872151461628156
0.2448960303457467,0.9880841594605193
0.245,0.9881280708819608
0.2457547168811321,0.9883800012983106
0.2457547170811321,0.9869133878135756
0.246,0.987010620000277
0.24622641499433962,0.9870884830123873
0.24622641519433963,0.9879581749062777
0.247,0.9882386173738107
0.2471830984915493,0.9882868039884274
0.2471830986915493,0.9868358463352255
0.2475517889772128,0.9869718684797635
0.24755178917721282,0.987842063447615
0.248,0.9880235023947755
0.24859813074112147,0.9882002191682974
0.2485981309411215,0.9867648952042273
0.24887218035112785,0.9868653270341673
0.24887218055112786,0.987735905549751
0.249,0.9877929174771968
0.2499999999,0.9881203624306341
0.25,0.9881203624528612
0.2500000001,0.9867006392973012
0.250187617160788,0.9867688994491448
0.25018761736078804,0.9876397598770642
0.251,0.9879487920467456
0.2513888887888889,0.9880473388116499
0.2513888889888889,0.9866431745098502
0.251498127240824,0.9866826096214857
0.251498127440824,0.9875536569656386
0.252,0.9877638301153095
0.25280373821775703,0.9879889390131834
0.25280373841775705,0.9888600815362847
0.253,0.9889186759608247
0.25323325625103926,0.9889783854081485
0.2532332564510393,0.9872166160908782
0.254,0.9874857721148653
0.2541044775119403,0.9875125320599586
0.25410447771194034,0.9883836803752901
0.2545977010494253,0.988540409117973
0.2545977012494253,0.9870808146093525
0.255,0.9872379942516304
0.2554003723394786,0.9873591329191372
0.2554003725394786,0.9882301995502107
0.25594965665057207,0.9884088447481327
0.2559496568505721,0.9870110822488323
0.256,0.9870324129878326
0.2566914497141264,0.987268780568316
0.2566914499141264,0.9881396798899803
0.257,0.9882496758978774
0.2572892937496583,0.988334973782503
0.2572892939496583,0.9869677154230015
0.2579777364491651,0.9872057888041398
0.2579777366491651,0.988076436986515
0.258,0.9880851158457371
0.2586167799453515,0.9882847483238921
0.2586167801453515,0.9869390336021088
0.259,0.9870815954823043
0.25925925915925924,0.9871595421472118
0.25925925935925925,0.9880298571227001
0.26,0.9882648810784588
0.26040723971900454,0.9883455207277012
0.26040723991900455,0.9866464549752982
0.26053604426229204,0.9866897308818553
0.26053604446229206,0.9875596323278664
0.261,0.9877424989212156
0.2617117116117117,0.9879340701055661
0.2617117118117117,0.9865358039466287
0.2618081179811808,0.9865688816077525
0.2618081181811808,0.9874382908946004
0.262,0.9875214627290684
0.263,0.9878273933711547
0.2630044842049327,0.9878282832002829
0.26300448440493274,0.9864929525166145
0.26307550634567217,0.9865173444463923
0.2630755065456722,0.9873861846361575
0.264,0.9877169022824003
0.2642857141857143,0.9877819990848756
0.2642857143857143,0.9864778322835096
0.26433823519411764,0.9864957610637046
0.26433823539411766,0.9873639568804851
0.265,0.9876191240683377
0.2655963301752294,0.9877683975263396
0.2655963303752294,0.9886358753019164
0.266,0.9887435580785893
0.26603563464387525,0.9887514892912923
0.26603563484387527,0.987098874152795
0.26684981674981684,0.987359055553615
0.26684981694981685,0.9882257433009597
0.267,0.9882761471599478
0.26729490012172946,0.988361625394627
0.2672949003217295,0.9870095222103062
0.268,0.9872474135653893
0.2680987201925046,0.9872719618075116
0.2680987203925046,0.9881377890823808
0.2685430462576159,0.9882766513550577
0.2685430464576159,0.9869884966242013
0.269,0.9871551088726686
0.2693430655934307,0.9872498549413821
0.2693430657934307,0.9881147528700915
0.27,0.9883056812346332
0.2702643170806167,0.9883572792328021
0.27026431728061673,0.9867295097793586
0.27058287785992713,0.9868311993235903
0.27058287805992715,0.9876951005837218
0.271,0.9878449649011862
0.27149122797017544,0.9879742557178818
0.27149122817017546,0.9866517338991897
0.27181818171818184,0.9867585301532351
0.27181818191818186,0.9876213689229801
0.272,0.9876923058685059
0.272707423480786,0.9879014832295769
0.27270742368078604,0.9866448418731016
0.273,0.9867421122217143
0.27304900171488206,0.9867565059405201
0.2730490019148821,0.9876182178980047
0.274,0.9879098527222026
0.274400871359695,0.9879751407937925
0.274400871559695,0.9863811151101837
0.2748638837475499,0.9864970329416308
0.2748638839475499,0.9877839508682889
0.275,0.9878329973243177
0.27559652918416483,0.9880018849225429
0.27559652938416485,0.9867116031275143
0.276,0.9868422270064873
0.27608695642173914,0.9868655734416459
0.27608695662173915,0.9877331162017922
0.277,0.9879905518086414
0.2772727271727273,0.9880332427832434
0.2772727273727273,0.986433467634129
0.27730560568661844,0.9864436033152257
0.27730560588661846,0.9873097840359981
0.278,0.9875521487086285
0.278448275762069,0.9876533241585218
0.278448275962069,0.9863744462554971
0.2785198554956679,0.9863971163856041
0.2785198556956679,0.9872618764587848
0.279,0.9874422493354208
0.2796137338055794,0.9876001398610577
0.27961373400557943,0.9863916312482732
0.27972972962972975,0.9864284308897338
0.27972972982972977,0.9872917131036614
0.28,0.9873980733453662
0.28093525169856115,0.9876441621978399
0.28093525189856117,0.9885059106822232
0.281,0.9885236484222945
0.28126338319764455,0.9885870328313227
0.28126338339764456,0.9870448344652306
0.28200000000000003,0.9872738647217023
0.28213644514236985,0.9873031675817496
0.28213644534236987,0.9881633278743486
0.282409381563113,0.9882424204507416
0.28240938176311303,0.9870019984026933
0.28300000000000003,0.987202768769404
0.2839317772788151,0.9873629591149462
0.2839317774788151,0.9886639365574836
0.28400000000000003,0.9886803273342893
0.28404255309148935,0.9886900769232252
0.28404255329148936,0.9871431643252804
0.28500000000000003,0.9874294718343095
0.28512544792867384,0.987452149739437
0.28512544812867385,0.9883169445775309
0.28516949142542375,0.9883293173554318
0.28516949162542377,0.9871005833378411
0.28600000000000003,0.987372844019178
0.2863148478427549,0.9874366299745249
0.2863148480427549,0.9882996293418572
0.2867864692446089,0.9884117659380831
0.2867864694446089,0.9868800821240217
0.28700000000000003,0.9869532498966949
0.2874999999,0.9870848552549347
0.28750000010000004,0.9879460098729018
0.28789473674210525,0.9880580910160756
0.28789473694210527,0.9868462392597289
0.28800000000000003,0.9868853226604372
0.28868092681622104,0.9870784847980002
0.28868092701622106,0.987937746616634
0.289,0.9880308338075874
0.28949579821932775,0.988133159481941
0.28949579841932777,0.986619690265437
0.29,0.9867570154616232
0.29046345801051693,0.9868323502416936
0.29046345821051694,0.9881440857097803
0.2905857739585774,0.9881778155163051
0.2905857741585774,0.986983733651962
0.291,0.9871311433042593
0.2916370105761566,0.9872840476976761
0.2916370107761566,0.9881471479466929
0.292,0.9882377623238418
0.29217118987912316,0.9882710244419916
0.2921711900791232,0.986776455995612
0.2928063942161634,0.9869533297427523
0.2928063944161634,0.9878143484108239
0.293,0.9878731841374292
0.29324324314324324,0.9879359029040843
0.29324324334324325,0.9867597807292815
0.29397163110567376,0.9869688707527854
0.2939716313056738,0.9878277646561116
0.294,0.9878368184042847
0.29481327790829875,0.9880242133585918
0.29481327810829877,0.9865488091625754
0.295,0.9866037839422253
0.29513274326283184,0.9866380361251184
0.29513274346283186,0.987494763242556
0.296,0.9877256747686538
0.2963768114942029,0.9877757186994928
0.29637681169420294,0.9862247025259003
0.29690265476725664,0.9863355467409574
0.29690265496725665,0.9876556023831854
0.297,0.9876865481774114
0.2974226803123711,0.9877975575128646
0.29742268051237114,0.9866282773930714
0.298,0.9867946803704021
0.2980565370024735,0.9868069309281338
0.2980565372024735,0.9876667562039341
0.2989711933156379,0.9878765645774843
0.2989711935156379,0.9864159515222041
0.299,0.9864245410128336
0.2992063491063492,0.9864805042806419
0.2992063493063492,0.9873379914072258
0.2999999999,0.9875583892626273
0.3,0.9875583892818218
0.3000000001,0.9864202768834264
0.3003521125760563,0.9865202223827327
0.30035211277605633,0.9873753338506225
0.301,0.9875626613669821
0.3015337422312883,0.9876489056229587
0.30153374243128833,0.9862143977938426
0.302,0.9863152110683252
0.302112675956338,0.9863319828436339
0.302112676156338,0.9876595965082116
0.303,0.9878549750206272
0.3030612243897959,0.9878622772909994
0.3030612245897959,0.986351557659171
0.3032513180019332,0.9864021435230502
0.30325131820193324,0.9872597879862294
0.304,0.9874682780943748
0.3040650405504065,0.9874806487721157
0.3040650407504065,0.9863511129452518
0.3043859648122807,0.9864401897962345
0.3043859650122807,0.9872953003931337
0.305,0.9874728894062398
0.30557809320628804,0.9875653893931989
0.30557809340628805,0.9861471728438995
0.306,0.986236964411543
0.306140350777193,0.9862576240878469
0.306140350977193,0.987593128619332
0.307,0.9877807486832084
0.30708502014291494,0.9877907304134675
0.30708502034291496,0.9862997875148184
0.3072679508632224,0.9863474023412592
0.3072679510632224,0.9872046283191259
0.308,0.9874055803274521
0.30806451602903223,0.9874176992572082
0.30806451622903225,0.9863096845849947
0.3083916082916084,0.9863986780005041
0.3083916084916084,0.9872532213483439
0.309,0.9874253402694905
0.3095573439643863,0.9875124416625974
0.3095573441643863,0.9861173494289291
0.31,0.9862086267577429
0.31013986003986016,0.9862279489228667
0.3101398602398602,0.9875705110783406
0.311,0.987750589677706
0.3110441766068273,0.9877555682990894
0.31104417680682733,0.9862873276900921
0.3112565444026178,0.9863412856930999
0.3112565446026178,0.987197543561846
0.3119999999,0.9873931220551646
0.312,0.987393122073378
0.3120000001,0.9863073395439265
0.3123693378790941,0.9864056171006422
0.3123693380790941,0.9872590527071229
0.313,0.9874287743455902
0.3134730537922156,0.9874993683210982
0.3134730539922156,0.9861281024724958
0.314,0.986231367912919
0.31411149815783973,0.9862449124114524
0.31411149835783975,0.9875937235461212
0.31494023894382467,0.9877591984147043
0.3149402391438247,0.9863142329892064
0.315,0.9863305120053959
0.31521739120434783,0.9863827954561233
0.31521739140434785,0.9872375611153391
0.31587301577301585,0.9874067536966242
0.31587301597301587,0.9863432911225519
0.316,0.9863809104159574
0.3163194443444444,0.9864591817500031
0.31631944454444444,0.9873109943331427
0.317,0.9874798042507135
0.3173267325732673,0.987525181210425
0.31732673277326734,0.9861780431298797
0.318,0.9863007213613498
0.3180555554555556,0.9863061355638353
0.3180555556555556,0.9876604113711844
0.31877470345731224,0.9878001366306675
0.31877470365731225,0.9863788019790595
0.319,0.9864368219506507
0.31915077979601386,0.9864691533058815
0.3191507799960139,0.987321927485465
0.32,0.9875074118782076
0.3202169624246548,0.9875297476664194
0.3202169626246548,0.9860908456615447
0.320242214432872,0.9860970083724628
0.320242214632872,0.9869467071791128
0.321,0.987151546838014
0.3211198427290766,0.9871723435281811
0.32111984292907664,0.9861316680217127
0.32197231823910033,0.986287395293124
0.32197231843910035,0.9876463755035205
0.322,0.9876535851988748
0.3225490195078431,0.987762862784373
0.3225490197078431,0.9864422782961727
0.323,0.9865519735153548
0.32305699471865285,0.9865625341573194
0.32305699491865286,0.9874128417130643
0.323972602639726,0.9875892161369805
0.323972602839726,0.9861949731815919
0.324,0.9862019145260921
0.3247841104354059,0.9863267939860656
0.3247841106354059,0.9876926068371752
0.325,0.9877413245082503
0.3253906249,0.9878043146842337
0.3253906251,0.9863926690598742
0.3258620688655172,0.9865013360493113
0.32586206906551723,0.9873520036415766
0.326,0.9873897954812937
0.32680311880838203,0.9875281494725041
0.32680311900838205,0.9861145696155603
0.3269363165953528,0.9861458368906274
0.32693631679535284,0.9869932261028278
0.327,0.9870138663018394
0.3276699028126213,0.9871769027792029
0.32766990301262133,0.9861667669435301
0.328,0.986249127047853
0.32865748699122205,0.9863379496105563
0.32865748719122206,0.9877072185233354
0.329,0.987776680176002
0.32906976734186044,0.9877877767488858
0.32906976754186046,0.9865005251193671
0.3297250858106529,0.986649739401297
0.3297250860106529,0.9874971606242711
0.33,0.9875618755311959
0.33046421653442937,0.9876343239889853
0.3304642167344294,0.9862728346540292
0.331,0.9863818957054329
0.33144329886907214,0.9864220973778982
0.33144329906907216,0.9877973404964782
0.3318532817532818,0.9878698457863041
0.33185328195328184,0.986490588064158
0.332,0.9865313785642807
0.33250428806466553,0.9866343253545133
0.33250428826466555,0.9874815454732312
0.333,0.9875831479868462
0.3332369941196532,0.987613076897844
0.3332369943196532,0.9862318836814002
0.334,0.9863647257001401
0.33421955393087477,0.986378045721009
0.3342195541308748,0.9877589212326561
0.3346153845153846,0.9878279286589795
0.3346153847153846,0.9864492970966713
0.335,0.9865453606098639
0.3352739725027397,0.986593288907508
0.33527397270273973,0.9874400807225814
0.3359884835852207,0.9875671994600564
0.3359884837852207,0.9861924478126871
0.336,0.9861954448340514
0.33680688326520075,0.9863291575589352
0.33680688346520077,0.9853603869953532
0.336986301269863,0.985389836357894
0.336986301469863,0.9867760073399883
0.337,0.9867804185054706
0.338,0.9869896243449833
0.33803418793418805,0.9869928424488218
0.33803418813418806,0.9878389846112743
0.3381679388312977,0.987863975197671
0.3381679390312977,0.9866213831230214
0.339,0.986808358947289
0.3395238094238095,0.9868462465128621
0.3395238096238095,0.985528210434366
0.33974358964358975,0.9855592536029418
0.33974358984358977,0.9869503879631322
0.34,0.9870190827334371
0.34078498283515357,0.9871391957636754
0.3407849830351536,0.9879844727328007
0.34087452461482887,0.9879994509010287
0.3408745248148289,0.9866628947469137
0.341,0.9867005758996589
0.342,0.986874774911971
0.3422201137519924,0.9868830145320819
0.3422201139519924,0.9855443773410699
0.3424914674767918,0.985581512010367
0.34249146767679184,0.9869772825691007
0.343,0.9870941708779278
0.343526405351448,0.9871551596646178
0.34352640555144803,0.9879993616175529
0.34356060596060606,0.9880049755883603
0.3435606061606061,0.986669054622635
0.34400000000000003,0.9867867150104599
0.34489603014574666,0.986892767630783
0.3448960303457467,0.9855609958273543
0.34500000000000003,0.9855777846510401
0.34522998286422485,0.9856057196861047
0.34522998306422487,0.987005804140761
0.34600000000000003,0.9871528910942751
0.3462264149943396,0.9871713310201509
0.3462264151943396,0.9858441638291616
0.34625850330136054,0.9858508421979086
0.34625850350136056,0.9866937649863773
0.34700000000000003,0.9868650527269777
0.3475517889772128,0.9869128247454607
0.3475517891772128,0.9855904312731532
0.3479591835734694,0.9856438195086282
0.3479591837734694,0.9870479004297471
0.34800000000000003,0.9870585049683327
0.3488721803511278,0.9871977568888072
0.34887218055112784,0.9858802211381753
0.348981324178438,0.9859026432842701
0.34898132437843804,0.9867440882679139
0.34900000000000003,0.9867496837931026
0.35000000000000003,0.98693583349967
0.350187617160788,0.9869459379163595
0.350187617360788,0.9856333175525184
0.350679117047708,0.9856962842510278
0.350679117247708,0.9871040490713776
0.35100000000000003,0.9871735263371171
0.35149812724082397,0.9872367684761657
0.351498127440824,0.9859291121794228
0.3516949151542373,0.985968986402286
0.3516949153542373,0.9868087604648408
0.352,0.9868863686435639
0.352803738217757,0.986991900787122
0.35280373841775703,0.985689253324914
0.353,0.985722887676447
0.3533898304084746,0.9857625789276386
0.3533898306084746,0.987173719927095
0.354,0.9872782013730418
0.3541044775119403,0.9872879570002856
0.3541044777119403,0.9859903608293633
0.35439932308104904,0.9860492402942547
0.35439932328104906,0.9868871557328045
0.355,0.9870115902055043
0.3554003723394786,0.9870502200538777
0.3554003725394786,0.9857577157507191
0.356,0.9858373742064673
0.35609137045837563,0.9858420506750166
0.35609137065837565,0.9872562649618258
0.35669144971412636,0.9873508073586201
0.3566914499141264,0.9860634338467538
0.357,0.9861274947063827
0.3577834178357022,0.9861909739353996
0.35778341803570224,0.987612477095711
0.3579777364491651,0.9876420653955759
0.3579777366491651,0.986359859980238
0.358,0.986366080769994
0.3587837836837838,0.9865132521130401
0.3587837838837838,0.9873509992938813
0.359,0.9873905940021377
0.3592592591592592,0.9874247699003533
0.35925925935925923,0.98614776831759
0.36,0.9862723936988861
0.360472972872973,0.9862857710578637
0.360472973072973,0.9877098717761267
0.360536044262292,0.9877193229880705
0.36053604446229204,0.9864475594835167
0.361,0.9865588785775525
0.3614671162575042,0.9866218070869432
0.36146711645750423,0.9874572126909537
0.3618081179811808,0.9875092704957226
0.3618081181811808,0.9862427778066655
0.362,0.9862893534023881
0.363,0.9863955301561242
0.36307550634567215,0.9863942361449778
0.36307550654567217,0.9851330455514562
0.3631534568983137,0.9851418336282914
0.3631534570983137,0.986568240226348
0.364,0.9867299512850861
0.3643382351941176,0.9867495703892708
0.36433823539411764,0.9854937118173869
0.3648397975391231,0.9855476090118818
0.3648397977391231,0.986980866218109
0.365,0.9870150157070655
0.36559633017522936,0.9870925228258707
0.3655963303752294,0.9858420247818436
0.3658249157249158,0.9858842007122846
0.36582491592491584,0.9867186513247058
0.366,0.9867615482518469
0.3668498167498168,0.9868726816002175
0.36684981694981683,0.9856275712256289
0.367,0.9856522830524942
0.3675084174084175,0.9856961614850095
0.3675084176084175,0.9871312633311481
0.368,0.9872077525199073
0.36809872019250456,0.987216754169755
0.3680987203925046,0.9859770573159239
0.369,0.9860864121150559
0.3691919190919192,0.9860852788165506
0.3691919192919192,0.9875269722780431
0.36934306559343066,0.9875480485766929
0.3693430657934307,0.9863137897911085
0.37,0.9864410141934551
0.37016806712689077,0.9864577747299135
0.3701680673268908,0.9872907995205831
0.3705828778599271,0.9873496999456916
0.3705828780599271,0.9861209025030667
0.371,0.9862016590369143
0.3718181817181818,0.9862434826641888
0.37181818191818183,0.9850201686000574
0.3718487393957983,0.9850231304726986
0.37184873959579834,0.9864662156048372
0.372,0.9865055272495111
0.373,0.9866354886054346
0.37304900171488203,0.9866360549392453
0.37304900191488205,0.9854182451483152
0.3735294116647059,0.9854623360704325
0.3735294118647059,0.986911755567468
0.374,0.9869900591387452
0.37449664419530204,0.9870196786218316
0.37449664439530206,0.9878508220417764
0.37486388374754986,0.9878772628470383
0.3748638839475499,0.9860686695427214
0.375,0.9861000268813317
0.376,0.9861992777959301
0.3760869564217391,0.9861969931943043
0.37608695662173913,0.9849815620312696
0.3761744965442953,0.9849899564628906
0.3761744967442953,0.9864403228807455
0.377,0.986585724323756
0.3773056056866184,0.9866005385446093
0.37730560588661843,0.9853907398928453
0.3778523488932886,0.9854403413440824
0.37785234909328863,0.986896786724736
0.378,0.986925344852683
0.37851985549566786,0.9869876132176094
0.3785198556956679,0.9857834629747467
0.379,0.9858544685953846
0.3795302012422819,0.9858700083266618
0.3795302014422819,0.9873324475333414
0.37972972962972973,0.9873585035606685
0.37972972982972975,0.9861600165548426
0.38,0.9862192798414815
0.3804857620440536,0.9862836790315197
0.3804857622440536,0.9871134361446405
0.38093525169856113,0.9871731751166106
0.38093525189856114,0.9859803651177003
0.381,0.9859944127426158
0.382,0.9860878196581664
0.38213644514236983,0.986082560796897
0.38213644534236985,0.9848954405470168
0.3821608039201005,0.9848974530001102
0.3821608041201005,0.9863602343739694
0.383,0.9865023824017819
0.3838358457961474,0.9864851891303489
0.3838358459961474,0.9879537108603504
0.38393177727881506,0.9879594499803958
0.3839317774788151,0.98617326868478
0.384,0.9861904843072419
0.385,0.9863206509383423
0.3851254479286738,0.9863208314118603
0.38512544812867383,0.9851368957763771
0.3855108876721943,0.9851676433857225
0.38551088787219434,0.986641820179008
0.386,0.9867220856917115
0.3863148478427549,0.986745493366384
0.3863148480427549,0.9855673501247664
0.38645484939832775,0.985589958625574
0.38645484959832777,0.9864174896387904
0.387,0.9865197865396615
0.3874999999,0.9865545899952789
0.3875000001,0.9853822476142816
0.388,0.9854279917474175
0.38812709020100333,0.9854300627531982
0.38812709040100335,0.9869039895389498
0.388680926816221,0.9869735372788032
0.38868092701622103,0.9858070033521802
0.389,0.9858596198910394
0.3897993310036789,0.9858868103572751
0.38979933120367893,0.9873661408622153
0.39,0.9873871666373907
0.3904634580105169,0.9874026257893638
0.3904634582105169,0.9856306112397825
0.391,0.9856998489344879
0.3914715718063545,0.985704614481767
0.3914715720063545,0.987189263216384
0.3916370105761566,0.9872095837307785
0.3916370107761566,0.9860467653735634
0.392,0.9861194500721568
0.39280639421616337,0.9861723941402357
0.3928063944161634,0.9850154702699498
0.393,0.9850320698175459
0.3931438126090301,0.9850384796066478
0.3931438128090301,0.9865283608639214
0.39397163110567374,0.9866283785487774
0.39397163130567375,0.985477352928889
0.394,0.9854819057265337
0.39407345565959934,0.9854928043739715
0.39407345585959935,0.9863176989842936
0.395,0.9864455136675138
0.3951327432628318,0.9864478714455966
0.39513274346283184,0.9853027469867431
0.39574290474140233,0.9853422100846115
0.39574290494140235,0.9868310986879373
0.396,0.9868694892782117
0.3969026547672566,0.9868884879599558
0.39690265496725663,0.985132385554549
0.397,0.9851437336735384
0.39741235382320533,0.985166346464659
0.39741235402320535,0.9866602187171796
0.398,0.9867343950166374
0.39805653700247345,0.9867374736721497
0.39805653720247347,0.9855965398558966
0.399,0.9856639986780416
0.39908180290500833,0.9856599393893832
0.39908180310500835,0.9871587095071964
0.39920634910634917,0.9871729527624927
0.3992063493063492,0.9860379911293443
0.4,0.9861519986986987
0.4003521125760563,0.9861561548622594
0.4003521127760563,0.9850271648433582
0.40075125198681133,0.9850495951015502
0.40075125218681135,0.9865531771542545
0.401,0.986594765964192
0.402,0.9866219839981909
0.402112675956338,0.9866109842666518
0.402112676156338,0.9848661263396433
0.4024207010686144,0.9848840089944547
0.4024207012686144,0.9863923168316535
0.403,0.9864750049216551
0.4032513180019332,0.9864873216977192
0.4032513182019332,0.9853628848411063
0.404,0.9854109114122798
0.4040901501504174,0.9854076576504218
0.4040901503504174,0.9869206049387766
0.4043859648122807,0.9869527909936774
0.4043859650122807,0.9858343855548922
0.405,0.9859186363604308
0.4057595992322204,0.9859014598676311
0.4057595994322204,0.9874189601175807
0.406,0.9874313884496896
0.40614035077719296,0.9874329308633176
0.406140350977193,0.9856939419452021
0.40700000000000003,0.9857806168135259
0.40726795086322237,0.9857722567975921
0.4072679510632224,0.984658680457115
0.4074290483140234,0.9846666000898628
0.4074290485140234,0.9861885666842694
0.40800000000000003,0.9862758950968761
0.4083333332333333,0.9862925405483466
0.40833333343333333,0.987113330364553
0.40839160829160837,0.9871195976810359
0.4083916084916084,0.9860121044223822
0.40900000000000003,0.9861108399046403
0.4099999999,0.9860880572506049
0.41000000000000003,0.9876076689581373
0.41000000010000004,0.9876076689631824
0.41013986003986014,0.9876126578744225
0.41013986023986015,0.9858801859039735
0.41100000000000003,0.9859886636135242
0.4112565444026178,0.9859878600379932
0.4112565446026178,0.9848854548936631
0.4116666665666667,0.9849049116144221
0.4116666667666667,0.9864287444146319
0.41200000000000003,0.9864782401644978
0.4123693378790941,0.9865038696044346
0.4123693380790941,0.9854075914571909
0.41300000000000003,0.9854596964178225
0.4133333332333333,0.9854489918953703
0.41333333343333334,0.9869769591825782
0.41400000000000003,0.9870064676014274
0.4141114981578397,0.987001904565985
0.4141114983578397,0.9852765697154091
0.4149999999,0.9853162216920796
0.41500000000000004,0.9868482367620814
0.41500000010000004,0.9868482367748391
0.4152173912043478,0.9868707691353549
0.4152173914043478,0.9857798218977403
0.41600000000000004,0.9858720253474985
0.4163194443444444,0.9858686979968149
0.4163194445444444,0.9847839143477658
0.4166666665666667,0.9847972150079974
0.4166666667666667,0.9863331910451496
0.417,0.9863823641638931
0.418,0.9863790905458353
0.41805555545555556,0.986372270179938
0.4180555556555556,0.9846546657682
0.4183333332333333,0.9846657663329252
0.41833333343333334,0.9862056163251105
0.419,0.9862854140563447
0.41915077979601384,0.9862894509161142
0.41915077999601386,0.9852102253555192
0.4199999999,0.9852404452958502
0.42,0.9867840820890892
0.4200000001,0.9867840821014615
0.42024221443287196,0.9868075709549805
0.420242214632872,0.985734538725009
0.421,0.9858172305723625
0.4216666665666667,0.985779206039205
0.4216666667666667,0.9873265424022939
0.4219723182391003,0.9873334766838331
0.4219723184391003,0.9856241700613475
0.422,0.9856294073706191
0.423,0.9856981621981202
0.4230569947186528,0.9856950199507372
0.42305699491865284,0.9846277580206334
0.42333333323333333,0.9846362181966423
0.42333333343333335,0.9861871667728225
0.424,0.9862612840917655
0.42478411043540587,0.9862189859729652
0.4247841106354059,0.9845114330993838
0.4249999999,0.9845183859011605
0.425,0.9852567606888969
0.4250000001,0.9852567606985013
0.4257929882138564,0.9852577342299956
0.42579298841385643,0.986823067336811
0.4258620688655172,0.9868293201990455
0.4258620690655172,0.9857679944398986
0.426,0.9857945841285276
0.4269363165953528,0.9858583218496747
0.4269363167953528,0.9848032446623046
0.427,0.9848081408040673
0.4274624372956594,0.9848139268419656
0.42746243749565943,0.986382674888945
0.428,0.9864296370455513
0.428657486991222,0.9863985878819119
0.42865748719122204,0.9847002811230455
0.429,0.9847133070060362
0.4291318863774624,0.9847106360856162
0.42913188657746243,0.9862827106122016
0.4297250858106529,0.9863353008033398
0.4297250860106529,0.9852863483070576
0.43,0.9853175153294029
0.43080133545926547,0.9853055488200723
0.4308013356592655,0.9868808612457914
0.431,0.986892802808247
0.4314432988690721,0.9868882490430557
0.43144329906907214,0.9851923958881045
0.432,0.9852345203428727
0.43247078454106846,0.9852122510488084
0.4324707847410685,0.9867907127169726
0.4325042880646655,0.9867935684697406
0.4325042882646655,0.9857508909442337
0.433,0.985824162658658
0.434,0.9857983638626983
0.43414023362287146,0.985776168071435
0.4341402338228715,0.9873576901880387
0.43421955393087475,0.9873584636641096
0.43421955413087476,0.9856653516005379
0.435,0.9857521643139284
0.4352739725027397,0.9857489902884715
0.4352739727027397,0.9847127319922377
0.43580968270467446,0.9847201728629396
0.4358096829046745,0.9863046665857412
0.436,0.9863274447613098
0.436986301269863,0.9863144724446266
0.436986301469863,0.984624382887551
0.437,0.9846254010660498
0.43747913178647746,0.9846319544569324
0.4374791319864775,0.9862193307821653
0.438,0.9862656228376998
0.438034187934188,0.9862665117151839
0.43803418813418804,0.9852368111339598
0.439,0.9852650671171799
0.43914858086828046,0.9852496541073132
0.4391485810682805,0.9860274834126849
0.4397435896435897,0.9859708404233527
0.43974358984358974,0.9842840488960866
0.4399665550839465,0.9842860223959018
0.4399665552839465,0.9858869068886693
0.44,0.9858926394715821
0.44078498283515355,0.9859532535432816
0.44078498303515357,0.9849302433909018
0.441,0.9849479768330721
0.4416387958866221,0.984934622346668
0.4416387960866221,0.9865381828877895
0.442,0.9865583804569238
0.4424914674767918,0.9865391790542504
0.4424914676767918,0.9848559552263858
0.443,0.9848784952485964
0.44331103668929767,0.9848613252391374
0.4433110368892977,0.98646747188572
0.443526405351448,0.9864841715524024
0.443526405551448,0.985467979001498
0.444,0.9855241479986432
0.44498327749197325,0.9854722861323162
0.44498327769197327,0.9870809288214333
0.445,0.9870813376870472
0.4452299828642248,0.987080827506863
0.44522998306422484,0.9854014352549346
0.446,0.985464309325217
0.4462585033013605,0.9854540675138292
0.44625850350136054,0.9844448142263261
0.44665551829464883,0.984445114581409
0.44665551849464885,0.9852452507737947
0.447,0.9852477663172486
0.44748743708592964,0.9852029986795666
0.44748743728592966,0.9868246937147871
0.44795918357346937,0.986821923932258
0.4479591837734694,0.9851466214295261
0.448,0.9851522025079206
0.448981324178438,0.985166591199036
0.448981324378438,0.9841643935677725
0.449,0.9841646625913426
0.44916247896197653,0.9841633100727775
0.44916247916197655,0.9857872891839393
0.45,0.9858462699206949
0.45067911704770797,0.9857750689928874
0.450679117247708,0.9841041088138102
0.4508375208380235,0.9841033850457142
0.4508375210380235,0.9857295572201505
0.451,0.9857543747460857
0.45169491515423726,0.9857915170750713
0.4516949153542373,0.9847964862954325
0.452,0.9848130829411976
0.4525125627140703,0.9847899782920732
0.4525125629140703,0.9864182524473121
0.453,0.9864349070140576
0.45334448150535117,0.9864145991292466
0.4533444817053512,0.9872190665421747
0.4533898304084746,0.9872188248080587
0.4533898306084746,0.9855524540909253
0.454,0.9856237299971976
0.454399323081049,0.9856232698554822
0.45439932328104904,0.9846355120032431
0.455,0.9846332307096402
0.45501672230802676,0.9846318999287628
0.45501672250802677,0.9862536234466821
0.456,0.9862564170829748
0.4560913704583756,0.9862455824506813
0.4560913706583756,0.9845840427834405
0.45668896311070234,0.9845813723729053
0.45668896331070236,0.9862049593961748
0.457,0.9862306156397578
0.4577834178357022,0.9861982039161593
0.4577834180357022,0.9845336439744546
0.458,0.9845426120408064
0.4583612039133779,0.9845318615024757
0.45836120411337794,0.9861572213766232
0.45878378368378375,0.9861883083827854
0.45878378388378377,0.9852089751190687
0.459,0.9852341948557354
0.46,0.9852059978457703
0.4600334447160535,0.9852009367878095
0.4600334449160535,0.9868279787756291
0.46047297287297295,0.9868246408724717
0.46047297307297297,0.9851653168298764
0.4608514189317195,0.9852019572180674
0.4608514191317195,0.9859935662063144
0.461,0.9860128947328952
0.4614671162575042,0.9860407592396349
0.4614671164575042,0.9850689891180878
0.462,0.9850999904666645
0.4625208680135225,0.9850643837416293
0.4625208682135225,0.9866842620165881
0.463,0.9866896759500176
0.46315345689831366,0.986680687897696
0.4631534570983137,0.9850268285113727
0.464,0.9850436544682893
0.4641903170953256,0.9850237005852102
0.4641903172953256,0.9866450264008899
0.4648397975391231,0.9866421904412586
0.4648397977391231,0.9849857406699276
0.465,0.985002065664189
0.4658249157249158,0.9849882403227451
0.4658249159249158,0.9840254198061674
0.4658597661771286,0.9840252235205107
0.4658597663771286,0.9856479066186759
0.466,0.9856715973384742
0.467,0.9857078489412565
0.4675084174084175,0.9856370349669923
0.4675084176084175,0.9839864368155977
0.4675292152589316,0.9839863485340568
0.4675292154589316,0.9856102985540943
0.468,0.985673195603518
0.46900000000000003,0.9856354422564667
0.46919191909191915,0.9856015286902594
0.46919191929191917,0.983948598002035
0.4691986643407346,0.9839485787376296
0.4691986645407346,0.9855737052872371
0.47000000000000003,0.9856523813579441
0.47016806712689074,0.9856498776805055
0.47016806732689076,0.9846963265743822
0.4708681134225376,0.9846919639693197
0.4708681136225376,0.9863181765852498
0.47100000000000003,0.9863298857392102
0.4718487393957983,0.98631157123274
0.4718487395957983,0.9846648690265638
0.47200000000000003,0.9846740863371872
0.4725375625043406,0.9846615104208808
0.4725375627043406,0.9862887186255204
0.47300000000000003,0.9863137833380945
0.47352941166470586,0.9862833158067849
0.4735294118647059,0.9846345353989564
0.47400000000000003,0.9846448194419843
0.4742070115861436,0.984632151065742
0.4742070117861436,0.9862602643144098
0.474496644195302,0.9862823675316248
0.47449664439530204,0.9853383897691973
0.4749999999,0.9853871613230519
0.47500000000000003,0.9861562018409405
0.47500000010000004,0.9861562018539278
0.47600000000000003,0.98617252123137
0.4761744965442953,0.986152095726873
0.4761744967442953,0.9845099105815974
0.4766666665666666,0.9845091933612274
0.47666666676666664,0.9861289925538669
0.47700000000000004,0.9861605501679745
0.4778523488932886,0.9861263802207191
0.4778523490932886,0.9844823677105192
0.47800000000000004,0.9844884357298418
0.4783333332333333,0.9844823211236985
0.47833333343333334,0.9861027968310644
0.47900000000000004,0.9861424064836969
0.47953020124228185,0.9861017084931616
0.47953020144228187,0.9844559617959969
0.47999999990000003,0.9844565558277918
0.48,0.9844565558220733
0.48000000010000005,0.9860776179974837
0.4804857620440536,0.9861177632715457
0.4804857622440536,0.9851854341307907
0.481,0.9852252525015949
0.4816666665666666,0.9851829340010866
0.48166666676666664,0.9868044925223635
0.482,0.9868095625443555
0.48216080392010047,0.9868032901812865
0.4821608041201005,0.9851646498640656
0.483,0.9851973950989943
0.48333333323333333,0.9851637256333513
0.48333333343333335,0.9867856903921722
0.48383584579614736,0.9867851020036672
0.4838358459961474,0.9851449741889364
0.484,0.9851646814644904
0.48499999990000003,0.9851456044157763
0.485,0.9851456044019472
0.48500000010000005,0.9867678852434293
0.4855108876721943,0.9867679323567903
0.4855108878721943,0.9851264095577278
0.486,0.9851663198393765
0.4864548493983277,0.9851520903690786
0.48645484959832774,0.9842320031119556
0.48666666656666663,0.9842315661800807
0.48666666676666664,0.9858540728942067
0.487,0.9858966816596002
0.488,0.9858708618178279
0.4881270902010033,0.9858510687698385
0.4881270904010033,0.9842171473945852
0.48833333323333333,0.9842170029148121
0.48833333343333335,0.985839645256445
0.489,0.985900575925686
0.4897993310036789,0.9858385318685587
0.4897993312036789,0.9842034580515221
0.48999999990000004,0.9842035909287684
0.49,0.9842035909262887
0.49000000010000005,0.9858262786288698
0.491,0.9858812149332435
0.4914715718063545,0.9858270711976378
0.4914715720063545,0.9841909367704428
0.49166666656666663,0.984191331894449
0.49166666676666665,0.9850702633871892
0.492,0.9850846213434693
0.4925709514859767,0.985047252755408
0.4925709516859767,0.9866793333526408
0.493,0.9866854339658364
0.49314381260903006,0.9866783873459137
0.4931438128090301,0.9850412841522108
0.494,0.9850653950453484
0.4940734556595993,0.9850592658962414
0.49407345585959933,0.9841541876214285
0.4942404005677797,0.9841533912528353
0.4942404007677797,0.9857852872214381
0.495,0.9858475458828578
0.4957429047414023,0.9857794337699157
0.49574290494140233,0.9841505578415831
0.4959098496495827,0.9841499889912775
0.4959098498495827,0.9857816092926013
0.496,0.9857960949608168
0.497,0.9858307387158544
0.4974123538232053,0.9857777068810866
0.4974123540232053,0.984148099874868
0.4975792987313857,0.9841477585584681
0.4975792989313857,0.9857790121512415
0.498,0.9858310743395566
0.499,0.9857906040872817
0.4990818029050083,0.9857770609123172
0.4990818031050083,0.9841468139475671
0.4992487478131887,0.984146700174437
0.4992487480131887,0.9857774959951643
0.5,0.9858427318603094
0.5007512519868114,0.985777495995131
0.5007512521868114,0.9841467001744045
0.5009181968949916,0.9841468139476002
0.5009181970949916,0.98577706091235
0.501,0.9857906040872819
0.502,0.9858310743395564
0.5024207010686144,0.9857790121512084
0.5024207012686144,0.9841477585584352
0.5025876459767946,0.9841480998749006
0.5025876461767946,0.9857777068811194
0.503,0.9858307387158546
0.504,0.9857960949608167
0.5040901501504174,0.9857816092925684
0.5040901503504174,0.9841499889912445
0.5042570950585976,0.9841505578416154
0.5042570952585976,0.9857794337699486
0.505,0.985847545882858
0.5057595992322204,0.9857852872214057
0.5057595994322204,0.9841533912528028
0.5059265441404006,0.984154187621461
0.5059265443404006,0.9850592658962742
0.506,0.9850653950453485
0.5068561871909698,0.9850412841522106
0.5068561873909698,0.9866783873459141
0.507,0.9866854339658361
0.5074290483140234,0.986679333352608
0.5074290485140234,0.9850472527553753
0.508,0.9850846213434691
0.5083333332333333,0.985070263387222
0.5083333334333333,0.9841913318944819
0.5085284279936454,0.9841909367704426
0.5085284281936454,0.9858270711976381
0.509,0.9858812149332435
0.5099999999,0.985826278628837
0.51,0.9858262786118042
0.5100000001,0.9842035909287353
0.510200668796321,0.984203458051522
0.510200668996321,0.9858385318685582
0.511,0.9859005759256861
0.5116666665666667,0.9858396452564125
0.5116666667666667,0.9842170029147788
0.5118729095989966,0.9842171473945852
0.5118729097989966,0.9858510687698389
0.512,0.9858708618178278
0.513,0.9858966816596003
0.5133333332333333,0.9858540728941744
0.5133333334333333,0.9842315661800481
0.5135451504016721,0.9842320031119552
0.5135451506016722,0.9851520903690789
0.514,0.9851663198393767
0.5144891121278057,0.9851264095577279
0.5144891123278057,0.98676793235679
0.5149999999,0.9867678852434623
0.515,0.9867678852378389
0.5150000001,0.9851456044158091
0.516,0.9851646814644903
0.5161641540038525,0.9851449741889361
0.5161641542038525,0.9867851020036673
0.5166666665666667,0.9867856903922049
0.5166666667666667,0.9851637256333845
0.517,0.985197395098994
0.5178391958798995,0.9851646498640332
0.5178391960798995,0.9868032901812537
0.518,0.9868095625443557
0.5183333332333333,0.9868044925223962
0.5183333334333333,0.9851829340011196
0.519,0.9852252525015945
0.5195142377559463,0.9851854341307907
0.5195142379559463,0.9861177632715454
0.5199999999,0.9860776179974506
0.52,0.9860776179836522
0.5200000001,0.9844565558277587
0.520469798557718,0.9844559617959974
0.520469798757718,0.9861017084931613
0.521,0.9861424064837299
0.5216666665666667,0.9861027968310316
0.5216666667666667,0.9844823211236657
0.522,0.9844884357298088
0.5221476509067113,0.9844823677105519
0.5221476511067114,0.9861263802207514
0.523,0.9861605501680076
0.5233333332333333,0.986128992553834
0.5233333334333333,0.9845091933611945
0.5238255032557046,0.9845099105816298
0.5238255034557047,0.986152095726906
0.524,0.9861725212313373
0.5249999999,0.9861562018539608
0.525,0.9861562018409735
0.5250000001,0.9853871613230847
0.525503355604698,0.9853383897691972
0.525503355804698,0.9862823675316247
0.5257929882138564,0.9862602643144429
0.5257929884138565,0.9846321510657743
0.526,0.984644819441952
0.526470588135294,0.984634535398956
0.526470588335294,0.9862833158067852
0.527,0.9863137833381281
0.5274624372956594,0.9862887186255535
0.5274624374956595,0.9846615104209135
0.528,0.984674086337154
0.5281512604042017,0.9846648690265637
0.5281512606042017,0.9863115712327398
0.529,0.9863298857392429
0.5291318863774624,0.9863181765852825
0.5291318865774625,0.9846919639693522
0.5298319326731092,0.9846963265743826
0.5298319328731093,0.9856498776805055
0.53,0.9856523813579117
0.5308013354592654,0.9855737052872695
0.5308013356592655,0.9839485787376625
0.5308080807080807,0.9839485980020348
0.5308080809080807,0.9856015286902587
0.531,0.9856354422564998
0.532,0.9856731956034848
0.5324707845410684,0.9856102985541272
0.5324707847410685,0.9839863485340897
0.5324915823915825,0.9839864368155653
0.5324915825915825,0.9856370349669599
0.533,0.9857078489412892
0.534,0.9856715973384411
0.5341402336228714,0.9856479066187088
0.5341402338228715,0.9840252235205436
0.5341750840750841,0.9840254198061678
0.5341750842750841,0.9849882403227452
0.535,0.9850020656642215
0.5351602022608768,0.9849857406699284
0.5351602024608768,0.9866421904412584
0.5358096827046744,0.986645026400923
0.5358096829046745,0.9850237005852431
0.536,0.9850436544682567
0.5368465429016863,0.9850268285113727
0.5368465431016863,0.9866806878976958
0.537,0.9866896759500505
0.5374791317864774,0.986684262016555
0.5374791319864775,0.985064383741597
0.538,0.9850999904666318
0.5385328835424957,0.985068989118055
0.5385328837424957,0.9860407592396017
0.539,0.9860128947329277
0.5391485808682804,0.985993566206282
0.5391485810682805,0.9852019572180345
0.5395270269270269,0.9851653168298764
0.5395270271270269,0.9868246408724719
0.5399665550839465,0.9868279787755965
0.5399665552839465,0.9852009367877766
0.54,0.9852059978457376
0.541,0.9852341948557684
0.5412162161162162,0.9852089751191013
0.5412162163162162,0.9861883083828182
0.5416387958866221,0.9861572213766563
0.5416387960866221,0.9845318615025087
0.542,0.9845426120407738
0.5422165819642978,0.9845336439744545
0.5422165821642978,0.9861982039161593
0.543,0.9862306156397902
0.5433110366892977,0.9862049593961423
0.5433110368892977,0.9845813723728721
0.5439086293416243,0.984584042783408
0.5439086295416243,0.9862455824506489
0.544,0.9862564170829421
0.5449832774919733,0.9862536234467146
0.5449832776919733,0.9846318999287957
0.545,0.9846332307096727
0.5456006767189508,0.9846355120032427
0.5456006769189509,0.9856232698554818
0.546,0.9856237299971644
0.5466101693915254,0.9855524540909254
0.5466101695915254,0.9872188248080584
0.5466555182946489,0.987219066542142
0.5466555184946489,0.9864145991292136
0.547,0.9864349070140896
0.5474874370859296,0.9864182524472792
0.5474874372859296,0.9847899782920401
0.548,0.9848130829411649
0.5483050846457627,0.9847964862954652
0.5483050848457627,0.9857915170751039
0.549,0.9857543747461185
0.5491624789619766,0.9857295572201836
0.5491624791619766,0.9841033850457466
0.549320882752292,0.9841041088138428
0.549320882952292,0.9857750689929201
0.55,0.9858462699206623
0.5508375208380235,0.9857872891839721
0.5508375210380235,0.98416331007281
0.551,0.9841646625913752
0.5510186756215619,0.9841643935677398
0.5510186758215619,0.9851665911990034
0.552,0.985152202507888
0.5520408162265306,0.9851466214294936
0.5520408164265306,0.9868219239322251
0.5525125627140703,0.9868246937147871
0.5525125629140704,0.985202998679567
0.553,0.9852477663172817
0.5533444815053512,0.9852452507737619
0.5533444817053512,0.984445114581376
0.5537414964986394,0.9844448142263258
0.5537414966986394,0.9854540675138294
0.554,0.9854643093251843
0.5547700169357751,0.9854014352549016
0.5547700171357751,0.9870808275068302
0.555,0.9870813376870798
0.5550167223080268,0.9870809288214657
0.5550167225080268,0.9854722861323488
0.556,0.9855241479986101
0.5564735944485519,0.9854679790015306
0.556473594648552,0.9864841715524347
0.5566889631107024,0.9864674718856872
0.5566889633107024,0.9848613252391045
0.557,0.9848784952486295
0.5575085323232082,0.9848559552263859
0.5575085325232082,0.9865391790542506
0.558,0.9865583804568913
0.558361203913378,0.9865381828878217
0.558361204113378,0.9849346223467011
0.559,0.9849479768331051
0.5592150169648463,0.9849302433909023
0.5592150171648463,0.9859532535432819
0.56,0.9858926394715494
0.5600334447160535,0.9858869068886368
0.5600334449160536,0.9842860223958694
0.5602564101564103,0.9842840488960866
0.5602564103564103,0.9859708404233527
0.5608514189317195,0.9860274834126844
0.5608514191317195,0.9852496541073131
0.561,0.9852650671172124
0.561965811865812,0.9852368111339597
0.561965812065812,0.9862665117151833
0.562,0.9862656228376673
0.5625208680135225,0.986219330782165
0.5625208682135225,0.9846319544569324
0.5630000000000001,0.984625401066082
0.5630136985301369,0.9846243828875186
0.563013698730137,0.9863144724445936
0.5640000000000001,0.9863274447612774
0.5641903170953256,0.9863046665857415
0.5641903172953256,0.9847201728629398
0.5647260272972602,0.9847127319922376
0.5647260274972602,0.9857489902884718
0.5650000000000001,0.9857521643139607
0.5657804458691251,0.9856653516005383
0.5657804460691251,0.9873584636641091
0.5658597661771286,0.9873576901880384
0.5658597663771286,0.9857761680714355
0.5660000000000001,0.9857983638626656
0.5670000000000001,0.985824162658691
0.5674957117353344,0.9857508909442011
0.5674957119353344,0.9867935684697078
0.5675292152589316,0.9867907127169728
0.5675292154589316,0.9852122510488086
0.5680000000000001,0.9852345203428403
0.5685567009309278,0.9851923958881371
0.5685567011309278,0.9868882490430883
0.5690000000000001,0.9868928028082796
0.5691986643407346,0.986880861245792
0.5691986645407346,0.985305548820072
0.5700000000000001,0.9853175153293701
0.570274913989347,0.9852863483070905
0.5702749141893471,0.9863353008033724
0.5708681134225376,0.9862827106122345
0.5708681136225376,0.9847106360856487
0.5710000000000001,0.9847133070060686
0.5713425128087779,0.9847002811230775
0.5713425130087779,0.9863985878819445
0.5720000000000001,0.9864296370455188
0.5725375625043406,0.9863826748889775
0.5725375627043406,0.9848139268419983
0.5730000000000001,0.9848081408041001
0.5730636832046471,0.984803244662305
0.5730636834046471,0.9858583218496744
0.5740000000000001,0.985794584128495
0.5741379309344827,0.9857679944399313
0.5741379311344827,0.9868293201990782
0.5742070115861436,0.986823067336844
0.5742070117861436,0.9852577342300282
0.5749999999000001,0.9852567606985337
0.5750000000000001,0.9852567606889292
0.5750000001000001,0.9845183859011931
0.5752158893645941,0.9845114330993838
0.5752158895645941,0.9862189859729654
0.5760000000000001,0.986261284091733
0.5766666665666667,0.9861871667728225
0.5766666667666667,0.9846362181966423
0.5769430050813471,0.9846277580206655
0.5769430052813471,0.9856950199507695
0.577,0.9856981621981531
0.578,0.985629407370587
0.5780276815608996,0.9856241700613478
0.5780276817608996,0.9873334766838328
0.5783333332333334,0.9873265424022615
0.5783333334333334,0.9857792060391728
0.579,0.9858172305723949
0.579757785367128,0.985734538724977
0.579757785567128,0.9868075709549483
0.5799999999000001,0.9867840821014292
0.58,0.9867840820890575
0.5800000001000001,0.9852404452958176
0.5808492200039861,0.9852102253555515
0.5808492202039861,0.9862894509161467
0.581,0.9862854140563775
0.5816666665666667,0.9862056163251107
0.5816666667666667,0.9846657663329255
0.5819444443444444,0.9846546657682326
0.5819444445444444,0.9863722701799704
0.582,0.9863790905458024
0.583,0.9863823641639252
0.5833333332333334,0.9863331910451826
0.5833333334333334,0.9847972150080297
0.5836805554555555,0.9847839143477982
0.5836805556555555,0.9858686979968474
0.584,0.9858720253474984
0.5847826085956521,0.9857798218977076
0.5847826087956521,0.9868707691353222
0.5849999999000001,0.9868482367748389
0.585,0.9868482367620812
0.5850000001000001,0.9853162216920794
0.5858885016421602,0.9852765697154413
0.5858885018421602,0.9870019045660172
0.586,0.9870064676014271
0.5866666665666667,0.9869769591825781
0.5866666667666667,0.9854489918953699
0.587,0.9854596964178225
0.5876306619209059,0.9854075914571585
0.5876306621209059,0.9865038696044025
0.588,0.9864782401644977
0.5883333332333334,0.9864287444145994
0.5883333334333334,0.9849049116143899
0.5887434553973822,0.9848854548936307
0.5887434555973822,0.9859878600379614
0.589,0.9859886636135246
0.5898601397601398,0.9858801859039737
0.5898601399601399,0.9876126578744223
0.5899999999000001,0.9876076689631825
0.59,0.9876076689581369
0.5900000001000001,0.9860880572506049
0.591,0.9861108399046404
0.5916083915083915,0.9860121044223824
0.5916083917083915,0.9871195976810361
0.5916666665666667,0.9871133303645528
0.5916666667666667,0.9862925405483466
0.592,0.9862758950968761
0.5925709514859767,0.986188566684269
0.5925709516859767,0.9846666000898627
0.5927320489367776,0.9846586804571471
0.5927320491367776,0.9857722567976244
0.593,0.985780616813526
0.593859649022807,0.9856939419452343
0.593859649222807,0.9874329308633498
0.594,0.9874313884496897
0.5942404005677797,0.9874189601175807
0.5942404007677797,0.9859014598676312
0.595,0.9859186363604308
0.5956140349877193,0.9858343855549246
0.5956140351877193,0.9869527909937098
0.5959098496495827,0.9869206049387766
0.5959098498495827,0.9854076576504219
0.596,0.9854109114122803
0.5967486817980667,0.9853628848411381
0.5967486819980667,0.9864873216977517
0.597,0.9864750049216546
0.5975792987313857,0.986392316831654
0.5975792989313857,0.9848840089944548
0.5978873238436619,0.9848661263396754
0.597887324043662,0.9866109842666839
0.598,0.986621983998191
0.599,0.986594765964192
0.5992487478131887,0.9865531771542222
0.5992487480131887,0.9850495951015183
0.5996478872239436,0.9850271648433584
0.5996478874239436,0.9861561548622596
0.6,0.9861519986986989
0.6007936506936508,0.9860379911293121
0.6007936508936508,0.9871729527624599
0.6009181968949917,0.9871587095071641
0.6009181970949917,0.9856599393893507
0.601,0.9856639986780417
0.6019434627975264,0.9855965398558968
0.6019434629975264,0.9867374736721495
0.602,0.9867343950166373
0.6025876459767947,0.9866602187171477
0.6025876461767947,0.9851663464646269
0.603,0.9851437336735384
0.6030973450327433,0.9851323855545487
0.6030973452327433,0.9868884879599557
0.604,0.9868694892782119
0.6042570950585977,0.9868310986879053
0.6042570952585977,0.9853422100845796
0.6048672565371681,0.9853027469867112
0.6048672567371681,0.9864478714455647
0.605,0.9864455136675134
0.6059265441404007,0.9863176989842615
0.6059265443404007,0.9854928043739392
0.606,0.9854819057265334
0.6060283686943262,0.9854773529289211
0.6060283688943262,0.9866283785488095
0.6068561871909699,0.9865283608639213
0.6068561873909699,0.9850384796066479
0.607,0.9850320698175459
0.6071936055838365,0.98501547026995
0.6071936057838365,0.9861723941402353
0.608,0.9861194500721568
0.6083629892238434,0.9860467653735957
0.6083629894238434,0.9872095837308104
0.6085284279936455,0.9871892632163839
0.6085284281936455,0.9857046144817668
0.609,0.9856998489344879
0.609536541789483,0.9856306112397505
0.609536541989483,0.9874026257893312
0.61,0.9873871666373909
0.6102006687963211,0.9873661408622152
0.6102006689963211,0.9858868103572747
0.611,0.9858596198910393
0.611319072983779,0.9858070033521805
0.611319073183779,0.9869735372788035
0.6118729095989967,0.9869039895389499
0.6118729097989967,0.9854300627531979
0.612,0.9854279917474176
0.6124999998999999,0.9853822476142504
0.6125000000999999,0.9865545899952466
0.613,0.9865197865396617
0.6135451504016722,0.98641748963879
0.6135451506016723,0.9855899586255743
0.613685151957245,0.985567350124798
0.6136851521572451,0.9867454933664156
0.614,0.9867220856917115
0.6144891121278058,0.9866418201790078
0.6144891123278058,0.9851676433857224
0.6148745518713261,0.9851368957764088
0.6148745520713261,0.9863208314118928
0.615,0.9863206509383422
0.616,0.986190484307242
0.6160682225211849,0.9861732686848125
0.6160682227211849,0.9879594499804278
0.6161641540038526,0.9879537108603504
0.6161641542038526,0.9864851891303488
0.617,0.9865023824017818
0.6178391958798995,0.9863602343740012
0.6178391960798996,0.984897453000142
0.6178635546576301,0.9848954405470487
0.6178635548576301,0.9860825607969287
0.618,0.9860878196581666
0.619,0.985994412742616
0.6190647481014387,0.9859803651177002
0.6190647483014388,0.9871731751166104
0.6195142377559464,0.9871134361446408
0.6195142379559464,0.9862836790315198
0.62,0.9862192798414815
0.6202702701702703,0.9861600165548425
0.6202702703702703,0.9873585035606686
0.6204697985577181,0.9873324475333416
0.6204697987577181,0.9858700083266619
0.621,0.9858544685953853
0.6214801443043321,0.9857834629747785
0.6214801445043321,0.9869876132176417
0.622,0.9869253448526829
0.6221476509067114,0.9868967867247044
0.6221476511067114,0.9854403413440509
0.6226943941133815,0.9853907398928455
0.6226943943133815,0.9866005385446088
0.623,0.9865857243237557
0.6238255032557047,0.9864403228807138
0.6238255034557048,0.9849899564628593
0.6239130433782608,0.9849815620312383
0.6239130435782608,0.9861969931942725
0.624,0.9861992777959303
0.625,0.986100026881332
0.62513611605245,0.9860686695427213
0.62513611625245,0.987877262847038
0.625503355604698,0.9878508220417764
0.6255033558046981,0.9870196786218318
0.626,0.9869900591387452
0.6264705881352941,0.986911755567468
0.6264705883352941,0.9854623360704327
0.6269509980851179,0.9854182451482838
0.6269509982851179,0.9866360549392138
0.627,0.9866354886054345
0.628,0.9865055272495109
0.6281512604042018,0.986466215604837
0.6281512606042018,0.9850231304726988
0.6281818180818182,0.9850201686000573
0.6281818182818182,0.9862434826641886
0.629,0.9862016590369144
0.6294171219400728,0.986120902503098
0.6294171221400728,0.9873496999457226
0.6298319326731093,0.9872907995205835
0.6298319328731093,0.9864577747299134
0.63,0.9864410141934549
0.6306569342065693,0.9863137897911087
0.6306569344065693,0.9875480485766928
0.6308080807080808,0.9875269722780435
0.6308080809080808,0.9860852788165508
0.631,0.9860864121150555
0.6319012796074954,0.9859770573159241
0.6319012798074954,0.987216754169755
0.632,0.9872077525199073
0.6324915823915825,0.9871312633311793
0.6324915825915826,0.985696161485041
0.633,0.9856522830524942
0.6331501830501831,0.9856275712256605
0.6331501832501831,0.9868726816002485
0.634,0.9867615482518465
0.6341750840750842,0.9867186513247058
0.6341750842750842,0.9858842007122844
0.6344036696247706,0.9858420247818753
0.6344036698247706,0.9870925228259018
0.635,0.9870150157070661
0.6351602022608769,0.9869808662181093
0.6351602024608769,0.9855476090118818
0.6356617646058823,0.9854937118173555
0.6356617648058823,0.9867495703892399
0.636,0.9867299512850863
0.6368465429016864,0.9865682402263478
0.6368465431016864,0.9851418336282916
0.6369244934543278,0.9851330455514249
0.6369244936543278,0.9863942361449469
0.637,0.9863955301561241
0.638,0.9862893534023884
0.6381918818188191,0.9862427778066337
0.6381918820188192,0.9875092704956918
0.6385328835424958,0.9874572126909852
0.6385328837424958,0.9866218070869751
0.639,0.9865588785775529
0.6394639555377079,0.9864475594835171
0.6394639557377079,0.987719322988071
0.639527026927027,0.9877098717761265
0.639527027127027,0.9862857710578636
0.64,0.9862723936988862
0.6407407406407407,0.9861477683175583
0.6407407408407407,0.9874247699003217
0.641,0.9873905940021376
0.6412162161162163,0.9873509992938495
0.6412162163162163,0.9865132521130084
0.642,0.9863660807699939
0.6420222633508348,0.9863598599802383
0.6420222635508348,0.9876420653955754
0.6422165819642979,0.987612477095711
0.6422165821642979,0.9861909739353993
0.643,0.9861274947063824
0.6433085500858735,0.9860634338467535
0.6433085502858735,0.9873508073586199
0.6439086293416244,0.9872562649618569
0.6439086295416244,0.9858420506750478
0.644,0.985837374206467
0.6445996274605214,0.9857577157506873
0.6445996276605214,0.9870502200538469
0.645,0.9870115902055043
0.6456006767189509,0.9868871557328044
0.645600676918951,0.9860492402942548
0.6458955222880597,0.9859903608293635
0.6458955224880597,0.9872879570002854
0.646,0.9872782013730416
0.6466101693915255,0.9871737199270954
0.6466101695915255,0.9857625789276389
0.647,0.9857228876764473
0.647196261582243,0.9856892533249145
0.647196261782243,0.9869919007871218
0.648,0.986886368643564
0.6483050846457628,0.9868087604648094
0.6483050848457628,0.9859689864022549
0.648501872559176,0.985929112179423
0.648501872759176,0.9872367684761656
0.649,0.9871735263370865
0.649320882752292,0.9871040490713466
0.6493208829522921,0.985696284250997
0.6498123826392119,0.9856333175525492
0.6498123828392119,0.9869459379163902
0.65,0.9869358334997012
0.651,0.9867496837930716
0.651018675621562,0.9867440882679447
0.651018675821562,0.9859026432843008
0.6511278194488721,0.9858802211382063
0.6511278196488721,0.9871977568888382
0.652,0.987058504968364
0.6520408162265307,0.9870479004297785
0.6520408164265307,0.9856438195086596
0.6524482108227871,0.9855904312731831
0.6524482110227872,0.9869128247454914
0.653,0.9868650527269465
0.6537414964986394,0.9866937649863772
0.6537414966986395,0.9858508421979083
0.6537735848056603,0.9858441638291622
0.6537735850056603,0.9871713310201514
0.654,0.9871528910943056
0.6547700169357752,0.987005804140792
0.6547700171357752,0.9856057196861356
0.655,0.9855777846510091
0.6551039696542532,0.9855609958273543
0.6551039698542532,0.986892767630783
0.656,0.9867867150104908
0.6564393938393939,0.9866690546226046
0.6564393940393939,0.9880049755883293
0.656473594448552,0.9879993616175219
0.656473594648552,0.987155159664587
0.657,0.9870941708778965
0.6575085323232083,0.9869772825691007
0.6575085325232083,0.9855815120103676
0.6577798860480075,0.9855443773411001
0.6577798862480075,0.9868830145321125
0.658,0.9868747749120014
0.659,0.986700575899628
0.6591254751851711,0.9866628947468831
0.6591254753851711,0.987999450900998
0.6592150169648464,0.9879844727328007
0.6592150171648464,0.9871391957636759
0.66,0.9870190827334677
0.6602564101564103,0.9869503879631325
0.6602564103564104,0.9855592536029416
0.6604761903761904,0.9855282104343966
0.6604761905761904,0.9868462465128932
0.661,0.9868083589472576
0.6618320609687023,0.9866213831230212
0.6618320611687023,0.9878639751976711
0.661965811865812,0.9878389846112743
0.6619658120658121,0.9869928424488222
0.662,0.9869896243450138
0.663,0.9867804185054398
0.663013698530137,0.9867760073400187
0.663013698730137,0.9853898363579245
0.6631931165347992,0.9853603869953228
0.6631931167347992,0.9863291575589049
0.664,0.9861954448340815
0.6640115162147792,0.9861924478126868
0.6640115164147792,0.9875671994600562
0.6647260272972603,0.9874400807225815
0.6647260274972603,0.9865932889075081
0.665,0.9865453606098334
0.6653846152846153,0.9864492970966405
0.6653846154846154,0.9878279286589485
0.6657804458691252,0.987758921232656
0.6657804460691252,0.9863780457210091
0.666,0.9863647257001708
0.6667630056803467,0.9862318836813702
0.6667630058803468,0.9876130768978136
0.667,0.9875831479868158
0.6674957117353345,0.9874815454732618
0.6674957119353345,0.9866343253545437
0.668,0.986531378564311
0.6681467180467181,0.9864905880641271
0.6681467182467181,0.9878698457862737
0.6685567009309279,0.9877973404964479
0.6685567011309279,0.986422097377868
0.669,0.9863818957054017
0.6695357832655705,0.9862728346540296
0.6695357834655705,0.9876343239889857
0.67,0.987561875531226
0.6702749139893471,0.987497160624241
0.6702749141893471,0.9866497394012665
0.6709302324581394,0.9865005251193675
0.6709302326581394,0.987787776748886
0.671,0.9877766801759719
0.671342512808778,0.9877072185233057
0.671342513008778,0.9863379496105265
0.672,0.9862491270478833
0.6723300969873786,0.9861667669435299
0.6723300971873786,0.9871769027792033
0.673,0.9870138663018089
0.6730636832046472,0.9869932261028278
0.6730636834046472,0.9861458368906273
0.6731968809916179,0.9861145696155301
0.6731968811916179,0.9875281494724739
0.674,0.9873897954813237
0.6741379309344828,0.9873520036415467
0.6741379311344828,0.9865013360492808
0.6746093749,0.9863926690599044
0.6746093751,0.9878043146842638
0.675,0.9877413245082202
0.6752158893645942,0.987692606837175
0.6752158895645942,0.9863267939860652
0.676,0.986201914526122
0.6760273971602739,0.9861949731816225
0.676027397360274,0.9875892161370105
0.6769430050813472,0.9874128417130343
0.6769430052813472,0.9865625341572901
0.677,0.986551973515325
0.6774509802921568,0.9864422782961727
0.6774509804921568,0.9877628627843726
0.678,0.9876535851989053
0.6780276815608997,0.9876463755035202
0.6780276817608997,0.9862873952931244
0.6788801570709233,0.9861316680217429
0.6788801572709233,0.9871723435282109
0.679,0.9871515468379845
0.679757785367128,0.9869467071791433
0.6797577855671281,0.9860970083724925
0.6797830373753451,0.9860908456615445
0.6797830375753451,0.9875297476664197
0.68,0.987507411878238
0.6808492200039862,0.9873219274854356
0.6808492202039862,0.9864691533058517
0.681,0.9864368219506209
0.6812252963426877,0.9863788019790899
0.6812252965426877,0.9878001366306974
0.6819444443444445,0.9876604113711541
0.6819444445444445,0.9863061355638055
0.682,0.9863007213613796
0.6826732672267326,0.9861780431299094
0.6826732674267326,0.9875251812104551
0.683,0.9874798042506834
0.6836805554555556,0.987310994333113
0.6836805556555556,0.9864591817499736
0.684,0.9863809104159871
0.684126984026984,0.9863432911225519
0.684126984226984,0.987406753696624
0.6847826085956522,0.987237561115369
0.6847826087956522,0.9863827954561534
0.685,0.9863305120053663
0.6850597608561753,0.9863142329892359
0.6850597610561753,0.987759198414734
0.6858885016421603,0.9875937235460913
0.6858885018421603,0.9862449124114229
0.686,0.9862313679129489
0.6865269460077844,0.9861281024724956
0.6865269462077844,0.9874993683210982
0.687,0.9874287743455605
0.6876306619209059,0.9872590527071528
0.687630662120906,0.9864056171006721
0.6879999998999999,0.9863073395439558
0.6880000000000001,0.9873931220734075
0.6880000001,0.9873931220551945
0.6887434553973822,0.9871975435618758
0.6887434555973823,0.9863412856931297
0.6889558231931726,0.9862873276900628
0.6889558233931726,0.9877555682990597
0.6890000000000001,0.9877505896776764
0.6898601397601399,0.9875705110783403
0.68986013996014,0.9862279489228667
0.6900000000000001,0.9862086267577722
0.6904426558356136,0.9861173494289291
0.6904426560356136,0.9875124416625976
0.6910000000000001,0.9874253402694613
0.6916083915083916,0.9872532213483438
0.6916083917083916,0.9863986780005044
0.6919354837709677,0.9863096845850239
0.6919354839709677,0.9874176992572378
0.6920000000000001,0.9874055803274819
0.6927320489367776,0.9872046283190965
0.6927320491367777,0.9863474023412298
0.6929149796570849,0.9862997875148181
0.692914979857085,0.9877907304134672
0.6930000000000001,0.9877807486831794
0.6938596490228071,0.9875931286193023
0.6938596492228071,0.9862576240878175
0.6940000000000001,0.9862369644115725
0.694421906593712,0.9861471728438996
0.694421906793712,0.9875653893931989
0.6950000000000001,0.98747288940621
0.6956140349877193,0.9872953003931042
0.6956140351877194,0.9864401897962046
0.6959349592495935,0.9863511129452515
0.6959349594495935,0.9874806487721158
0.6960000000000001,0.9874682780944041
0.6967486817980668,0.9872597879862002
0.6967486819980668,0.9864021435230214
0.696938775410204,0.9863515576591703
0.696938775610204,0.987862277290999
0.6970000000000001,0.9878549750205975
0.697887323843662,0.987659596508182
0.697887324043662,0.9863319828436047
0.6980000000000001,0.9863152110683544
0.6984662575687116,0.9862143977938134
0.6984662577687116,0.9876489056229291
0.6990000000000001,0.987562661366953
0.6996478872239437,0.9873753338506225
0.6996478874239437,0.9865202223827327
0.6999999999,0.9864202768834551
0.7000000000000001,0.9875583892818509
0.7000000001,0.9875583892626562
0.7007936506936508,0.9873379914072549
0.7007936508936509,0.9864805042806706
0.7010000000000001,0.986424541012804
0.701028806484362,0.986415951522175
0.7010288066843621,0.9878765645774551
0.7019434627975265,0.9876667562039341
0.7019434629975265,0.9868069309281339
0.7020000000000001,0.9867946803704313
0.7025773194876288,0.9866282773931001
0.7025773196876288,0.9877975575128939
0.7030000000000001,0.9876865481773826
0.7030973450327433,0.9876556023831853
0.7030973452327434,0.9863355467409574
0.7036231883057971,0.9862247025259001
0.7036231885057971,0.9877757186994929
0.704,0.9877256747686827
0.7048672565371682,0.9874947632425845
0.7048672567371682,0.9866380361251476
0.705,0.9866037839421965
0.7051867218917012,0.9865488091626042
0.7051867220917012,0.9880242133586211
0.706,0.9878368184043131
0.7060283686943263,0.9878277646560826
0.7060283688943263,0.9869688707527565
0.7067567566567567,0.9867597807292815
0.7067567568567568,0.987935902904084
0.707,0.9878731841374002
0.7071936055838366,0.987814348410824
0.7071936057838366,0.9869533297427521
0.7078288099208768,0.986776455995612
0.7078288101208768,0.9882710244419913
0.708,0.9882377623238707
0.7083629892238434,0.9881471479466646
0.7083629894238435,0.9872840476976477
0.709,0.9871311433042301
0.7094142258414226,0.9869837336519334
0.7094142260414226,0.9881778155162764
0.7095365417894831,0.9881440857098088
0.7095365419894831,0.9868323502417222
0.71,0.9867570154616518
0.7105042015806722,0.9866196902654656
0.7105042017806722,0.9881331594819693
0.711,0.9880308338075585
0.711319072983779,0.9879377466166339
0.7113190731837791,0.9870784847980003
0.712,0.9868853226604372
0.7121052630578947,0.9868462392597004
0.7121052632578947,0.988058091016047
0.7124999999,0.9879460098729307
0.7125000001,0.9870848552549639
0.713,0.9869532498966945
0.713213530555391,0.9868800821240503
0.7132135307553911,0.9884117659381113
0.7136851519572451,0.9882996293418288
0.7136851521572452,0.9874366299744963
0.714,0.9873728440191777
0.7148305083745762,0.9871005833378127
0.7148305085745762,0.9883293173554033
0.7148745518713262,0.9883169445775023
0.7148745520713262,0.9874521497394084
0.715,0.9874294718343094
0.7159574467085106,0.9871431643253084
0.7159574469085106,0.9886900769232538
0.716,0.9886803273342896
0.716068222521185,0.9886639365574554
0.716068222721185,0.9873629591149186
0.717,0.9872027687694037
0.717590618236887,0.9870019984026932
0.717590618436887,0.9882424204507418
0.7178635546576302,0.9881633278743203
0.7178635548576302,0.9873031675817215
0.718,0.9872738647217025
0.7187366166023554,0.9870448344652304
0.7187366168023555,0.9885870328313229
0.719,0.9885236484222945
0.7190647481014388,0.9885059106822232
0.7190647483014388,0.9876441621978399
0.72,0.9873980733453661
0.7202702701702703,0.9872917131036606
0.7202702703702704,0.9864284308897342
0.7203862659944206,0.9863916312482736
0.7203862661944206,0.9876001398610581
0.721,0.9874422493354208
0.7214801443043322,0.9872618764587567
0.7214801445043322,0.9863971163855765
0.721551724037931,0.986374446255497
0.721551724237931,0.9876533241585217
0.722,0.9875521487086283
0.7226943941133815,0.9873097840359981
0.7226943943133816,0.9864436033152257
0.7227272726272727,0.9864334676341574
0.7227272728272727,0.9880332427832714
0.723,0.9879905518086414
0.7239130433782609,0.9877331162018204
0.7239130435782609,0.9868655734416737
0.724,0.986842227006487
0.7244034706158351,0.9867116031275426
0.7244034708158351,0.9880018849225707
0.725,0.9878329973243176
0.7251361160524501,0.9877839508682886
0.7251361162524501,0.9864970329416306
0.7255991284403049,0.9863811151102112
0.725599128640305,0.9879751407938206
0.726,0.9879098527222022
0.726950998085118,0.9876182178980326
0.726950998285118,0.9867565059405479
0.727,0.9867421122217143
0.727292576319214,0.9866448418731018
0.727292576519214,0.9879014832295772
0.728,0.9876923058685059
0.7281818180818183,0.9876213689229804
0.7281818182818183,0.9867585301532356
0.7285087718298245,0.9866517338991897
0.7285087720298246,0.9879742557178814
0.729,0.987844964901186
0.7294171219400729,0.9876951005836941
0.7294171221400729,0.9868311993235627
0.7297356827193832,0.9867295097793587
0.7297356829193832,0.9883572792328026
0.73,0.9883056812346332
0.7306569342065694,0.9881147528700914
0.7306569344065694,0.9872498549413821
0.731,0.9871551088726688
0.731456953542384,0.9869884966242295
0.7314569537423841,0.9882766513550856
0.7319012796074955,0.9881377890823806
0.7319012798074955,0.9872719618075116
0.732,0.9872474135653894
0.7327050996782705,0.9870095222103332
0.7327050998782705,0.9883616253946547
0.733,0.9882761471599473
0.7331501830501832,0.9882257433009325
0.7331501832501832,0.987359055553588
0.7339643651561246,0.987098874152795
0.7339643653561246,0.988751489291292
0.734,0.9887435580785898
0.7344036696247707,0.9886358753018883
0.7344036698247707,0.9877683975263126
0.735,0.9876191240683371
0.7356617646058824,0.9873639568805124
0.7356617648058824,0.9864957610637318
0.7357142856142856,0.9864778322834826
0.7357142858142857,0.9877819990848483
0.736,0.9877169022824
0.7369244934543279,0.987386184636185
0.7369244936543279,0.9865173444464194
0.7369955155950673,0.9864929525166147
0.7369955157950673,0.9878282832002826
0.737,0.9878273933711547
0.738,0.9875214627290684
0.7381918818188192,0.9874382908946278
0.7381918820188192,0.9865688816077797
0.7382882881882883,0.9865358039466291
0.7382882883882883,0.9879340701055662
0.739,0.9877424989212154
0.7394639555377079,0.9875596323278659
0.739463955737708,0.9866897308818553
0.7395927600809954,0.9866464549752709
0.7395927602809954,0.9883455207276737
0.74,0.988264881078459
0.7407407406407408,0.9880298571227273
0.7407407408407408,0.9871595421472393
0.741,0.9870815954823046
0.7413832198546485,0.9869390336021083
0.7413832200546485,0.9882847483238922
0.742,0.9880851158457374
0.7420222633508349,0.988076436986515
0.7420222635508349,0.98720578880414
0.7427107060503416,0.9869677154229745
0.7427107062503416,0.9883349737824759
0.743,0.9882496758978774
0.7433085500858736,0.9881396798899803
0.7433085502858736,0.987268780568316
0.744,0.9870324129878326
0.7440503431494279,0.9870110822488594
0.7440503433494279,0.9884088447481595
0.7445996274605214,0.9882301995502377
0.7445996276605215,0.9873591329191643
0.745,0.9872379942516304
0.7454022987505746,0.9870808146093797
0.7454022989505746,0.9885404091180003
0.7458955222880598,0.98838368037529
0.7458955224880598,0.9875125320599585
0.746,0.9874857721148652
0.7467667435489607,0.9872166160909049
0.7467667437489607,0.9889783854081752
0.747,0.9889186759608249
0.7471962615822431,0.9888600815362846
0.7471962617822431,0.9879889390131832
0.748,0.9877638301153094
0.7485018725591761,0.9875536569656382
0.7485018727591761,0.9866826096214856
0.7486111110111111,0.9866431745098506
0.7486111112111111,0.9880473388116503
0.749,0.9879487920467455
0.749812382639212,0.9876397598770372
0.749812382839212,0.9867688994491183
0.7499999999,0.9867006392973011
0.75,0.9881203624528612
0.7500000001,0.9881203624306336
0.751,0.9877929174771966
0.7511278194488722,0.9877359055497241
0.7511278196488722,0.9868653270341409
0.7514018690588784,0.986764895204227
0.7514018692588784,0.9882002191682971
0.752,0.9880235023947755
0.7524482108227872,0.9878420634475886
0.7524482110227873,0.9869718684797372
0.7528169013084507,0.9868358463352253
0.7528169015084507,0.988286803988427
0.753,0.9882386173738111
0.7537735848056604,0.9879581749062776
0.7537735850056604,0.9870884830123873
0.754,0.9870106200002767
0.7542452829188678,0.9869133878135492
0.7542452831188678,0.9883800012982844
0.755,0.9881280708819606
0.7551039696542533,0.9880841594605193
0.7551039698542533,0.9872151461628155
0.7556872036914691,0.9869974356286676
0.7556872038914692,0.9884797138759873
0.756,0.9883857512884022
0.756439393839394,0.988219940656827
0.756439394039394,0.987351967227473
0.757,0.9871504214753348
0.7571428570428571,0.9870880285990264
0.7571428572428571,0.9885859630844185
0.7577798860480076,0.9883655397512394
0.7577798862480076,0.9874995971426112
0.758,0.9874312862989096
0.7586124400913875,0.9871856736254925
0.7586124402913875,0.9886992307116214
0.759,0.9885697873665867
0.7591254751851712,0.988521404736957
0.7591254753851712,0.9876606393437065
0.76,0.9873380586221838
0.7600961537461538,0.9872925119654159
0.7600961539461538,0.9888216184043843
0.7604761903761905,0.9886895544291496
0.7604761905761905,0.9878445358300844
0.761,0.9876771393982677
0.7615942027985507,0.9874162596716455
0.7615942029985507,0.9889607739971774
0.7618320609687024,0.9888775496443823
0.7618320611687024,0.9880845404735947
0.762,0.9880381065828219
0.763,0.9876386483304541
0.7631067960165048,0.9875835395643516
0.7631067962165048,0.9891431934044839
0.7631931165347993,0.9891122982584322
0.7631931167347993,0.9884969093397784
0.764,0.9882066584947331
0.7640115162147793,0.98820155250601
0.7640115164147793,0.9873296705502087
0.7646341462414633,0.9870887193193348
0.7646341464414633,0.9886629920321852
0.765,0.9885484526062648
0.7653846152846154,0.9883988539407698
0.7653846154846154,0.9875286750948753
0.766,0.9873017320276749
0.7661764704882352,0.9872214588429289
0.7661764706882352,0.9888092967267256
0.7667630056803468,0.9886028927186111
0.7667630058803468,0.9877353162854794
0.767,0.9876618113659195
0.7677339900477832,0.9873575048323153
0.7677339902477832,0.9889566548178369
0.768,0.9888668049505835
0.7681467180467182,0.9888112669190897
0.7681467182467182,0.9879491682383964
0.769,0.9876433519116126
0.7693069305930692,0.9874954916140765
0.7693069307930692,0.9891007908720891
0.7695357832655706,0.989019777280215
0.7695357834655706,0.9881730406625704
0.77,0.9880329987920363
0.7708955222880597,0.9876350428778395
0.7708955224880597,0.9892335053015953
0.7709302324581395,0.9892210151371048
0.7709302326581395,0.9884245194596407
0.771,0.9884067957285773
0.772,0.9880422250852028
0.7723300969873786,0.9878765296356775
0.7723300971873787,0.9872547335501868
0.7724999999,0.9871759713209491
0.7725000001,0.9887299166710242
0.773,0.988552154561394
0.773196880991618,0.9884683703135354
0.773196881191618,0.9875999107576114
0.774,0.9872744167087016
0.7741206029150753,0.9872134752875801
0.7741206031150754,0.988580056028684
0.7746093749,0.988378623520879
0.7746093751,0.9875159629904819
0.775,0.9873685627179067
0.7753164555962024,0.987224849821366
0.7753164557962025,0.9889103447142654
0.776,0.9886606364437746
0.776027397160274,0.9886486933097896
0.776027397360274,0.9878012764576154
0.776972010078117,0.9874091445877804
0.776972010278117,0.9890879728147615
0.777,0.989078777433926
0.7774509802921569,0.9889094930495956
0.7774509804921569,0.9881112640547526
0.778,0.9879138939804619
0.7786445011787724,0.9876014344367255
0.7786445013787724,0.989235270018332
0.7788801570709234,0.9891433947928073
0.7788801572709234,0.9885178817010922
0.779,0.9884780545921338
0.7797830373753452,0.9881457789943083
0.7797830375753452,0.9872828141510435
0.78,0.9871958971081485
0.7803341901313624,0.9870417781335572
0.7803341903313624,0.9884824670865336
0.781,0.9882146096416428
0.7812252963426878,0.9881035030607951
0.7812252965426878,0.9872559921004197
0.7816062175165802,0.9870912315179714
0.7816062177165802,0.9888532258175582
0.782,0.988729340784934
0.7826732672267327,0.988445626657941
0.7826732674267327,0.987647077219189
0.783,0.9875146303728942
0.7833333332333333,0.9873558553510322
0.7833333334333333,0.9891075537739874
0.784,0.9888546954775557
0.7841269840269841,0.9887966641864502
0.7841269842269841,0.9881700432309339
0.785,0.9877625428454119
0.7850597608561753,0.9877288580392439
0.7850597610561754,0.9868795356983278
0.7850785339314136,0.9868711697404103
0.7850785341314136,0.9885702263005036
0.786,0.9882478644997106
0.7865269460077845,0.9879853878850414
0.7865269462077845,0.9871843586878707
0.7868421051631579,0.9870371007667835
0.7868421053631579,0.9885257492928005
0.787,0.9884705858234117
0.7879999999,0.9880033303509141
0.788,0.9880033302940018
0.7880000001,0.987373056275883
0.7881962863721484,0.9872756992974459
0.7881962865721485,0.989025564636603
0.7889558231931727,0.9887260412958351
0.7889558233931727,0.9878760227180305
0.789,0.9878607083675821
0.7899999998999999,0.9874030177526953
0.79,0.9889392196136616
0.7900000000999999,0.9889392195746213
0.7904426558356137,0.9887471954990081
0.7904426560356137,0.9879447688376409
0.791,0.9877130843198052
0.7913978493623656,0.9875075689871896
0.7913978495623656,0.9893081827865083
0.7919354837709678,0.989089208487142
0.7919354839709678,0.9884561219548593
0.792,0.9884322413084056
0.792914979657085,0.9880022019316322
0.792914979857085,0.9871527739384264
0.793,0.9871149484789141
0.7932432431432432,0.9869979325167528
0.7932432433432433,0.9885816258678398
0.794,0.9882743694460404
0.794421906593712,0.9880526200928262
0.794421906793712,0.9872501544023219
0.7946866484013624,0.9871240746109697
0.7946866486013624,0.9889742825604818
0.795,0.9888714471787553
0.7959349592495936,0.9884489339143593
0.7959349594495936,0.9878142737163088
0.796,0.9877846604584576
0.7965753423657533,0.9874838828407726
0.7965753425657534,0.9891133555960884
0.7969387754102041,0.9889552480619305
0.7969387756102041,0.9881090606950971
0.797,0.988087725427503
0.798,0.9876281090774706
0.7980662982425414,0.9875902350705517
0.7980662984425414,0.9894850217016115
0.7984662575687117,0.9893237487410422
0.7984662577687117,0.9885260533901115
0.799,0.9883262215388458
0.7999999998999999,0.9877951653331172
0.7999999999,0.987795165333117
0.8,0.98946183252307
0.8000000000999999,0.9888336234853161
0.8000000001,0.9888336234853162
0.801,0.9883841356861073
0.8010288064843621,0.9883682389728555
0.8010288066843622,0.9875647537698197
0.8015406161464985,0.9873154024879564
0.8015406163464985,0.9892302306341956
0.802,0.9890593874030129
0.8025773194876289,0.9887866351868104
0.8025773196876289,0.9881483273778418
0.803,0.9879477900090341
0.8035211266605633,0.9876496929372668
0.8035211268605633,0.9893006642832747
0.8036231883057972,0.9892547364271785
0.8036231885057972,0.9884110686727482
0.804,0.9882718955299501
0.805,0.9877610075157702
0.8051136362636363,0.9876899373162832
0.8051136364636363,0.9893928235382643
0.8051867218917013,0.9893597179489098
0.8051867220917013,0.9885635369434475
0.806,0.9882218060717163
0.8067335242553008,0.9877982989533565
0.8067335244553008,0.9895818652790379
0.8067567566567568,0.9895713058626231
0.8067567568567569,0.9889417680462207
0.807,0.9888484760792747
0.8078288099208769,0.9884430403753282
0.8078288101208769,0.98764616711696
0.808,0.9875663615339999
0.8083815027901734,0.9873660326767886
0.8083815029901734,0.9894008915296504
0.809,0.9891549237528686
0.8094142258414226,0.9889492934072581
0.8094142260414227,0.9883179865815174
0.81,0.9880262714867787
0.8104651161790697,0.9877447403086774
0.8104651163790697,0.9895033479082822
0.8105042015806723,0.9894853859013417
0.8105042017806723,0.988688513872325
0.811,0.988495293222529
0.812,0.9879548804202506
0.8121052630578948,0.9878862651389961
0.8121052632578948,0.9872537760837421
0.8121700878765395,0.9872167609562295
0.8121700880765396,0.9890120204195378
0.8130000000000001,0.9886314968608862
0.8132135305553911,0.9885117984791509
0.8132135307553912,0.987715861132654
0.8139053253437869,0.9873485961530384
0.8139053255437869,0.9891807291848167
0.8140000000000001,0.989142014748482
0.8148305083745763,0.9887284657054798
0.8148305085745763,0.9880957594194009
0.8150000000000001,0.9880116319274823
0.8156716416910447,0.9876201376068021
0.8156716418910447,0.9894892312317519
0.8159574467085107,0.9893547811335874
0.8159574469085107,0.9885619031900807
0.8160000000000001,0.9885458490658724
0.8170000000000001,0.9880630950072957
0.8174698794180723,0.9877663949168455
0.8174698796180723,0.9896723209566078
0.8175906182368871,0.9896146043274883
0.8175906184368871,0.9889848369743584
0.8180000000000001,0.9888087715062268
0.8187366166023555,0.9884094389612097
0.8187366168023555,0.98763027479578
0.8190000000000001,0.9874934460743608
0.8193009117541032,0.9873191169883834
0.8193009119541033,0.9892613779449434
0.8200000000000001,0.9889381667353329
0.8203862659944207,0.9887194737304252
0.8203862661944207,0.988114922856606
0.8210000000000001,0.9877649181172683
0.821165644071779,0.9876572513604915
0.8211656442717791,0.9896346663091712
0.8215517240379311,0.989448207841544
0.8215517242379311,0.9888117599050831
0.8220000000000001,0.9886046794669007
0.8227272726272727,0.9881844110334447
0.8227272728272728,0.9873924789642213
0.8230000000000001,0.9872415390849852
0.8230650153798761,0.9872032029265517
0.8230650155798761,0.9892132200749212
0.8240000000000001,0.9887795099201631
0.8244034706158352,0.9885403065468266
0.8244034708158352,0.9879082761412082
0.8249999999,0.9875546625324618
0.8250000000000001,0.9895917097987135
0.8250000001,0.9895917097558437
0.825599128440305,0.9893016139273147
0.825599128640305,0.9885251847476199
0.8260000000000001,0.9883422264547006
0.8269716087328075,0.9877642940428925
0.8269716089328075,0.9898152715255449
0.8270000000000001,0.9898019772906639
0.827292576319214,0.9896565021132511
0.8272925765192141,0.9890511134565132
0.8280000000000001,0.9887008910068016
0.8285087718298246,0.9883891299798847
0.8285087720298246,0.9877558067232028
0.8289808916197452,0.9874680521743142
0.8289808918197452,0.9894971186125284
0.8290000000000001,0.9894887942050057
0.8297356827193832,0.989116531149262
0.8297356829193833,0.9883418065704319
0.8300000000000001,0.9882157304280389
0.8310000000000001,0.9876102598286043
0.8310289388067523,0.9875897103429402
0.8310289390067523,0.9894606861648719
0.8314569535423841,0.9892273212561773
0.8314569537423842,0.9886213990083227
0.8320000000000001,0.9883280013791912
0.8327050996782706,0.9878601279247469
0.8327050998782706,0.9872282715072227
0.8327361562517914,0.9872085713765248
0.8327361564517914,0.9893447417431533
0.833,0.9892320141693897
0.8339643651561247,0.9887077353067473
0.8339643653561247,0.987940615199396
0.834,0.9879222862604599
0.8348684209526315,0.9873944634383244
0.8348684211526315,0.9893668453949499
0.835,0.9893020614007021
0.8357142856142857,0.9888941243702003
0.8357142858142858,0.9882963184246226
0.836,0.9881338381594382
0.8366666665666667,0.9876912166360089
0.8366666667666667,0.9899329498975976
0.8369955155950674,0.9897640017060557
0.8369955157950674,0.9891562794674152
0.837,0.9891542885185846
0.838,0.9886144698601365
0.8382882881882884,0.9884234131944551
0.8382882883882884,0.9877917166233946
0.8388888887888888,0.9874021894558859
0.8388888889888888,0.9894715304504659
0.839,0.9894167307347944
0.8395927600809955,0.9890859560107819
0.8395927602809955,0.9883241562686479
0.84,0.9881088606221515
0.8407849828351536,0.9875995822695133
0.8407849830351536,0.9899305497884348
0.841,0.9898247814626899
0.8413832198546486,0.9896159089934409
0.8413832200546486,0.9890208110144736
0.842,0.9886878788768868
0.8427107060503417,0.9882139534151692
0.8427107062503417,0.9876142033814127
0.843,0.9874216948642042
0.843103448175862,0.9873486699466704
0.843103448375862,0.9894758955754489
0.844,0.9889685606802684
0.844050343149428,0.9889356860913535
0.844050343349428,0.9883276432654612
0.845,0.9877094602418415
0.845104895004895,0.9876301910890657
0.8451048952048951,0.9898699203260137
0.8454022987505747,0.9897070529356843
0.8454022989505747,0.9890775371301505
0.846,0.9887631457253276
0.8467667435489608,0.988260180807108
0.8467667437489608,0.9875070246053657
0.847,0.9873605930819892
0.8471631204673759,0.9872514425570345
0.8471631206673759,0.9897507923687804
0.848,0.9893403271060486
0.8486111110111112,0.9889598242030215
0.8486111112111112,0.9883688331723783
0.849,0.9881287333665706
0.8496415769609319,0.9876674602547356
0.8496415771609319,0.9899388937123202
0.8499999999000001,0.9897362091368863
0.85,0.9897362090772144
0.8500000001000001,0.9891443107863849
0.851,0.9885531796558585
0.8514018690588785,0.9882625184300002
0.8514018692588785,0.987669941016826
0.8518181817181818,0.9873771173296888
0.8518181819181818,0.9897121767617957
0.852,0.9896198622127679
0.8528169013084508,0.9891318455581749
0.8528169015084508,0.9885388289291792
0.853,0.988431179956796
0.854,0.9877282873687975
0.8540590404904058,0.9876807029883783
0.8540590406904058,0.9900680989059355
0.8542452829188679,0.9899622988158198
0.8542452831188679,0.9893690949807913
0.855,0.9889518768435659
0.8556872036914692,0.9884803156903818
0.8556872038914692,0.9878871898794376
0.856,0.9876745387778366
0.8563670410985018,0.9874000117170764
0.8563670412985018,0.9898076059133024
0.857,0.9894410414874818
0.8571428570428572,0.9893485566624391
0.8571428572428572,0.9887557891635741
0.858,0.9882071251586875
0.8586124400913876,0.9877291277163354
0.8586124402913876,0.9871370165842057
0.8587452470482889,0.9870372865405508
0.8587452472482889,0.98933821685201
0.859,0.9892010091412519
0.86,0.9885475005065864
0.8600961537461539,0.9884750027352907
0.8600961539461539,0.9878838693686112
0.8608527130782945,0.9873271806018473
0.8608527132782945,0.9899265687917798
0.861,0.9898464654580691
0.8615942027985508,0.989485224231775
0.8615942029985508,0.9888954236110704
0.862,0.98865394550975
0.863,0.9879267485788347
0.8631067960165049,0.9878379568105625
0.8631067962165049,0.9872498984779116
0.8633858266716535,0.9870357554907804
0.8633858268716536,0.9895168345589415
0.864,0.9891582892767383
0.8646341462414634,0.988717234267361
0.8646341464414634,0.9881314267926806
0.865,0.98788069439748
0.8656626505024095,0.9873601815170671
0.8656626507024096,0.9901327153834836
0.866,0.9899365209387343
0.8661764704882353,0.9898262906393368
0.8661764706882353,0.9892434394681355
0.867,0.9887393310850997
0.8677339900477833,0.9881855512415717
0.8677339902477833,0.9876067887262402
0.868,0.9874084023675174
0.8683673468387755,0.9871112875444915
0.8683673470387755,0.9897220493695197
0.869,0.9893295837854343
0.8693069305930693,0.9891142217431756
0.8693069307930693,0.9885416915225592
0.87,0.988062197021712
0.8708333332333332,0.9873655249730992
0.8708333334333332,0.9900981725070903
0.8708955222880598,0.9900590869487942
0.8708955224880598,0.989497605605286
0.871,0.9894409276211765
0.872,0.9888002543491347
0.8724999999,0.9884132482166483
0.8725000001000001,0.9878759625254686
0.873,0.9874908285095487
0.8734042552191489,0.9871440876932837
0.8734042554191489,0.9899945865780396
0.874,0.9896113051431061
0.8741206029150754,0.9895265482458463
0.8741206031150754,0.9890617404323506
0.875,0.9884396341418096
0.8753164555962025,0.9881818634195214
0.8753164557962025,0.9876132637201956
0.876,0.9870616760817176
0.8760869564217391,0.9869849459711524
0.8760869566217391,0.9899396242184706
0.8769720100781171,0.9893627314711685
0.8769720102781171,0.9888062472623835
0.877,0.9887886995031706
0.878,0.9880678307668014
0.8786445011787725,0.9875062601946966
0.8786445013787725,0.986974508433585
0.8788888887888888,0.9867649757327451
0.8788888889888888,0.9897835259230903
0.879,0.9897199531024099
0.88,0.9890535562204827
0.8803341901313625,0.9887930268849362
0.8803341903313625,0.9883329899844312
0.881,0.9878108776121949
0.8816062175165803,0.9872645641973835
0.8816062177165803,0.9867076652381046
0.8818181817181817,0.9865220906421666
0.8818181819181817,0.9894528139980698
0.882,0.9893431431937262
0.883,0.9886381067491368
0.8833333332333334,0.9883647798155913
0.8833333334333334,0.98782237537874
0.884,0.987281887548594
0.8845794391523364,0.9867437850822115
0.8845794393523364,0.9898642584754557
0.885,0.9895739612688984
0.8850785339314137,0.9895166158230556
0.8850785341314137,0.9890016590861617
0.886,0.9883376277272603
0.886842105163158,0.9876004025310979
0.886842105363158,0.9871592019861167
0.887,0.9870200732454114
0.8874999999,0.9865481587872282
0.8875000001,0.9898509776749093
0.888,0.9895072865027066
0.8881962863721485,0.9893614613388967
0.8881962865721486,0.9888494841163749
0.889,0.9882613007004475
0.8899999999,0.987371296983385
0.89,0.9873712968855821
0.8900000001,0.9869325943409791
0.8905940593059405,0.9863678631516497
0.8905940595059405,0.9898183741548312
0.891,0.9895416009089031
0.8913978493623657,0.9892450202879334
0.8913978495623657,0.9887381557787354
0.892,0.9882973155073559
0.893,0.9874254945038633
0.8932432431432433,0.9871869743000368
0.8932432433432433,0.986752756736576
0.8938775509204081,0.9861324009629898
0.8938775511204081,0.9895823278958894
0.894,0.9894976359057158
0.8946866484013625,0.988978806174437
0.8946866486013625,0.9884796242843036
0.895,0.988247740695593
0.896,0.9873932558088704
0.8965753423657534,0.9868224312401087
0.8965753425657534,0.986395248051705
0.897,0.9859710057274779
0.897089946989947,0.9858767353130504
0.8970899471899471,0.9896103887216069
0.898,0.9889319594137034
0.8980662982425415,0.9888774822584347
0.8980662984425415,0.9883896515139503
0.899,0.9876324756866594
0.8999999999,0.9866545636024611
0.9,0.9866545634959917
0.9000000001,0.9862387475805441
0.9005494504494505,0.9856709598213685
0.9005494506494505,0.9896602398413857
0.901,0.9893384088648846
0.9015406161464986,0.9889113939712675
0.9015406163464986,0.9884433052791117
0.902,0.9880869384801866
0.903,0.9871880929641327
0.9035211266605634,0.9866526078644383
0.9035211268605634,0.9862627400902839
0.904,0.9857662974623923
0.9042857141857142,0.9854498988219773
0.9042857143857143,0.9895432460302643
0.905,0.9889911021923121
0.9051136362636364,0.9888962857466982
0.9051136364636364,0.9885033248513518
0.906,0.9877638146862675
0.9067335242553008,0.987055142571096
0.9067335244553009,0.9866534790598108
0.907,0.9863958141401659
0.908,0.9853155661282222
0.9080838322353293,0.9852168424834243
0.9080838324353293,0.9896904610789358
0.9083815027901735,0.9894646568358849
0.9083815029901735,0.98901808219409
0.909,0.9885634161634934
0.91,0.9877018096403529
0.9104651161790698,0.9872477440434624
0.9104651163790698,0.9868776617979822
0.911,0.986353164102267
0.912,0.9852404288569833
0.9121700878765396,0.9850339163939607
0.9121700880765397,0.9846670930838639
0.9122641508433962,0.984557998201539
0.9122641510433962,0.9892469124005376
0.913,0.9886898359370708
0.913905325343787,0.9878953960435582
0.913905325543787,0.9875325838468829
0.914,0.987449858024332
0.915,0.986487553454912
0.9156716416910448,0.9857501462240338
0.9156716418910448,0.9853921531394139
0.916,0.9850295256510615
0.9166666665666666,0.9842339626143803
0.9166666667666666,0.9893098289928698
0.917,0.9890506904614451
0.9174698794180723,0.9886598161447531
0.9174698796180724,0.988307516983879
0.918,0.9878694906177219
0.919,0.9869285136403748
0.9193009117541033,0.9866159526239523
0.9193009119541034,0.9862703088139646
0.92,0.9855413675102986
0.921,0.9843573105363209
0.9211656440717791,0.9841449906568085
0.9211656442717792,0.9838070916087694
0.9214285713285714,0.9834799877489901
0.9214285715285714,0.9891351105585682
0.922,0.9887007081928024
0.923,0.9878343425529853
0.9230650153798762,0.9877733378220073
0.9230650155798762,0.9874444903243687
0.924,0.986567500627708
0.9249999999,0.9854843517777142
0.925,0.9854843516618556
0.9250000001,0.9851662913873074
0.926,0.9839978349539611
0.9267441859465115,0.9830196081113881
0.9267441861465116,0.989384091598131
0.9269716087328076,0.9892053415852791
0.9269716089328076,0.988900802609249
0.927,0.9888800819841554
0.928,0.9880830831050725
0.9289808916197453,0.9871749000802442
0.9289808918197453,0.9868895075772204
0.929,0.9868718667678545
0.93,0.9858750989529715
0.931,0.9847335321602466
0.9310289388067524,0.9846983245042901
0.9310289390067524,0.9844501398554852
0.932,0.9832496790526437
0.9327361562517915,0.9822383905451288
0.9327361564517915,0.9819664781285661
0.9327586205896551,0.9819357212679499
0.9327586207896551,0.9895709165388784
0.933,0.9894069763227741
0.934,0.988655875214056
0.9348684209526316,0.9879102742633896
0.9348684211526316,0.9876757036786217
0.935,0.9875627713670443
0.936,0.9866324578861159
0.9366666665666668,0.985941491012179
0.9366666667666668,0.9856878548284859
0.937,0.9853416422447877
0.9380000000000001,0.9842081289298343
0.9388888887888889,0.9830802391612832
0.9388888889888889,0.9828640503452784
0.9390000000000001,0.9827211505401652
0.9399999998999999,0.9813466377893812
0.9400000000000001,0.9915772907567438
0.9400000001,0.9915772907019843
0.9407849828351537,0.9911214862641495
0.9407849830351537,0.99089235500477
0.9410000000000001,0.990771150970485
0.9420000000000001,0.9901493650366999
0.9430000000000001,0.9894334946041563
0.9431034481758621,0.989354114420922
0.9431034483758621,0.9891639251981105
0.9440000000000001,0.9884756452361225
0.9450000000000001,0.987609212336965
0.9451048950048951,0.9875122956725072
0.9451048952048952,0.9873265841087111
0.9460000000000001,0.9864938361117938
0.9470000000000001,0.9854530645536975
0.9471631204673759,0.9852721647565059
0.947163120667376,0.9850815325418597
0.9480000000000001,0.9841443007171813
0.9490000000000001,0.9829029525374827
0.949641576960932,0.9820358273542464
0.949641577160932,0.9818830503846054
0.9499999999,0.9813893746737825
0.9500000000000001,0.9996889583394842
0.9500000001,0.9996889583493261
0.9510000000000001,0.99977461421385
0.9518181817181819,0.9998283290664144
0.9518181819181819,0.9996870624349
0.9520000000000001,0.9997048374099381
0.9530000000000001,0.9997875140983925
0.9540000000000001,0.9998488970727296
0.9540590404904059,0.9998519664956387
0.9540590406904059,0.9997237566612228
0.9550000000000001,0.9997986058072609
0.9560000000000001,0.9998578457864905
0.9563670410985019,0.9998753254669295
0.9563670412985019,0.9997623344137232
0.9570000000000001,0.9998089738979392
0.9580000000000001,0.9998662258944239
0.958745247048289,0.9998983584416512
0.958745247248289,0.9998057400431072
0.9590000000000001,0.9998225833059706
0.96,0.9998768498476064
0.9608527130782946,0.9999108571780548
0.9608527132782946,0.9998189894602444
0.961,0.9998284648830907
0.962,0.9998819715299785
0.963,0.9999200729623525
0.9633858266716536,0.9999315388760104
0.9633858268716536,0.9998597370743016
0.964,0.999889403124364
0.965,0.9999259177631619
0.9656626505024096,0.9999437503062283
0.9656626507024096,0.9998766774745184
0.966,0.9998922290191989
0.967,0.9999286120950341
0.968,0.999953616175473
0.9683673468387756,0.9999606115613846
0.9683673470387756,0.9999124219220645
0.969,0.9999332103507937
0.97,0.9999572190775721
0.9708333332333333,0.999970980815727
0.9708333334333333,0.9999319952817098
0.971,0.9999368845618098
0.972,0.9999602001672819
0.973,0.9999755038433766
0.973404255219149,0.9999800142320828
0.973404255419149,0.9999502353755583
0.974,0.9999626923051738
0.975,0.9999774861730223
0.976,0.9999867995957531
0.9760869564217391,0.9999874165458411
0.9760869566217392,0.9999663880081474
0.977,0.9999792588289123
0.978,0.9999881472730655
0.9788888887888889,0.999993000995172
0.9788888889888889,0.9999797541693525
0.979,0.9999809940395404
0.98,0.9999894591618005
0.981,0.999994383328385
0.9818181817181818,0.9999967524459045
0.9818181819181818,0.9999898827297522
0.982,0.9999910000781791
0.983,0.999995403202948
0.984,0.999997771021267
0.9845794391523365,0.9999985727227918
0.9845794393523365,0.9999949549391505
0.985,0.9999963052298686
0.986,0.9999983164908761
0.987,0.9999992858981293
0.9874999999,0.9999995488049661
0.9875000001,0.9999981178139823
0.988,0.9999987922020396
0.989,0.9999995361568548
0.99,0.9999998400755551
0.9905940593059406,0.9999999199995426
0.9905940595059406,0.9999995801825451
0.991,0.9999997352726762
0.992,0.9999999237851863
0.993,0.9999999818351626
0.9938775509204082,0.9999999957799197
0.9938775511204082,0.9999999688488113
0.994,0.999999974557732
0.995,0.9999999959750019
0.996,0.9999999995935684
0.997,0.99999999997982
0.9970899469899471,0.9999999999853507
0.9970899471899471,0.9999999997847331
0.998,0.999999999994172
0.999,0.9999999999999933
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_eps_chow_robbins.csv <==
0.0,1.0
0.001,0.9999876302797066
0.002,0.9999040641538159
0.003,0.999686088052286
0.0035714284714285656,0.9994796493792102
0.0035714286714285657,0.9994796492950073
0.004,0.9999389131553699
0.005,0.999856637654393
0.006,0.999714222309407
0.007,0.9994910150195023
0.008,0.9991651972925668
0.009000000000000001,0.9987143374181863
0.01,0.99811586346943
0.011,0.9973474644067226
0.01153846143846154,0.9968556853826085
0.011538461638461539,0.9968556851892154
0.012,0.9963874268468519
0.013000000000000001,0.9988094252868435
0.014,0.9983550927939587
0.015,0.9977846568667429
0.016,0.9970819636318333
0.017,0.9962306669160137
0.018000000000000002,0.995214414799579
0.019,0.9940170262156642
0.019444444344444443,0.9934225507023465
0.019444444544444446,0.9934225504258707
0.02,0.9975448658070931
0.021,0.9968827267341668
0.022,0.9960953713976369
0.023,0.9951692295930602
0.024,0.9940905880349313
0.025,0.9928457103824609
0.026000000000000002,0.991420955316407
0.026923076823076923,0.9899345216130605
0.026923077023076926,0.9899345212724043
0.027,0.9959482271118143
0.028,0.9950767623838175
0.029,0.9940708137363317
0.03,0.9929182325774916
0.031,0.9916067862227544
0.032,0.9901242482801009
0.033,0.9884584888653013
0.033333333233333325,0.9878604485407174
0.03333333343333333,0.9878604481752989
0.034,0.9938040201344273
0.035,0.9926807847075073
0.036000000000000004,0.9914098808103702
0.037,0.9899799455444129
0.038,0.988379606286826
0.03888888878888889,0.9868048845600795
0.03888888898888889,0.9868048841890237
0.039,0.9865975568135827
0.04,0.9921035447446608
0.041,0.9908120528411366
0.042,0.9893660308321782
0.043000000000000003,0.9877545996850954
0.044,0.9859668941075279
0.04473684200526316,0.9845305416206033
0.04473684220526316,0.9845305412165649
0.045,0.9839921310265055
0.046,0.9901651830793787
0.047,0.9886933914431907
0.048,0.9870596272000631
0.049,0.9852534197555023
0.0499999999,0.9832643424468724
0.0499999999,0.9832643424468724
0.05,0.9832643422384757
0.050000000100000004,0.983264342030079
0.050000000100000004,0.983264342030079
0.051000000000000004,0.9892468929914425
0.052000000000000005,0.9877136193020478
0.053,0.986018302735065
0.054,0.9841507587524829
0.055,0.9821008332080827
0.055769230669230764,0.9803935348670414
0.05576923086923077,0.9803935344079454
0.056,0.9884469654629756
0.057,0.9868687930384255
0.058,0.9851297116259943
0.059000000000000004,0.9832198503771657
0.06,0.981129355620446
0.061,0.978848445420043
0.0611111110111111,0.9785828362038755
0.061111111211111104,0.978582835723547
0.062,0.9858385322499396
0.063,0.9840358391500962
0.064,0.9820621551456672
0.065,0.9799078884484146
0.06504424768761062,0.9798082448441869
0.06504424788761061,0.9798082443929529
0.066,0.9856683407699428
0.067,0.9838732625436637
0.068,0.9819095388359146
0.069,0.9797676607255384
0.07,0.9774381627504503
0.0706896550724138,0.9757173972410774
0.07068965527241379,0.9757173967281734
0.07100000000000001,0.9844705404368719
0.07200000000000001,0.9825957888775596
0.073,0.9805508383243158
0.074,0.9783264085619502
0.0749999999,0.9759132685419382
0.075,0.9759132682908822
0.07500000009999999,0.9759132680398263
0.076,0.9825505356294604
0.077,0.9805268839865822
0.078,0.9783269083906758
0.079,0.9759414783691609
0.07903225796451613,0.9758613391567611
0.07903225816451612,0.9758613386592739
0.08,0.9821104499133642
0.08030303020303031,0.8216413768160286
0.0803030304030303,0.821641377128679
0.081,0.8226773025125182
0.082,0.8239715633429121
0.083,0.8250306410956508
0.08385826761653545,0.8257447292375131
0.08385826781653544,0.8257447293824398
0.084,0.8350914014962955
0.085,0.8364318335453247
0.08600000000000001,0.837547691301082
0.08700000000000001,0.8384296549930897
0.08740458005267177,0.838717924564483
0.08740458025267175,0.8387179246970498
0.088,0.8473691036443063
0.089,0.8484419956029667
0.09,0.8492872736778124
0.091,0.8498959644671872
0.0917910446761194,0.792443487975387
0.09179104487611939,0.7924434883541709
0.092,0.7928331077423889
0.0925531913893617,0.8030987379150952
0.09255319158936169,0.8030987383966927
0.093,0.8041494189111861
0.094,0.8063149113152949
0.095,0.8082159193192066
0.095985401359854,0.8098218501857498
0.095985401559854,0.809821850484196
0.096,0.8098436048377573
0.097,0.8208437978487026
0.098,0.8226561786356845
0.099,0.7755616008918056
0.0999999999,0.7783789384272906
0.1,0.7783789386927409
0.10000000009999999,0.778378938958189
0.101,0.7904546013045111
0.10200000000000001,0.7933505411458286
0.10300000000000001,0.7959388091407784
0.10357142847142857,0.7541349244125795
0.10357142867142856,0.7541349251230931
0.10384615374615386,0.7550979610464368
0.10384615394615385,0.7550979617380912
0.10400000000000001,0.7556259192807706
0.105,0.7683895049212545
0.106,0.7719933048752015
0.107,0.7752703222684949
0.10753424647534246,0.7768847944794884
0.10753424667534245,0.7768847950659428
0.108,0.7870610225523746
0.109,0.7903440913236275
0.11,0.7933114810397374
0.111,0.7635361669445925
0.1110738254033557,0.7637964191808622
0.11107382560335569,0.7637964198833211
0.11153846143846155,0.7740023021070568
0.11153846163846154,0.7740023029050785
0.112,0.7758092939595811
0.113,0.7794846437787026
0.114,0.782826402784831
0.115,0.7858280488422669
0.11556291380728478,0.7873657055979781
0.11556291400728477,0.78736570612466
0.116,0.7987031375776382
0.117,0.8017684106246041
0.11800000000000001,0.8045085934272179
0.11883116873116883,0.8065343407435129
0.11883116893116882,0.8065343412031464
0.11900000000000001,0.8069175485019273
0.11944444434444446,0.7879420893566639
0.11944444454444444,0.7879420901001523
0.12,0.7899558804710856
0.121,0.7933187993538057
0.122,0.7963396942524776
0.123,0.7990124916744616
0.12307692297692308,0.7992035026937796
0.12307692317692306,0.799203503187681
0.124,0.8118121114285658
0.125,0.8145258469342769
0.126,0.8169059866225717
0.12610062883081757,0.8171268017834149
0.1261006290308176,0.8171268022188675
0.1269230768230769,0.8004033869586572
0.12692307702307692,0.8004033876517673
0.127,0.8006689659688289
0.128,0.8039379414483144
0.129,0.8068619663837785
0.13,0.8094352694532267
0.13012422350248448,0.8097301654192234
0.1301242237024845,0.8097301658895745
0.131,0.8217446116959539
0.132,0.8243159576613169
0.13292682916829268,0.8263980694561386
0.1329268293682927,0.8263980698738618
0.133,0.8265499784921896
0.13333333323333332,0.8111468400367341
0.13333333343333334,0.8111468407162747
0.134,0.8133362732211209
0.135,0.8163339272351217
0.136,0.818982856168333
0.13674698785180722,0.8207307973652572
0.13674698805180724,0.8207307978066039
0.137,0.8305347611025925
0.138,0.833130831578377
0.1388888887888889,0.8139028135909253
0.1388888889888889,0.8139028141763784
0.139,0.8142258424194384
0.14,0.8169319069963629
0.14047619037619047,0.8180922509440186
0.14047619057619048,0.8180922514138657
0.14100000000000001,0.8290410701251445
0.14200000000000002,0.8316950866024959
0.14298245604035087,0.8339641949205595
0.14298245624035089,0.8339641953480266
0.14300000000000002,0.8340016380318539
0.14400000000000002,0.8440049817848106
0.14473684200526316,0.8246719214811291
0.14473684220526317,0.8246719220570445
0.145,0.8254173143377
0.146,0.8280224603194597
0.14653179180751447,0.8292600309195374
0.14653179200751448,0.8292600313655378
0.147,0.8391716176285048
0.148,0.8416662087959135
0.149,0.8438133454009625
0.14999999990000001,0.8260693523661284
0.14999999990000001,0.8260693523661284
0.15,0.826069352604484
0.15000000010000003,0.8260693528428462
0.15000000010000003,0.8260693528428462
0.151,0.8377936104983739
0.152,0.8402587593339558
0.153,0.8423651279047837
0.1533898304084746,0.8430880811640373
0.1533898306084746,0.8430880815207366
0.154,0.853422952964142
0.155,0.8554363540760912
0.15576923066923076,0.8363493132991334
0.15576923086923078,0.8363493137751863
0.156,0.8368887600880741
0.15670391051452515,0.8384121324724012
0.15670391071452516,0.8384121328790111
0.157,0.8480530969802623
0.158,0.8504087009446276
0.159,0.852410624216542
0.15994475128121544,0.8539731845084187
0.15994475148121545,0.8539731848051417
0.16,0.8540545999456928
0.161,0.8647454851964438
0.16111111101111109,0.8451024792197774
0.1611111112111111,0.8451024797139871
0.162,0.8471556482734472
0.163,0.8491203110044632
0.16311475399836062,0.8493222108383225
0.16311475419836063,0.8493222111859623
0.164,0.8598841351274704
0.165,0.8452782858776718
0.1650442476876106,0.8453811385096123
0.16504424788761063,0.8453811389728672
0.166,0.8474249788486424
0.16621621611621623,0.8478400045012814
0.16621621631621625,0.8478400048770667
0.167,0.858158996655854
0.168,0.8601508676833698
0.169,0.8617839267928843
0.1692513367983957,0.8621374987417109
0.16925133699839573,0.8621374990139342
0.17,0.871844686755264
0.1706896550724138,0.8536234107558993
0.1706896552724138,0.8536234111987672
0.171,0.8542929759203295
0.17200000000000001,0.8562093008640029
0.1722222221222222,0.8565848965866014
0.17222222232222223,0.85658489691638
0.17300000000000001,0.866407377631772
0.17400000000000002,0.8681518903407067
0.17499999989999998,0.852498053607016
0.17500000000000002,0.8524980537988034
0.1750000001,0.8524980539905838
0.17513088995235598,0.8527458415641181
0.175130890152356,0.852745841937788
0.176,0.8627741789890305
0.177,0.8646850471063611
0.17797927451139894,0.8662043985512681
0.17797927471139896,0.8662043988257777
0.178,0.8662327665506832
0.179,0.8601064514825948
0.1790322579645161,0.8601774528826762
0.17903225816451612,0.8601774533217048
0.18,0.8621296987459117
0.181,0.8637831121427721
0.18195876278659795,0.8650178323008852
0.18195876298659797,0.8650178325224509
0.182,0.8753676089003052
0.183,0.8769555314339955
0.18385826761653545,0.8608520392098489
0.18385826781653547,0.8608520395769552
0.184,0.8611084280889345
0.1846938774510204,0.862254665748592
0.1846938776510204,0.8622546660528336
0.185,0.8711486093692804
0.186,0.8729208342273181
0.187,0.8743331353642567
0.18737373727373735,0.8601317704429072
0.18737373747373737,0.8601317707878114
0.18740458005267174,0.8601847780458375
0.18740458025267176,0.8601847783883889
0.188,0.8692636778241309
0.189,0.8710872233329587
0.1899999999,0.8725447326205449
0.19,0.8725447327478875
0.1900000001,0.8725447328752303
0.191,0.8816755775469219
0.1917910446761194,0.8669689251743702
0.19179104487611942,0.8669689255368381
0.192,0.8673394704690232
0.193,0.8688862751570764
0.1937810944273632,0.8698323718517484
0.1937810946273632,0.8698323720644251
0.194,0.8800390545378441
0.195,0.8814804239214069
0.19598540135985398,0.8669130845802361
0.195985401559854,0.8669130848980936
0.196,0.8669362456478912
0.1963054186192118,0.8674022661626398
0.19630541881921182,0.8674022664562159
0.197,0.8765154906283055
0.198,0.8780554076015861
0.199,0.8792307242649994
0.1999999999,0.8648038894517374
0.1999999999,0.8648038894517374
0.2,0.86480388958071
0.20000000010000002,0.8648038897096828
0.20000000010000002,0.8648038897096828
0.201,0.8764552374139044
0.202,0.8778285350318983
0.20242718436601942,0.8783028549948783
0.20242718456601944,0.8783028552011485
0.203,0.8868346209758099
0.20384615374615384,0.873113154928145
0.20384615394615385,0.873113155262506
0.20400000000000001,0.8733659477503591
0.2048076922076923,0.874548109710052
0.2048076924076923,0.8745481099725448
0.20500000000000002,0.8820590503083066
0.20600000000000002,0.8835821241829913
0.20700000000000002,0.8847452161844669
0.20753424647534247,0.871065109203293
0.20753424667534248,0.8710651094865443
0.20800000000000002,0.8716832952756863
0.2083732056416268,0.8721187122683348
0.20837320584162683,0.8721187124873585
0.209,0.8825082340552861
0.21,0.883791194130189
0.21066350700900477,0.8844414241384355
0.21066350720900479,0.8844414243101701
0.211,0.8785816722465424
0.21107382540335567,0.8787147804782269
0.2110738256033557,0.8787147808361295
0.212,0.8802149098498278
0.213,0.8814797952689924
0.214,0.8823737294404315
0.21415094329622641,0.8824762860032688
0.21415094349622643,0.882476286133516
0.215,0.8927956607153774
0.21556291380728476,0.8774702798384603
0.21556291400728478,0.8774702801286756
0.216,0.8780688028866065
0.21635514008691586,0.8785024087794526
0.21635514028691588,0.8785024090103121
0.217,0.8866728302365026
0.218,0.8878708382613316
0.2188311687311688,0.8752088684550402
0.21883116893116883,0.8752088687188141
0.219,0.8754261054265657
0.21976744176046514,0.8762764365513508
0.21976744196046516,0.8762764367435979
0.22,0.8858501311835044
0.221,0.8871250055344413
0.222,0.8880365243167722
0.223,0.8885823460335625
0.22307692297692305,0.8734029468458832
0.22307692317692307,0.8734029470495377
0.22314814804814814,0.8734744906926654
0.22314814824814816,0.8734744908908002
0.224,0.8844866002801041
0.225,0.8855926128357441
0.22522935769816516,0.8857944635762011
0.22522935789816517,0.8857944637437625
0.226,0.8810789173979571
0.2261006288308176,0.8812365788492625
0.22610062903081762,0.8812365791588952
0.227,0.8824791310228952
0.228,0.8835074579764033
0.22853881268538812,0.8839065518609073
0.22853881288538813,0.8839065519888415
0.229,0.8934751433228779
0.23,0.8943361629314711
0.23012422350248446,0.8800650618439072
0.23012422370248448,0.8800650621020866
0.23054298632533937,0.8805726865243918
0.2305429865253394,0.8805726867510796
0.231,0.8880503562682099
0.232,0.889262024977977
0.23292682916829266,0.8782340248782928
0.23292682936829268,0.8782340251254052
0.233,0.8783234118244245
0.23378378368378377,0.8791527141049996
0.2337837838837838,0.8791527142866487
0.234,0.8882500997839196
0.23500000000000001,0.8894434270843736
0.23600000000000002,0.8902723683957364
0.2367469878518072,0.8771706885460564
0.23674698805180722,0.8771706887442459
0.23699551559506726,0.8774050434858278
0.23699551579506728,0.8774050436648234
0.23700000000000002,0.8774090530440526
0.23800000000000002,0.888056692677878
0.23900000000000002,0.8889783274367097
0.24,0.8895315963911141
0.24017857132857146,0.8895914795700431
0.24017857152857147,0.8895914796304952
0.24047619037619045,0.8855427099799904
0.24047619057619046,0.8855427102631558
0.241,0.886233917170266
0.242,0.8872726628804375
0.2420353981300885,0.8873026578043424
0.24203539833008852,0.887302657972503
0.24298245604035085,0.8840379720264134
0.24298245624035086,0.8840379723108551
0.243,0.8840628660322701
0.244,0.8852924737506452
0.245,0.8861485087060513
0.24515418492202645,0.8862471268984945
0.24515418512202647,0.8862471270206226
0.246,0.8956440743319114
0.24653179180751444,0.8835987535907266
0.24653179200751446,0.8835987538353894
0.247,0.8841303463077428
0.248,0.8849892421497768
0.2482456139350877,0.885142415503113
0.24824561413508772,0.885142415618543
0.249,0.8949917225364329
0.2499999999,0.8829611177790478
0.25,0.8829611178886706
0.2500000001,0.8829611179982931
0.251,0.8838679699580166
0.25131004356812225,0.8840720451384463
0.25131004376812227,0.8840720452582956
0.252,0.8940091156985933
0.253,0.8947407686229738
0.25303030293030304,0.894757293270933
0.25303030313030306,0.8947572933788975
0.25338983040847457,0.8887797046072015
0.2533898306084746,0.8887797048861121
0.254,0.8895625112061556
0.255,0.8905500210716033
0.256,0.8911689185395509
0.25603448265862067,0.8911836631313528
0.2560344828586207,0.8911836632155941
0.2567039105145251,0.8875221347089259
0.25670391071452514,0.8875221349632785
0.257,0.8878824774022765
0.258,0.8888592509483266
0.259,0.8894638808432728
0.2590128754364807,0.8894692312455333
0.25901287563648073,0.8894692313281622
0.25994475128121547,0.8867864662118442
0.2599447514812155,0.8867864664499592
0.26,0.8868516757735696
0.261,0.8878352105449445
0.26196581186581197,0.8884299370399851
0.261965812065812,0.8884299371268929
0.262,0.8884445734700545
0.263,0.8981715318049651
0.26311475399836065,0.8863007435561034
0.26311475419836067,0.8863007437818171
0.264,0.8871530345173347
0.2648936169212766,0.8877148191449065
0.2648936171212766,0.8877148192369795
0.265,0.8967484725934372
0.266,0.8975309406461692
0.2662162161162162,0.885985574150835
0.2662162163162162,0.8859855743665002
0.267,0.8867152840830878
0.2677966100694915,0.8872197269227408
0.26779661026949153,0.8872197270192986
0.268,0.8963138906902186
0.269,0.8970796924435968
0.2692513367983957,0.885818332413528
0.2692513369983957,0.8858183326209668
0.27,0.8864891962444712
0.2706751053852321,0.8869125870182566
0.2706751055852321,0.8869125871181295
0.271,0.896074868393432
0.272,0.8968085727919972
0.2722222221222222,0.8857919649062569
0.2722222223222222,0.8857919651070723
0.273,0.8864586436236268
0.2735294116647059,0.8867814600148872
0.2735294118647059,0.8867814601167643
0.274,0.89602287803018
0.275,0.8857715235988607
0.275130889952356,0.8859028218724431
0.27513089015235603,0.8859028220681213
0.276,0.8866102410967122
0.2763598325359833,0.8868193195357599
0.2763598327359833,0.8868193196383065
0.277,0.8961470190944298
0.277979274511399,0.8861472933110115
0.277979274711399,0.8861472935029563
0.278,0.8861671028328996
0.279,0.8869295849668212
0.27916666656666667,0.8870197787383318
0.2791666667666667,0.8870197788402312
0.28,0.8964338272864455
0.281,0.8969787937576437
0.28195020736887966,0.8835342803095503
0.2819502075688797,0.8835342804436037
0.2819587627865979,0.8921713201048042
0.28195876298659794,0.8921713203409269
0.28200000000000003,0.8922196948711586
0.28300000000000003,0.8932023696632058
0.28400000000000003,0.8938182353731177
0.2846938774510204,0.88310742332544
0.28469387765102044,0.8831074234657729
0.2847107437016529,0.8831192029897039
0.2847107439016529,0.8831192031287376
0.28500000000000003,0.8920221952059811
0.28600000000000003,0.8929369786994685
0.28700000000000003,0.8934835747653381
0.2873737372737374,0.8833438554493005
0.2873737374737374,0.8833438555931503
0.2874485595707819,0.8833965929709219
0.28744855977078193,0.8833965931090065
0.28800000000000003,0.8925125129784917
0.289,0.8933216201423168
0.28999999989999997,0.8838993568246192
0.29,0.8838993568980577
0.2900000001,0.8838993569714966
0.2901639343262295,0.8840145757784276
0.2901639345262295,0.884014575912683
0.291,0.8933209221015617
0.292,0.8940019614701
0.29285714275714286,0.894291972798351
0.2928571429571429,0.8942919728343176
0.293,0.9027814752432185
0.29378109442736317,0.8903988276524608
0.2937810946273632,0.8903988278463029
0.294,0.8906020821200585
0.295,0.8913035485787651
0.29552845518455284,0.8915234647703385
0.29552845538455286,0.891523464833803
0.296,0.9002037243048541
0.29630541861921184,0.8902669582431504
0.29630541881921185,0.8902669584482281
0.297,0.8908893265636164
0.298,0.8914690955809227
0.2981781375518219,0.8915331167420413
0.2981781377518219,0.8915331168072461
0.299,0.9003612471347205
0.2999999999,0.8879963530558154
0.3,0.8879963531338141
0.3000000001,0.8879963532118127
0.30080645151290325,0.8885024127880263
0.30080645171290327,0.8885024128830048
0.301,0.8969015548320955
0.302,0.8976103913582432
0.3024271843660194,0.8879425493976072
0.3024271845660194,0.8879425495684476
0.303,0.8883698113958733
0.3034136545184739,0.8886011102279553
0.3034136547184739,0.8886011103241079
0.304,0.8972637298731361
0.30480769220769227,0.888608577081511
0.3048076924076923,0.88860857726252
0.305,0.8887756484647145
0.3059999999,0.8894191971981988
0.306,0.8894191972436384
0.3060000001,0.889419197289077
0.307,0.8982714191699882
0.308,0.8986595328374521
0.3083732056416268,0.8868182456537168
0.3083732058416268,0.8868182457844039
0.30856573695179285,0.8869369713247729
0.30856573715179286,0.8869369714407467
0.309,0.8954021163956017
0.31,0.8961136423476723
0.31066350700900475,0.8871183891416768
0.31066350720900476,0.8871183892899369
0.311,0.8873462176377047
0.3111111110111111,0.8874119488660122
0.3111111112111111,0.8874119489800822
0.312,0.8961746168393898
0.313,0.8967062256828446
0.314,0.8968705849894396
0.3141509432962264,0.885090669203539
0.3141509434962264,0.8850906693043229
0.315,0.8853791140902239
0.31507936497936506,0.8853918136560254
0.3150793651793651,0.8853918136849535
0.316,0.8986231569166255
0.31635514008691584,0.8897813053554904
0.31635514028691586,0.8897813055282442
0.317,0.8902600788260217
0.3175889327063241,0.8905604423452593
0.3175889329063241,0.8905604424250442
0.318,0.8988076941356913
0.319,0.8993401128832741
0.3197674417604651,0.8880339920628656
0.31976744196046514,0.8880339921908864
0.32,0.888172559499625
0.3200787400574803,0.8882148089666183
0.32007874025748034,0.8882148090709323
0.321,0.8968263873252529
0.322,0.8972880293775932
0.32254901950784315,0.8973857593567814
0.32254901970784317,0.8973857593722471
0.323,0.9053927978626939
0.3231481480481481,0.8933525919587351
0.32314814824814814,0.8933525921426605
0.324,0.8940018134501421
0.3249999999,0.8944208612142988
0.325,0.8944208612376412
0.3250000001,0.8944208612609836
0.32522935769816513,0.8935572147884389
0.32522935789816515,0.8935572149961325
0.326,0.8942478698080177
0.327,0.894816562873203
0.328,0.8950142533234218
0.3285388126853881,0.8838582249579351
0.3285388128853881,0.8838582250304603
0.3289062499,0.8839651500146642
0.3289062501,0.8839651500585348
0.329,0.8965096048772383
0.33,0.8972351314282118
0.33054298632533935,0.8891423356225522
0.33054298652533937,0.8891423357747474
0.331,0.8894505446987626
0.33132295709844356,0.8896205891445754
0.3313229572984436,0.8896205892376255
0.332,0.897829892418034
0.333,0.8983118847191315
0.33372093013255816,0.8876833560820673
0.3337209303325582,0.8876833561964766
0.33378378368378375,0.8877185554878572
0.33378378388378377,0.8877185555974562
0.334,0.8955671445714022
0.335,0.8962950673547868
0.336,0.8966550489383476
0.33699551559506724,0.8852960633108486
0.33699551579506726,0.8852960633857218
0.337,0.8852977382174307
0.3375968991248062,0.8854510742281245
0.33759689932480624,0.8854510742563427
0.338,0.8981890827246802
0.339,0.8987191417387012
0.33996138986138996,0.8988858861017697
0.33996139006139,0.8988858861014388
0.34,0.8988855505999352
0.34017857132857143,0.8950489556443593
0.34017857152857145,0.8950489558304204
0.341,0.8956892594009356
0.342,0.8881011393106442
0.3420353981300885,0.8881243810428361
0.3420353983300885,0.8881243811728021
0.3423076922076923,0.8882871767056394
0.3423076924076923,0.8882871768148181
0.343,0.8963605171919493
0.34400000000000003,0.8969011902121352
0.34500000000000003,0.8970739515417666
0.34515418492202643,0.8867868628600073
0.34515418512202645,0.8867868629495854
0.34600000000000003,0.8870277962601901
0.34615384605384614,0.8870419520630844
0.34615384625384615,0.8870419520755471
0.34700000000000003,0.8999425591677872
0.34800000000000003,0.9002295092936299
0.3482456139350877,0.889369551764349
0.3482456141350877,0.8893695518769952
0.34846743285019155,0.8894851454812666
0.34846743305019157,0.8894851455770659
0.34900000000000003,0.8973265087463429
0.35000000000000003,0.897854573446922
0.35076335867862596,0.8980114128069431
0.350763358878626,0.8980114128200637
0.35100000000000003,0.9054667082772064
0.35131004356812223,0.8945949559384289
0.35131004376812225,0.894594956108004
0.352,0.8950920069755617
0.353,0.8879308696650158
0.353030302930303,0.8879490253214601
0.35303030313030304,0.8879490254401267
0.354,0.8883441116232969
0.35458015257175574,0.8884079028290136
0.35458015277175575,0.8884079028287096
0.355,0.9009919457830784
0.356,0.8915775572176605
0.35603448265862064,0.8916010526060094
0.35603448285862066,0.8916010527409863
0.3568441063638783,0.892024112487436
0.3568441065638783,0.892024112561455
0.357,0.8994162994202751
0.358,0.8999656304500815
0.359,0.8897686978184182
0.3590128754364807,0.8897754946563134
0.3590128756364807,0.8897754947614019
0.36,0.8901087055511749
0.36064638773269964,0.89012569315823
0.36064638793269965,0.8901256931388258
0.361,0.9026328228588345
0.36196581186581195,0.8924337359479162
0.36196581206581196,0.8924337360811039
0.362,0.8924562843191824
0.3628787877787879,0.8928855321750366
0.3628787879787879,0.8928855322397694
0.363,0.9001680605429386
0.364,0.900678405223414
0.3648936169212766,0.8903637065030323
0.3648936171212766,0.8903637066104269
0.365,0.8904186859969031
0.36509433952264153,0.8904638511771237
0.36509433972264155,0.8904638512692964
0.366,0.8982354721543471
0.367,0.8985907060938342
0.3677966100694915,0.8882229795635634
0.3677966102694915,0.8882229796450479
0.368,0.8882979086494942
0.3688679244283019,0.8884391260213252
0.3688679246283019,0.8884391260205151
0.369,0.9007733722803503
0.37,0.9012388347063953
0.3706751053852321,0.8910508642049785
0.3706751055852321,0.8910508643179756
0.371,0.8912144877995773
0.37105263147894735,0.8912372401312616
0.37105263167894736,0.8912372402157307
0.372,0.8989097850450596
0.373,0.899207033533775
0.3735294116647059,0.8890123887197715
0.3735294118647059,0.8890123888078261
0.374,0.8891772494697691
0.374812029975188,0.8892624908336165
0.374812030175188,0.8892624908235194
0.375,0.9016080799882163
0.376,0.9020050785081151
0.37635983253598326,0.8919509623397883
0.3763598327359833,0.8919509624603673
0.37696629203483145,0.892247430556097
0.37696629223483147,0.8922474306310479
0.377,0.8922598489449111
0.378,0.8998243094716234
0.379,0.9000388537796964
0.37916666656666664,0.890025100867932
0.37916666676666666,0.890025100964448
0.38,0.8902951244200235
0.3807116103868914,0.8903163235948426
0.3807116105868914,0.8903163235736702
0.381,0.9026824056583018
0.38195020736887964,0.8930601552166518
0.38195020756887965,0.893060155346552
0.382,0.8930920320499374
0.383,0.893535803097191
0.384,0.8936048599497102
0.3844569287389513,0.8935115117118755
0.38445692893895134,0.8935115116538582
0.38471074370165287,0.8960295483137044
0.3847107439016529,0.8960295484765608
0.385,0.8962497115569552
0.386,0.8967737432348757
0.38656716407910446,0.8969072858357067
0.3865671642791045,0.8969072858618902
0.387,0.9039665819946745
0.3874485595707819,0.8943622998216594
0.3874485597707819,0.8943622999624821
0.388,0.8946940543296341
0.389,0.8950069856046666
0.39,0.894947188719867
0.3901639343262295,0.8852620719600857
0.3901639345262295,0.8852620719974276
0.39029850736268656,0.8852836726650694
0.3902985075626866,0.8852836726919326
0.391,0.8979991626293707
0.392,0.8983829181308494
0.3923791820561338,0.8984327060849349
0.39237918225613383,0.8984327060973032
0.39285714275714284,0.895839589704676
0.39285714295714286,0.8958395898578928
0.393,0.8959452644968796
0.394,0.8964739333963193
0.395,0.8966327454010091
0.3955284551845528,0.8871107545261875
0.39552845538455284,0.8871107545790476
0.396,0.8871924051110478
0.39609665417509293,0.8871985230620372
0.39609665437509295,0.8871985230709578
0.397,0.8999099246356043
0.398,0.9001309751463626
0.39817813755182185,0.8907665523363394
0.39817813775182187,0.8907665524277628
0.399,0.89101400307897
0.39981412629405205,0.8910060498795123
0.39981412649405207,0.8910060498465968
0.4,0.903331128268359
0.40080645151290323,0.8943064319340739
0.40080645171290324,0.8943064320633229
0.401,0.8944245355161045
0.40185185175185184,0.8947783937125136
0.40185185195185186,0.8947783937638274
0.402,0.9015375650288217
0.403,0.9019353380243686
0.4034136545184739,0.8928081892230378
0.4034136547184739,0.8928081893317612
0.404,0.8930622367668162
0.405,0.8931967259526619
0.40555555545555555,0.8931085107703174
0.40555555565555557,0.8931085107175988
0.40599999989999996,0.8963625555930074
0.406,0.8963625556663999
0.4060000001,0.8963625557398187
0.40700000000000003,0.8969120304004652
0.40800000000000003,0.897091940547623
0.4085657369517928,0.8880201248614286
0.40856573715179284,0.8880201249121175
0.40900000000000003,0.8880938195456484
0.40925925915925926,0.8881031325290404
0.4092592593592593,0.88810313252622
0.41000000000000003,0.9007306520386226
0.41100000000000003,0.8919758152079766
0.4111111110111111,0.8920294834210631
0.4111111112111111,0.892029483513465
0.4112546124461255,0.8920918883463756
0.4112546126461255,0.8920918884279231
0.41200000000000003,0.8991202800817361
0.41300000000000003,0.8994392721503063
0.41400000000000003,0.8993919744107751
0.41494464934649444,0.8990104802817965
0.41494464954649446,0.8990104801663665
0.41500000000000004,0.8989779725020066
0.41507936497936504,0.8972168328832322
0.41507936517936506,0.8972168330399293
0.41600000000000004,0.8977825883694677
0.417,0.8980442595076549
0.4175889327063241,0.8892264981162091
0.4175889329063241,0.8892264981799491
0.418,0.8893251252394352
0.41863468624686345,0.88935016582411
0.41863468644686347,0.8893501658076567
0.419,0.9017643035737304
0.42,0.9020507735447136
0.4200787400574803,0.8933443917450722
0.4200787402574803,0.893344391851504
0.421,0.8936752526806553
0.422,0.8936732713101659
0.42232472314723246,0.8935917099923077
0.4223247233472325,0.8935917099298526
0.4225490195078431,0.8972833028091246
0.42254901970784314,0.8972833029570514
0.423,0.8975794756510235
0.424,0.897969288570771
0.4249999999,0.8894472281588277
0.425,0.8894472281873026
0.4250000001,0.8894472282157775
0.426,0.8895402012114373
0.42601476004760147,0.8895387002218191
0.4260147602476015,0.8895387002009143
0.427,0.9022023003422233
0.42794117637058826,0.9022500778575274
0.4279411765705883,0.9022500778337278
0.428,0.9022424536536706
0.4289062499,0.8949888635421483
0.4289062501,0.8949888636649406
0.429,0.8950447861449922
0.43,0.8954375503168699
0.431,0.8954574212388636
0.43132295709844354,0.8869626980757916
0.43132295729844355,0.886962698106573
0.43161764695882354,0.8869912075749962
0.43161764715882356,0.8869912075829114
0.432,0.8994616617437763
0.433,0.8998571051063282
0.43372093013255814,0.8915777353112596
0.43372093033255815,0.8915777353887931
0.434,0.8916711302091446
0.435,0.8917627722057949
0.4352941175470588,0.8917173737524255
0.43529411774705884,0.8917173737103694
0.436,0.9042031431173484
0.437,0.9042398466225336
0.4375968991248062,0.8905406347473472
0.4375968993248062,0.8905406348183517
0.438,0.8906527947421992
0.4389705881352941,0.8906687787150672
0.4389705883352941,0.8906687786813542
0.439,0.8906636559603859
0.43996138986138994,0.8950470363489281
0.43996139006138996,0.895047036466093
0.44,0.8950693773871783
0.441,0.8954544696533906
0.442,0.8954666027677888
0.4423076922076923,0.8872614487782939
0.4423076924076923,0.8872614488061639
0.44264705872352944,0.8872864207447926
0.44264705892352946,0.887286420746355
0.443,0.8997908059320887
0.444,0.9001650632616726
0.445,0.9001746310993487
0.446,0.8998192423981667
0.4461538460538461,0.886329534290946
0.44615384625384613,0.8863295343131481
0.4463235293117647,0.8863427788397868
0.44632352951176474,0.8863427788488059
0.447,0.8990514820045697
0.448,0.8993438899462987
0.4484674328501915,0.8913433634385695
0.44846743305019154,0.8913433635108319
0.449,0.8914819025498404
0.4499999999,0.8914507595071465
0.45,0.89145075948502
0.4500000001,0.8914507594628938
0.45076335867862594,0.8960843591301952
0.45076335887862595,0.8960843592507708
0.451,0.896216632375526
0.452,0.8965459927544649
0.453,0.8965037969081038
0.4536764704882353,0.8962644597462333
0.4536764706882353,0.8962644596503213
0.454,0.9086470304471492
0.4545801525717557,0.8953871712591255
0.45458015277175573,0.895387171375619
0.455,0.8955989341293409
0.456,0.8958391090920665
0.4568441063638783,0.8879423809611783
0.4568441065638783,0.8879423809918707
0.457,0.8879616096771603
0.45735294107647056,0.8879704452323527
0.4573529412764706,0.8879704452237195
0.458,0.9006562620152794
0.459,0.9008731716759336
0.46,0.9007264535444667
0.4606463877326996,0.8872592092832086
0.46064638793269963,0.8872592093099617
0.461,0.8872823112264003
0.46102941166470585,0.8872820523866876
0.46102941186470586,0.887282052383789
0.462,0.9001189584804441
0.4628787877787879,0.8925619571618135
0.4628787879787879,0.892561957241223
0.463,0.892607307165751
0.464,0.8927694561867657
0.4647058822529411,0.8926561645138359
0.46470588245294114,0.8926561644550288
0.465,0.8974835471115823
0.4650943395226415,0.8975465110478542
0.4650943397226415,0.8975465111778588
0.466,0.897983923121413
0.467,0.8981152347295382
0.468,0.897877288966353
0.4683823528411765,0.897688706224574
0.46838235304117654,0.8976887061118088
0.4688679244283019,0.89707246823476
0.4688679246283019,0.8970724683622653
0.46900000000000003,0.8971534485273047
0.47000000000000003,0.8975574467435121
0.47100000000000003,0.8900821312590405
0.4710526314789473,0.8900947511712087
0.47105263167894734,0.8900947512171475
0.47200000000000003,0.8901403230252406
0.4720588234294118,0.8901318063129888
0.4720588236294118,0.8901318062817763
0.47300000000000003,0.8966262562764281
0.47398523975239854,0.8962959197289916
0.47398523995239855,0.8962959196253433
0.47400000000000003,0.9087879307750887
0.47481202997518795,0.8958567268276634
0.47481203017518797,0.8958567269402452
0.47500000000000003,0.8959559741293983
0.47600000000000003,0.8962632666945677
0.47696629203483143,0.8888393943735144
0.47696629223483145,0.8888393944048157
0.47700000000000004,0.8888444510940404
0.4776752766527675,0.8888535658036427
0.4776752768527675,0.8888535657803356
0.47800000000000004,0.9015152506601898
0.47900000000000004,0.9017788689371538
0.48,0.9016803028593058
0.48071161038689136,0.888526420755047
0.4807116105868914,0.8885264207851382
0.481,0.888553785571753
0.48136531355313655,0.8885424315749159
0.48136531375313657,0.8885424315546202
0.482,0.9013414068056257
0.483,0.9015074772987186
0.484,0.9013110190511572
0.4844569287389513,0.8882328623693173
0.4844569289389513,0.8882328623981949
0.485,0.8882544022946066
0.4850553504535055,0.8882502099111517
0.4850553506535055,0.888250209893868
0.486,0.9011597208275418
0.48656716407910444,0.8940415423048157
0.48656716427910446,0.8940415423908643
0.487,0.89419255363
0.488,0.8942720734039319
0.48874538735387457,0.8940867225765128
0.4887453875538746,0.8940867224987488
0.489,0.900812418630079
0.49,0.9005149245130136
0.49029850736268654,0.8875715641863348
0.49029850756268656,0.8875715642058769
0.49074074064074075,0.8875769713536135
0.49074074084074076,0.8875769713389617
0.491,0.9003273810309561
0.492,0.9006589828784126
0.4923791820561338,0.8936092387343096
0.4923791822561338,0.893609238812885
0.493,0.8937805591745905
0.494,0.8937512332701987
0.4944444443444444,0.8936172798117972
0.4944444445444444,0.8936172797347768
0.495,0.906335461768384
0.496,0.9062580921267
0.4960966541750929,0.8935335303710882
0.4960966543750929,0.8935335304500643
0.497,0.8937365301968238
0.498,0.8936026749320048
0.49814814804814816,0.8935507997109603
0.4981481482481482,0.8935507996353473
0.499,0.9003270627463248
0.49981412629405203,0.8872520636187764
0.49981412649405205,0.8872520636331627
0.5,0.8872587488234773
0.5001858735059479,0.887252063633176
0.5001858737059479,0.8872520636187896
0.501,0.9003270627463248
0.5018518517518519,0.8935507996353609
0.5018518519518519,0.893550799710974
0.502,0.893602674932005
0.503,0.8937365301968236
0.503903345624907,0.8935335304500507
0.503903345824907,0.8935335303710747
0.504,0.9062580921266999
0.505,0.906335461768384
0.5055555554555555,0.8936172797347903
0.5055555556555555,0.8936172798118105
0.506,0.8937512332701986
0.507,0.8937805591745908
0.5076208177438661,0.8936092388128984
0.5076208179438662,0.8936092387343233
0.508,0.9006589828784125
0.509,0.9003273810309561
0.5092592591592593,0.8875769713389488
0.5092592593592593,0.8875769713536
0.5097014924373133,0.8875715642058769
0.5097014926373133,0.8875715641863349
0.51,0.9005149245130137
0.511,0.9008124186300789
0.5112546124461255,0.8940867224987351
0.5112546126461255,0.8940867225764992
0.512,0.894272073403932
0.513,0.8941925536300002
0.5134328357208955,0.8940415423908775
0.5134328359208955,0.8940415423048291
0.514,0.9011597208275417
0.5149446493464944,0.8882502098938816
0.5149446495464944,0.888250209911165
0.515,0.8882544022946065
0.5155430710610487,0.8882328623981952
0.5155430712610487,0.8882328623693172
0.516,0.9013110190511573
0.517,0.9015074772987186
0.518,0.9013414068056258
0.5186346862468635,0.8885424315546335
0.5186346864468635,0.8885424315749294
0.519,0.8885537855717531
0.5192883894131085,0.8885264207851382
0.5192883896131085,0.8885264207550466
0.52,0.9016803028593056
0.521,0.9017788689371673
0.522,0.9015152506601762
0.5223247231472324,0.8888535657803222
0.5223247233472325,0.8888535658036294
0.523,0.888844451094054
0.5230337077651684,0.8888393944048157
0.5230337079651685,0.8888393943735147
0.524,0.896263266694554
0.525,0.8959559741294117
0.525187969824812,0.8958567269402317
0.525187970024812,0.8958567268276502
0.526,0.908787930775075
0.5260147600476015,0.8962959196253297
0.5260147602476015,0.8962959197289779
0.527,0.8966262562764418
0.5279411763705882,0.8901318062817897
0.5279411765705883,0.890131806313002
0.528,0.8901403230252273
0.5289473683210526,0.8900947512171608
0.5289473685210526,0.8900947511712223
0.529,0.8900821312590537
0.53,0.8975574467434987
0.531,0.8971534485273185
0.531132075371698,0.897072468362252
0.5311320755716981,0.8970724682347464
0.5316176469588235,0.8976887061118225
0.5316176471588235,0.8976887062245872
0.532,0.8978772889663394
0.533,0.8981152347295515
0.534,0.8979839231213999
0.5349056602773584,0.8975465111778453
0.5349056604773584,0.8975465110478411
0.535,0.8974835471115956
0.5352941175470588,0.8926561644550153
0.5352941177470588,0.8926561645138222
0.536,0.8927694561867524
0.537,0.8926073071657644
0.5371212120212121,0.892561957241223
0.5371212122212121,0.8925619571618136
0.538,0.9001189584804308
0.5389705881352941,0.8872820523837753
0.5389705883352941,0.8872820523866742
0.539,0.8872823112264135
0.5393536120673004,0.8872592093099615
0.5393536122673004,0.8872592092832083
0.54,0.9007264535444531
0.541,0.900873171675947
0.542,0.9006562620152659
0.5426470587235295,0.8879704452237064
0.5426470589235295,0.8879704452323394
0.543,0.8879616096771736
0.5431558934361216,0.8879423809918708
0.5431558936361216,0.8879423809611783
0.544,0.8958391090920533
0.545,0.8955989341293542
0.5454198472282442,0.8953871713756056
0.5454198474282442,0.8953871712591118
0.546,0.9086470304471352
0.5463235293117648,0.8962644596503078
0.5463235295117648,0.8962644597462202
0.547,0.8965037969081171
0.548,0.8965459927544516
0.549,0.8962166323755397
0.549236641121374,0.8960843592507708
0.5492366413213741,0.8960843591301952
0.5499999999,0.8914507594628805
0.55,0.891450759485007
0.5500000001,0.8914507595071335
0.551,0.8914819025498537
0.5515325669498083,0.8913433635108318
0.5515325671498084,0.8913433634385693
0.552,0.8993438899462854
0.553,0.899051482004583
0.5536764704882353,0.8863427788487928
0.5536764706882353,0.8863427788397733
0.5538461537461538,0.886329534313148
0.5538461539461538,0.886329534290946
0.554,0.8998192423981531
0.555,0.9001746310993622
0.556,0.9001650632616589
0.557,0.8997908059321019
0.5573529410764706,0.8872864207463421
0.5573529412764706,0.8872864207447795
0.5576923075923076,0.8872614488061639
0.5576923077923076,0.8872614487782942
0.558,0.8954666027677753
0.559,0.8954544696534038
0.56,0.8950693773871649
0.56003860993861,0.8950470364660794
0.56003861013861,0.8950470363489149
0.561,0.8906636559603991
0.5610294116647059,0.8906687786813544
0.5610294118647059,0.8906687787150673
0.562,0.8906527947421862
0.5624031006751937,0.8905406348183648
0.5624031008751937,0.8905406347473604
0.5630000000000001,0.9042398466225475
0.5640000000000001,0.9042031431173352
0.5647058822529412,0.8917173737103695
0.5647058824529412,0.8917173737524255
0.5650000000000001,0.891762772205808
0.5660000000000001,0.8916711302091314
0.5662790696674418,0.8915777353888059
0.5662790698674418,0.8915777353112732
0.5670000000000001,0.8998571051063418
0.5680000000000001,0.8994616617437629
0.5683823528411766,0.8869912075829117
0.5683823530411766,0.8869912075749962
0.5686770427015564,0.886962698106586
0.5686770429015564,0.886962698075805
0.5690000000000001,0.8954574212388768
0.5700000000000001,0.8954375503168565
0.5710000000000001,0.8950447861450053
0.5710937499,0.894988863664954
0.5710937501,0.8949888635421617
0.5720000000000001,0.9022424536536572
0.5720588234294118,0.902250077833728
0.5720588236294119,0.9022500778575276
0.5730000000000001,0.9022023003422366
0.5739852397523986,0.8895387002009013
0.5739852399523986,0.8895387002218061
0.5740000000000001,0.8895402012114242
0.5749999999,0.8894472282157908
0.5750000000000001,0.8894472281873155
0.5750000001,0.8894472281588406
0.5760000000000001,0.8979692885707579
0.577,0.8975794756510366
0.5774509802921568,0.8972833029570642
0.5774509804921568,0.8972833028091374
0.5776752766527675,0.8935917099298525
0.5776752768527675,0.8935917099923079
0.578,0.893673271310153
0.579,0.8936752526806686
0.5799212597425196,0.893344391851517
0.5799212599425196,0.8933443917450854
0.58,0.9020507735447005
0.581,0.9017643035737436
0.5813653135531366,0.8893501658076698
0.5813653137531366,0.8893501658241233
0.582,0.889325125239422
0.5824110670936758,0.8892264981799358
0.5824110672936759,0.889226498116196
0.583,0.8980442595076682
0.584,0.8977825883694677
0.5849206348206348,0.8972168330399294
0.5849206350206348,0.8972168328832323
0.585,0.8989779725020067
0.5850553504535055,0.8990104801663663
0.5850553506535056,0.8990104802817962
0.586,0.899391974410775
0.587,0.8994392721503063
0.588,0.8991202800817362
0.5887453873538746,0.8920918884279233
0.5887453875538746,0.8920918883463758
0.5888888887888888,0.8920294835134649
0.5888888889888888,0.8920294834210634
0.589,0.8919758152079768
0.59,0.9007306520386225
0.5907407406407408,0.888103132526207
0.5907407408407408,0.8881031325290275
0.591,0.8880938195456487
0.5914342628482071,0.8880201249121047
0.5914342630482071,0.8880201248614155
0.592,0.8970919405476231
0.593,0.8969120304004652
0.5939999999,0.8963625557398058
0.594,0.8963625556663999
0.5940000001,0.8963625555929946
0.5944444443444444,0.8931085107175988
0.5944444445444445,0.8931085107703175
0.595,0.8931967259526621
0.596,0.8930622367668164
0.5965863452815261,0.892808189331761
0.5965863454815261,0.892808189223038
0.597,0.9019353380243689
0.598,0.9015375650288215
0.5981481480481482,0.8947783937638402
0.5981481482481482,0.8947783937125265
0.599,0.8944245355161047
0.5991935482870967,0.8943064320633362
0.5991935484870967,0.8943064319340869
0.6,0.903331128268359
0.600185873505948,0.891006049846584
0.600185873705948,0.8910060498794994
0.601,0.8910140030789703
0.6018218622481781,0.8907665524277627
0.6018218624481781,0.8907665523363396
0.602,0.9001309751463623
0.603,0.8999099246356044
0.6039033456249071,0.8871985230709709
0.6039033458249071,0.8871985230620498
0.604,0.887192405111048
0.604471544615447,0.8871107545790476
0.6044715448154471,0.8871107545261876
0.605,0.8966327454010089
0.606,0.8964739333963194
0.607,0.8959452644968797
0.6071428570428571,0.89583958985788
0.6071428572428571,0.8958395897046632
0.6076208177438662,0.8984327060972903
0.6076208179438662,0.8984327060849219
0.608,0.8983829181308493
0.609,0.897999162629371
0.6097014924373134,0.8852836726919326
0.6097014926373134,0.8852836726650695
0.6098360654737705,0.8852620719974402
0.6098360656737705,0.8852620719600982
0.61,0.8949471887198668
0.611,0.8950069856046664
0.612,0.8946940543296346
0.612551440229218,0.894362299962495
0.612551440429218,0.8943622998216721
0.613,0.9039665819946741
0.6134328357208956,0.8969072858618774
0.6134328359208956,0.8969072858356935
0.614,0.8967737432348757
0.615,0.8962497115569551
0.6152892560983471,0.896029548476548
0.6152892562983471,0.8960295483136919
0.6155430710610488,0.893511511653858
0.6155430712610488,0.8935115117118755
0.616,0.8936048599497103
0.617,0.8935358030971909
0.618,0.8930920320499376
0.6180497924311202,0.8930601553465518
0.6180497926311203,0.8930601552166516
0.619,0.9026824056583019
0.6192883894131086,0.8903163235736701
0.6192883896131086,0.8903163235948425
0.62,0.8902951244200231
0.6208333332333332,0.890025100964448
0.6208333334333332,0.8900251008679322
0.621,0.9000388537796968
0.622,0.8998243094716233
0.623,0.8922598489449113
0.6230337077651685,0.8922474306310482
0.6230337079651685,0.892247430556097
0.6236401672640167,0.8919509624603672
0.6236401674640167,0.8919509623397881
0.624,0.9020050785081148
0.625,0.9016080799882168
0.6251879698248121,0.8892624908235318
0.6251879700248121,0.8892624908336291
0.626,0.8891772494697692
0.6264705881352941,0.8890123888078262
0.6264705883352941,0.8890123887197715
0.627,0.8992070335337748
0.628,0.89890978504506
0.6289473683210527,0.8912372402157186
0.6289473685210527,0.8912372401312487
0.629,0.8912144877995776
0.6293248944147679,0.8910508643179754
0.6293248946147679,0.8910508642049786
0.63,0.901238834706395
0.631,0.9007733722803504
0.6311320753716981,0.8884391260205272
0.6311320755716981,0.8884391260213378
0.632,0.8882979086494943
0.6322033897305084,0.888222979645048
0.6322033899305084,0.8882229795635633
0.633,0.8985907060938345
0.634,0.8982354721543468
0.6349056602773585,0.8904638512693086
0.6349056604773585,0.8904638511771363
0.635,0.890418685996903
0.6351063828787233,0.8903637066104395
0.6351063830787234,0.8903637065030445
0.636,0.9006784052234139
0.637,0.900168060542939
0.6371212120212122,0.8928855322397694
0.6371212122212122,0.8928855321750364
0.638,0.8924562843191824
0.638034187934188,0.8924337360811165
0.638034188134188,0.892433735947929
0.639,0.9026328228588346
0.6393536120673005,0.890125693138826
0.6393536122673005,0.8901256931582303
0.64,0.8901087055511747
0.6409871243635192,0.8897754947614143
0.6409871245635193,0.8897754946563257
0.641,0.8897686978184182
0.642,0.8999656304500816
0.643,0.8994162994202757
0.6431558934361217,0.8920241125614549
0.6431558936361217,0.8920241124874357
0.6439655171413793,0.8916010527409738
0.6439655173413793,0.891601052605997
0.644,0.8915775572176604
0.645,0.9009919457830781
0.6454198472282443,0.888407902828722
0.6454198474282443,0.8884079028290259
0.646,0.8883441116232969
0.646969696869697,0.8879490254401269
0.646969697069697,0.8879490253214599
0.647,0.8879308696650158
0.648,0.8950920069755617
0.6486899562318776,0.8945949561080039
0.6486899564318777,0.894594955938429
0.649,0.9054667082771941
0.6492366411213741,0.8980114128200637
0.6492366413213742,0.898011412806943
0.65,0.8978545734469344
0.651,0.8973265087463306
0.6515325669498084,0.8894851455770659
0.6515325671498085,0.8894851454812668
0.6517543858649122,0.8893695518769953
0.6517543860649122,0.8893695517643493
0.652,0.9002295092936419
0.653,0.8999425591677752
0.6538461537461538,0.8870419520755471
0.6538461539461539,0.8870419520630844
0.654,0.887027796260202
0.6548458148779736,0.8867868629495852
0.6548458150779736,0.8867868628600072
0.655,0.8970739515417546
0.656,0.8969011902121476
0.657,0.8963605171919371
0.6576923075923077,0.888287176814818
0.6576923077923077,0.8882871767056393
0.6579646016699114,0.8881243811728138
0.6579646018699115,0.8881243810428484
0.658,0.8881011393106563
0.659,0.8956892594009234
0.6598214284714286,0.8950489558304204
0.6598214286714286,0.8950489556443593
0.66,0.8988855505999475
0.6600386099386101,0.8988858861014511
0.6600386101386101,0.8988858861017817
0.661,0.898719141738689
0.662,0.8981890827246922
0.6624031006751938,0.8854510742563309
0.6624031008751938,0.8854510742281126
0.663,0.8852977382174191
0.6630044842049326,0.8852960633857218
0.6630044844049326,0.885296063310849
0.664,0.8966550489383599
0.665,0.896295067354775
0.666,0.8955671445714142
0.6662162161162162,0.8877185555974682
0.6662162163162162,0.887718555487869
0.6662790696674419,0.8876833561964648
0.6662790698674419,0.8876833560820553
0.667,0.8983118847191196
0.668,0.8978298924180458
0.6686770427015565,0.8896205892376133
0.6686770429015565,0.8896205891445638
0.669,0.889450544698751
0.6694570134746606,0.8891423357747359
0.6694570136746606,0.8891423356225403
0.67,0.8972351314282236
0.671,0.8965096048772265
0.6710937499,0.8839651500585234
0.6710937501,0.8839651500146525
0.6714611871146118,0.8838582250304606
0.6714611873146118,0.8838582249579351
0.672,0.8950142533234338
0.673,0.8948165628731911
0.674,0.8942478698080296
0.6747706421018348,0.893557214996121
0.6747706423018348,0.893557214788427
0.6749999999,0.894420861260972
0.675,0.8944208612376295
0.6750000001,0.8944208612142868
0.676,0.8940018134501537
0.6768518517518518,0.8933525921426723
0.6768518519518518,0.8933525919587468
0.677,0.9053927978626818
0.6774509802921569,0.8973857593722351
0.6774509804921569,0.8973857593567697
0.678,0.8972880293776048
0.679,0.8968263873252416
0.6799212597425197,0.8882148090709208
0.6799212599425197,0.8882148089666064
0.68,0.8881725594996366
0.6802325580395349,0.8880339921908864
0.6802325582395349,0.8880339920628654
0.681,0.8993401128832624
0.682,0.8988076941357032
0.6824110670936759,0.8905604424250557
0.682411067293676,0.8905604423452712
0.683,0.8902600788260103
0.6836448597130841,0.8897813055282325
0.6836448599130841,0.8897813053554787
0.684,0.8986231569166371
0.6849206348206349,0.8853918136849531
0.6849206350206349,0.8853918136560253
0.685,0.8853791140902123
0.6858490565037735,0.885090669304323
0.6858490567037735,0.8850906692035391
0.686,0.8968705849894512
0.687,0.8967062256828328
0.6880000000000001,0.8961746168394013
0.6888888887888889,0.8874119489800822
0.6888888889888889,0.8874119488660122
0.6890000000000001,0.887346217637693
0.6893364927909952,0.8871183892899256
0.6893364929909952,0.8871183891416655
0.6900000000000001,0.8961136423476838
0.6910000000000001,0.8954021163955896
0.6914342628482072,0.8869369714407579
0.6914342630482072,0.8869369713247846
0.6916267941583731,0.8868182457844155
0.6916267943583732,0.886818245653728
0.6920000000000001,0.8986595328374638
0.6930000000000001,0.8982714191699769
0.6939999999,0.8894191972890888
0.6940000000000001,0.8894191972436495
0.6940000001000001,0.8894191971982104
0.6950000000000001,0.8887756484647034
0.6951923075923077,0.8886085772625314
0.6951923077923077,0.8886085770815227
0.6960000000000001,0.8972637298731473
0.6965863452815262,0.8886011103241079
0.6965863454815262,0.8886011102279548
0.6970000000000001,0.8883698113958617
0.6975728154339805,0.8879425495684363
0.6975728156339805,0.8879425493975962
0.6980000000000001,0.8976103913582545
0.6990000000000001,0.896901554832084
0.6991935482870968,0.8885024128829935
0.6991935484870968,0.8885024127880148
0.6999999999,0.8879963532118237
0.7000000000000001,0.8879963531338251
0.7000000001,0.8879963530558264
0.7010000000000001,0.9003612471347092
0.7018218622481782,0.8915331168072462
0.7018218624481782,0.8915331167420415
0.7020000000000001,0.8914690955809341
0.7030000000000001,0.8908893265636054
0.7036945811807881,0.8902669584482169
0.7036945813807881,0.8902669582431393
0.704,0.9002037243048656
0.7044715446154471,0.8915234648338031
0.7044715448154472,0.8915234647703387
0.705,0.8913035485787542
0.706,0.8906020821200694
0.7062189053726368,0.8903988278462922
0.7062189055726368,0.8903988276524499
0.707,0.9027814752432071
0.7071428570428572,0.8942919728343288
0.7071428572428572,0.8942919727983621
0.708,0.8940019614701111
0.709,0.8933209221015506
0.7098360654737705,0.8840145759126721
0.7098360656737706,0.8840145757784167
0.7099999999,0.8838993569715077
0.71,0.883899356898069
0.7100000001,0.8838993568246303
0.711,0.8933216201423058
0.712,0.8925125129784918
0.7125514402292181,0.8833965931089957
0.7125514404292181,0.8833965929709106
0.7126262625262626,0.8833438555931503
0.7126262627262626,0.8833438554493005
0.713,0.8934835747653382
0.714,0.8929369786994685
0.715,0.892022195205981
0.7152892560983471,0.8831192031287486
0.7152892562983472,0.8831192029897146
0.7153061223489795,0.8831074234657621
0.7153061225489795,0.8831074233254294
0.716,0.8938182353731176
0.717,0.8932023696632055
0.718,0.8922196948711584
0.7180412370134021,0.892171320340927
0.7180412372134021,0.892171320104804
0.7180497924311203,0.883534280443604
0.7180497926311203,0.8835342803095504
0.719,0.8969787937576436
0.72,0.8964338272864454
0.7208333332333333,0.8870197788402313
0.7208333334333333,0.8870197787383316
0.721,0.8869295849668213
0.722,0.8861671028328995
0.722020725288601,0.8861472935029459
0.722020725488601,0.8861472933110005
0.723,0.8961470190944297
0.7236401672640168,0.8868193196383065
0.7236401674640168,0.8868193195357598
0.724,0.8866102410967119
0.724869109847644,0.8859028220681213
0.724869110047644,0.8859028218724431
0.725,0.8857715235988609
0.726,0.8960228780301799
0.7264705881352942,0.8867814601167642
0.7264705883352942,0.886781460014887
0.727,0.8864586436236269
0.7277777776777777,0.8857919651070619
0.7277777778777778,0.8857919649062462
0.728,0.8968085727919973
0.729,0.8960748683934321
0.729324894414768,0.8869125871181293
0.729324894614768,0.8869125870182566
0.73,0.8864891962444714
0.7307486630016042,0.8858183326209776
0.7307486632016043,0.8858183324135385
0.731,0.8970796924435969
0.732,0.8963138906902184
0.7322033897305085,0.8872197270192986
0.7322033899305085,0.8872197269227409
0.733,0.8867152840830876
0.7337837836837837,0.8859855743665107
0.7337837838837837,0.8859855741508454
0.734,0.897530940646169
0.735,0.8967484725934372
0.7351063828787234,0.8877148192369692
0.7351063830787234,0.8877148191448959
0.736,0.8871530345173347
0.7368852458016393,0.8863007437818275
0.7368852460016393,0.8863007435561137
0.737,0.8981715318049648
0.738,0.8884445734700546
0.7380341879341881,0.8884299371268826
0.7380341881341881,0.8884299370399746
0.739,0.8878352105449445
0.74,0.8868516757735694
0.7400552485187845,0.8867864664499487
0.7400552487187845,0.8867864662118344
0.7409871243635193,0.8894692313281516
0.7409871245635193,0.8894692312455231
0.741,0.8894638808432729
0.742,0.8888592509483267
0.743,0.8878824774022764
0.7432960892854749,0.8875221349632784
0.7432960894854749,0.8875221347089263
0.7439655171413794,0.8911836632156044
0.7439655173413794,0.8911836631313629
0.744,0.8911689185395508
0.745,0.8905500210716034
0.746,0.8895625112061557
0.7466101693915254,0.8887797048861024
0.7466101695915254,0.8887797046071912
0.746969696869697,0.8947572933788975
0.7469696970696971,0.8947572932709327
0.747,0.8947407686229738
0.748,0.8940091156985932
0.7486899562318777,0.8840720452582954
0.7486899564318777,0.8840720451384463
0.749,0.8838679699580166
0.7499999999,0.8829611179982936
0.75,0.8829611178886706
0.7500000001,0.8829611177790478
0.751,0.894991722536433
0.7517543858649123,0.885142415618543
0.7517543860649123,0.885142415503113
0.752,0.8849892421497768
0.753,0.8841303463077428
0.7534682079924855,0.8835987538353992
0.7534682081924855,0.8835987535907365
0.754,0.8956440743319113
0.7548458148779736,0.8862471270206225
0.7548458150779737,0.8862471268984945
0.755,0.8861485087060512
0.756,0.8852924737506453
0.757,0.8840628660322701
0.757017543759649,0.8840379723108556
0.757017543959649,0.8840379720264138
0.7579646016699115,0.8873026579724927
0.7579646018699115,0.8873026578043324
0.758,0.8872726628804377
0.759,0.886233917170266
0.7595238094238095,0.8855427102631654
0.7595238096238095,0.8855427099800006
0.7598214284714286,0.8895914796304951
0.7598214286714287,0.889591479570043
0.76,0.8895315963911139
0.761,0.8889783274367049
0.762,0.888056692677873
0.763,0.8774090530440478
0.7630044842049327,0.8774050436648234
0.7630044844049327,0.8774050434858278
0.7632530119481927,0.8771706887442363
0.7632530121481927,0.8771706885460471
0.764,0.8902723683957318
0.765,0.8894434270843685
0.766,0.8882500997839147
0.7662162161162163,0.879152714286639
0.7662162163162163,0.87915271410499
0.767,0.8783234118244198
0.7670731706317072,0.8782340251254052
0.7670731708317072,0.8782340248782929
0.768,0.8892620249779721
0.769,0.8880503562682053
0.7694570134746607,0.8805726867510885
0.7694570136746607,0.880572686524401
0.7698757762975155,0.8800650621020958
0.7698757764975155,0.880065061843917
0.77,0.8943361629314664
0.771,0.8934751433228731
0.7714611871146119,0.8839065519888416
0.7714611873146119,0.8839065518609072
0.772,0.8835074579763983
0.773,0.8824791310228902
0.7738993709691824,0.881236579158895
0.7738993711691824,0.8812365788492624
0.774,0.8810789173979522
0.7747706421018349,0.8857944637437719
0.7747706423018349,0.8857944635762104
0.775,0.885592612835739
0.776,0.8844866002800992
0.7768518517518519,0.8734744908907912
0.7768518519518519,0.8734744906926561
0.7769230768230768,0.873402947049538
0.7769230770230768,0.873402946845883
0.777,0.8885823460335579
0.778,0.8880365243167677
0.779,0.8871250055344366
0.78,0.8858501311834998
0.780232558039535,0.8762764367435976
0.780232558239535,0.8762764365513508
0.781,0.8754261054265615
0.7811688310688312,0.875208868718814
0.7811688312688312,0.8752088684550403
0.782,0.8878708382613272
0.783,0.8866728302364981
0.7836448597130842,0.878502409010321
0.7836448599130842,0.8785024087794616
0.784,0.8780688028866024
0.7844370859927152,0.8774702801286756
0.7844370861927152,0.8774702798384604
0.785,0.8927956607153726
0.7858490565037736,0.882476286133516
0.7858490567037736,0.8824762860032684
0.786,0.8823737294404268
0.787,0.881479795268988
0.788,0.8802149098498233
0.7889261743966443,0.8787147808361386
0.7889261745966443,0.8787147804782359
0.789,0.8785816722465376
0.7893364927909953,0.8844414243101788
0.7893364929909953,0.8844414241384444
0.79,0.8837911941301848
0.791,0.8825082340552816
0.7916267941583732,0.8721187124873497
0.7916267943583732,0.872118712268326
0.792,0.8716832952756778
0.7924657533246575,0.8710651094865445
0.7924657535246575,0.8710651092032932
0.793,0.8847452161844757
0.794,0.8835821241829828
0.795,0.8820590503083154
0.7951923075923077,0.874548109972536
0.7951923077923078,0.8745481097100435
0.796,0.8733659477503505
0.7961538460538461,0.8731131552624976
0.7961538462538461,0.8731131549281363
0.797,0.8868346209758184
0.7975728154339806,0.8783028552011569
0.7975728156339806,0.8783028549948866
0.798,0.8778285350318897
0.799,0.8764552374139125
0.7999999998999999,0.8648038897096746
0.7999999999,0.8648038897096746
0.8,0.8648038895807016
0.8000000000999999,0.8648038894517289
0.8000000001,0.864803889451729
0.801,0.8792307242650077
0.802,0.8780554076015777
0.803,0.8765154906283138
0.8036945811807882,0.8674022664562161
0.8036945813807882,0.8674022661626399
0.804,0.8669362456478827
0.8040145984401459,0.8669130848980939
0.8040145986401459,0.8669130845802363
0.805,0.881480423921415
0.806,0.8800390545378357
0.8062189053726369,0.8698323720644333
0.8062189055726369,0.8698323718517564
0.807,0.8688862751570846
0.808,0.8673394704690149
0.8082089551238806,0.8669689255368381
0.8082089553238806,0.8669689251743701
0.809,0.8816755775469298
0.8099999999,0.8725447328752219
0.81,0.8725447327478792
0.8100000001000001,0.8725447326205366
0.811,0.8710872233329671
0.812,0.869263677824123
0.8125954197473282,0.8601847783883969
0.8125954199473282,0.8601847780458454
0.8126262625262627,0.8601317707878194
0.8126262627262627,0.8601317704429148
0.8130000000000001,0.8743331353642645
0.8140000000000001,0.8729208342273098
0.8150000000000001,0.8711486093692883
0.8153061223489796,0.8622546660528335
0.8153061225489796,0.8622546657485922
0.8160000000000001,0.8611084280889265
0.8161417321834645,0.860852039576955
0.8161417323834645,0.8608520392098489
0.8170000000000001,0.8769555314340031
0.8180000000000001,0.8753676089002972
0.8180412370134021,0.8650178325224508
0.8180412372134022,0.8650178323008851
0.8190000000000001,0.8637831121427801
0.8200000000000001,0.8621296987459042
0.8209677418354838,0.8601774533216973
0.8209677420354838,0.8601774528826687
0.8210000000000001,0.8601064514826025
0.8220000000000001,0.8662327665506755
0.822020725288601,0.8662043988257778
0.8220207254886011,0.8662043985512682
0.8230000000000001,0.8646850471063686
0.8240000000000001,0.8627741789890229
0.824869109847644,0.8527458419377952
0.8248691100476441,0.8527458415641255
0.8249999999,0.8524980539905913
0.8250000000000001,0.8524980537988073
0.8250000001,0.8524980536070235
0.8260000000000001,0.8681518903407106
0.8270000000000001,0.8664073776317756
0.8277777776777778,0.8565848969163873
0.8277777778777778,0.8565848965866085
0.8280000000000001,0.8562093008640064
0.8290000000000001,0.8542929759203333
0.8293103447275861,0.85362341119876
0.8293103449275862,0.853623410755892
0.8300000000000001,0.8718446867552674
0.8307486630016043,0.8621374990139267
0.8307486632016043,0.8621374987417033
0.8310000000000001,0.8617839267928876
0.8320000000000001,0.8601508676833732
0.833,0.8581589966558577
0.8337837836837838,0.8478400048770598
0.8337837838837838,0.8478400045012741
0.834,0.8474249788486461
0.8349557521123894,0.845381138972867
0.8349557523123894,0.8453811385096123
0.835,0.8452782858776755
0.836,0.8598841351274736
0.8368852458016394,0.8493222111859624
0.8368852460016394,0.8493222108383227
0.837,0.8491203110044669
0.838,0.8471556482734505
0.8388888887888888,0.8451024797139874
0.8388888889888888,0.8451024792197774
0.839,0.8647454851964476
0.84,0.8540545999456959
0.8400552485187845,0.8539731848051417
0.8400552487187846,0.8539731845084184
0.841,0.8524106242165455
0.842,0.8504087009446311
0.843,0.8480530969802655
0.843296089285475,0.838412132879011
0.843296089485475,0.8384121324724009
0.844,0.8368887600880773
0.8442307691307692,0.8363493137751864
0.8442307693307692,0.8363493132991336
0.845,0.8554363540760944
0.846,0.8534229529641453
0.8466101693915254,0.8430880815207431
0.8466101695915255,0.843088081164044
0.847,0.8423651279047871
0.848,0.8402587593339592
0.849,0.8377936104983774
0.8499999999,0.8260693528428463
0.8499999999000001,0.8260693528428461
0.85,0.8260693526044871
0.8500000001,0.8260693523661283
0.8500000001000001,0.8260693523661278
0.851,0.843813345400966
0.852,0.8416662087959168
0.853,0.8391716176285082
0.8534682079924856,0.8292600313655315
0.8534682081924856,0.829260030919531
0.854,0.828022460319463
0.855,0.8254173143377033
0.8552631577947368,0.8246719220570444
0.8552631579947368,0.8246719214811293
0.856,0.8440049817848105
0.857,0.8340016380318538
0.8570175437596491,0.8339641953480267
0.8570175439596491,0.8339641949205596
0.858,0.8316950866024959
0.859,0.8290410701251445
0.8595238094238096,0.8180922514138594
0.8595238096238096,0.8180922509440122
0.86,0.816931906996363
0.861,0.8142258424194383
0.861111111011111,0.8139028141763728
0.8611111112111111,0.8139028135909194
0.862,0.8331308315783769
0.863,0.8305347611025925
0.8632530119481928,0.8207307978066095
0.8632530121481928,0.8207307973652627
0.864,0.818982856168333
0.865,0.8163339272351217
0.866,0.8133362732211211
0.8666666665666666,0.8111468407162723
0.8666666667666666,0.8111468400367313
0.867,0.8265499784921895
0.8670731706317073,0.826398069873862
0.8670731708317073,0.8263980694561387
0.868,0.8243159576613168
0.869,0.8217446116959539
0.8698757762975156,0.8097301658895687
0.8698757764975156,0.8097301654192179
0.87,0.8094352694532267
0.871,0.8068619663837784
0.872,0.8039379414483145
0.873,0.800668965968829
0.8730769229769231,0.8004033876517676
0.8730769231769231,0.8004033869586573
0.8738993709691825,0.8171268022188618
0.8738993711691825,0.8171268017834094
0.874,0.8169059866225719
0.875,0.814525846934277
0.876,0.8118121114285657
0.8769230768230769,0.7992035031876836
0.8769230770230769,0.7992035026937796
0.877,0.7990124916744616
0.878,0.7963396942524777
0.879,0.7933187993538057
0.88,0.7899558804710853
0.8805555554555555,0.7879420901001549
0.8805555556555555,0.7879420893566641
0.881,0.8069175485019259
0.8811688310688313,0.8065343412031485
0.8811688312688313,0.8065343407435126
0.882,0.8045085934272168
0.883,0.8017684106246027
0.884,0.7987031375776367
0.8844370859927153,0.7873657061246623
0.8844370861927153,0.7873657055979777
0.885,0.7858280488422655
0.886,0.7828264027848296
0.887,0.7794846437787015
0.888,0.7758092939595796
0.8884615383615384,0.7740023029050833
0.8884615385615384,0.7740023021070592
0.8889261743966443,0.7637964198833187
0.8889261745966444,0.7637964191808575
0.889,0.7635361669445915
0.89,0.7933114810397361
0.891,0.7903440913236265
0.892,0.7870610225523734
0.8924657533246576,0.7768847950659383
0.8924657535246576,0.7768847944794905
0.893,0.7752703222684936
0.894,0.7719933048752003
0.895,0.7683895049212537
0.896,0.7556259192807683
0.8961538460538462,0.7550979617380891
0.8961538462538462,0.7550979610464408
0.8964285713285713,0.7541349251230922
0.8964285715285714,0.7541349244125766
0.897,0.795938809140776
0.898,0.7933505411458264
0.899,0.7904546013045086
0.8999999999,0.778378938958189
0.9,0.7783789386927387
0.9000000001,0.7783789384272882
0.901,0.7755616008918034
0.902,0.8226561786356822
0.903,0.8208437978487007
0.904,0.8098436048377553
0.904014598440146,0.8098218504841979
0.904014598640146,0.8098218501857497
0.905,0.8082159193192044
0.906,0.8063149113152926
0.907,0.804149418911184
0.9074468084106383,0.8030987383966935
0.9074468086106383,0.8030987379150939
0.908,0.7928331077423871
0.9082089551238807,0.7924434883541744
0.9082089553238807,0.7924434879753887
0.909,0.8498959644671851
0.91,0.8492872736778104
0.911,0.8484419956029647
0.912,0.8473691036443043
0.9125954197473283,0.8387179246970479
0.9125954199473283,0.8387179245644792
0.913,0.8384296549930867
0.914,0.8375476913010795
0.915,0.8364318335453218
0.916,0.8350914014962926
0.9161417321834646,0.8257447293824363
0.9161417323834646,0.8257447292375147
0.917,0.825030641095648
0.918,0.8239715633429093
0.919,0.8226773025125157
0.9196969695969697,0.8216413771286808
0.9196969697969697,0.8216413768160284
0.92,0.9821104499133615
0.9209677418354839,0.9758613386592722
0.9209677420354839,0.9758613391567649
0.921,0.9759414783691585
0.922,0.9783269083906732
0.923,0.9805268839865794
0.924,0.9825505356294576
0.9249999999,0.9759132680398246
0.925,0.9759132682908798
0.9250000001,0.975913268541935
0.926,0.9783264085619477
0.927,0.9805508383243133
0.928,0.9825957888775633
0.929,0.9844705404368687
0.9293103447275862,0.9757173967281726
0.9293103449275862,0.9757173972410752
0.93,0.9774381627504537
0.931,0.9797676607255353
0.932,0.9819095388359178
0.933,0.9838732625436607
0.934,0.9856683407699459
0.9349557521123895,0.9798082443929554
0.9349557523123895,0.979808244844188
0.935,0.9799078884484117
0.936,0.9820621551456705
0.937,0.9840358391500933
0.9380000000000001,0.9858385322499426
0.9388888887888889,0.9785828357235479
0.9388888889888889,0.978582836203876
0.9390000000000001,0.97884844542004
0.9400000000000001,0.9811293556204489
0.9410000000000001,0.9832198503771683
0.9420000000000001,0.985129711625997
0.9430000000000001,0.9868687930384278
0.9440000000000001,0.9884469654629784
0.9442307691307693,0.9803935344079474
0.9442307693307693,0.9803935348670422
0.9450000000000001,0.9821008332080852
0.9460000000000001,0.9841507587524855
0.9470000000000001,0.9860183027350675
0.9480000000000001,0.9877136193020499
0.9490000000000001,0.9892468929914447
0.9499999999,0.9832643420300812
0.9499999999000001,0.9832643420300814
0.9500000000000001,0.9832643422384777
0.9500000001,0.983264342446874
0.9500000001000001,0.9832643424468742
0.9510000000000001,0.9852534197555042
0.9520000000000001,0.9870596272000653
0.9530000000000001,0.9886933914431925
0.9540000000000001,0.9901651830793806
0.9550000000000001,0.9839921310265075
0.9552631577947369,0.9845305412165665
0.9552631579947369,0.9845305416206044
0.9560000000000001,0.9859668941075299
0.9570000000000001,0.9877545996850972
0.9580000000000001,0.9893660308321801
0.9590000000000001,0.9908120528411382
0.96,0.9921035447446624
0.961,0.9865975568135843
0.9611111110111111,0.9868048841890229
0.9611111112111111,0.9868048845600782
0.962,0.9883796062868272
0.963,0.9899799455444143
0.964,0.9914098808103714
0.965,0.9926807847075083
0.966,0.9938040201344283
0.9666666665666667,0.9878604481752992
0.9666666667666667,0.9878604485407172
0.967,0.9884584888653023
0.968,0.9901242482801017
0.969,0.9916067862227556
0.97,0.9929182325774926
0.971,0.9940708137363327
0.972,0.9950767623838183
0.973,0.9959482271118153
0.9730769229769232,0.9899345212724051
0.9730769231769232,0.9899345216130608
0.974,0.9914209553164075
0.975,0.9928457103824616
0.976,0.9940905880349321
0.977,0.9951692295930608
0.978,0.9960953713976375
0.979,0.9968827267341676
0.98,0.9975448658070938
0.9805555554555556,0.9934225504258725
0.9805555556555556,0.9934225507023478
0.981,0.9940170262156647
0.982,0.9952144147995794
0.983,0.9962306669160139
0.984,0.9970819636318337
0.985,0.9977846568667432
0.986,0.9983550927939592
0.987,0.9988094252868438
0.988,0.9963874268468522
0.9884615383615385,0.9968556851892144
0.9884615385615385,0.9968556853826069
0.989,0.9973474644067228
0.99,0.9981158634694303
0.991,0.9987143374181866
0.992,0.9991651972925671
0.993,0.9994910150195024
0.994,0.9997142223094071
0.995,0.9998566376543931
0.996,0.99993891315537
0.9964285713285714,0.9994796492950073
0.9964285715285714,0.9994796493792097
0.997,0.999686088052286
0.998,0.999904064153816
0.999,0.9999876302797066
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_eps_sequential_clopper_pearson.csv <==
0.0,1.0
0.001,0.9714023696327184
0.002,0.9967045950172609
0.003,0.9927837792789559
0.003333333233333334,0.9911711195772408
0.003333333433333334,0.9911711185655537
0.004,0.9875134626590963
0.005,0.9810087589734394
0.006,0.9733777955828883
0.007,0.9934876684510849
0.008,0.9906470339136322
0.009000000000000001,0.987185982554424
0.01,0.9830847635516773
0.010975609656097557,0.978455716935714
0.010975609856097556,0.9784557159228241
0.011,0.9783319981853964
0.012,0.9729236410136405
0.013000000000000001,0.9905770988199815
0.014,0.9879140160713474
0.015,0.9848108571817883
0.016,0.9812463022579254
0.017,0.9772027485346018
0.017415730237078646,0.9753773410346783
0.01741573043707865,0.9753773401358727
0.018000000000000002,0.9726663014950258
0.019,0.9882129664788868
0.02,0.9855863089405454
0.021,0.9825920401482673
0.022,0.9792112107990718
0.023,0.9754269906766898
0.024,0.9712247896021232
0.02446808500638297,0.9870826990269082
0.024468085206382974,0.9870826985540796
0.025,0.9857816588863765
0.026000000000000002,0.9830927607714928
0.027,0.9800715362429466
0.028,0.9767011886145991
0.029,0.9729663646453781
0.029999999899999998,0.9852033555337882
0.03,0.985203355290248
0.0300000001,0.9852033550467076
0.031,0.9826216680667583
0.032,0.9797362179374381
0.033,0.9765309132201534
0.034,0.9729906960084982
0.035,0.9691016744249752
0.03571428561428571,0.983186287275923
0.035714285814285714,0.9831862867715376
0.036000000000000004,0.9824544968164663
0.037,0.9797119257654273
0.038,0.9766758225407798
0.039,0.9733317102162089
0.04,0.9696659704615644
0.04090909080909091,0.981483756041366
0.04090909100909091,0.9814837555210885
0.041,0.981246161120215
0.042,0.9784838314496143
0.043000000000000003,0.9754387426925181
0.044,0.9720970582647365
0.045,0.9684456592044661
0.046,0.9799058125761074
0.04649122797017543,0.9785615707120926
0.04649122817017543,0.9785615701517304
0.047,0.9771010791766078
0.048,0.9740212707861994
0.049,0.970653172881167
0.0499999999,0.9669841940843826
0.05,0.9669841937020383
0.050000000100000004,0.9669841933196938
0.051000000000000004,0.9780467765595111
0.05169491515423729,0.9760533796690627
0.05169491535423729,0.9760533790768859
0.052000000000000005,0.9751374905262871
0.053,0.9719555182627357
0.054,0.9684882373487993
0.055,0.9647236045427529
0.056,0.9763995444459626
0.05655737694918032,0.9747674203405393
0.05655737714918032,0.9747674197403422
0.057,0.9734131343907186
0.058,0.9701578705953313
0.059000000000000004,0.966621699829147
0.06,0.9772700361259307
0.061,0.9744307594124269
0.0611111110111111,0.9740997368073214
0.061111111211111104,0.9740997362086304
0.062,0.9713360206802643
0.063,0.9679738873144155
0.064,0.9643328577247302
0.065,0.9749463594827793
0.0653846152846154,0.9738257523342173
0.06538461548461538,0.9738257517419332
0.066,0.9719555074550903
0.067,0.9687072504388541
0.068,0.9651901945597758
0.069,0.9749786420266678
0.06940298497462687,0.9738234332899287
0.06940298517462686,0.9738234327068325
0.07,0.972038967688731
0.07100000000000001,0.9688484947208249
0.07200000000000001,0.9653959801376727
0.07222222212222223,0.9645920684756006
0.07222222232222222,0.9645920677459775
0.073,0.9745502739562625
0.074,0.9716137456736074
0.07408759114087592,0.9713449166959811
0.0740875913408759,0.9713449160799804
0.075,0.9684299508304693
0.076,0.9649878147040039
0.077,0.9736709504347858
0.078,0.9706931211644775
0.07857142847142856,0.9688815425808741
0.07857142867142855,0.9688815419324938
0.079,0.9674688033204204
0.08,0.9639870980246265
0.081,0.9734002927064265
0.08194444434444445,0.9706103116309662
0.08194444454444444,0.9706103110176527
0.082,0.9704395711788958
0.083,0.9672365809018026
0.084,0.963780607809193
0.08448275852068966,0.9620185692695543
0.08448275872068965,0.9620185685266904
0.085,0.9730869854117621
0.08600000000000001,0.9701385684886688
0.0860544216687075,0.9699713673146971
0.08605442186870749,0.9699713666989295
0.08700000000000001,0.9669517677510601
0.088,0.9635160656425632
0.089,0.9714309763899717
0.08999999990000002,0.9683714387139658
0.09,0.9683714383961124
0.0900000001,0.9683714380782508
0.091,0.9650702636450156
0.092,0.9615171314698524
0.093,0.9702113621607268
0.0937908495732026,0.9677568843924376
0.0937908497732026,0.967756883752927
0.094,0.9670828461216515
0.09477611930298509,0.9644881728071282
0.09477611950298508,0.9644881721192822
0.095,0.9637118938001819
0.096,0.9718488256397054
0.097,0.9688768682785502
0.09743589733589744,0.9675089612205369
0.09743589753589743,0.9675089605826015
0.098,0.9656715117368057
0.099,0.9135797384492603
0.1,0.9232440539781235
0.101,0.9216718347307645
0.1018987340772152,0.8939044593927096
0.10189873427721519,0.8939044592037227
0.10200000000000001,0.8938071011302524
0.10300000000000001,0.9037240428072421
0.10333333323333334,0.9035481426964955
0.10333333343333333,0.9035481425810026
0.10400000000000001,0.9030961477334863
0.105,0.8829329447516137
0.10527950300559005,0.882849336278645
0.10527950320559004,0.8828493362091694
0.106,0.8825087548992914
0.107,0.8817336311978061
0.108,0.8941010848454014
0.10853658526585366,0.8938711725613797
0.10853658546585365,0.8938711724581826
0.109,0.8935968000159507
0.11,0.8927619943379557
0.11097560965609757,0.9029856348980712
0.11097560985609756,0.9029856347954776
0.111,0.9029730318126119
0.112,0.8847989707531729
0.11265060230963855,0.8846985915223758
0.11265060250963854,0.8846985914687809
0.113,0.8845835122823138
0.114,0.8945784675336454
0.115,0.8944311714864107
0.11568047327278108,0.8941409128701008
0.11568047347278107,0.894140912761928
0.116,0.8939508407796753
0.117,0.8931311512323249
0.11741573023707866,0.9044086677704719
0.11741573043707865,0.9044086677131868
0.11800000000000001,0.8881236624137043
0.11900000000000001,0.8882296337242315
0.1195906431748538,0.8881281842280244
0.11959064337485378,0.8881281841728634
0.12,0.8879856158134513
0.121,0.8977870014420019
0.122,0.8975797931807815
0.12241379300344829,0.8973959596534615
0.12241379320344828,0.8973959595506262
0.123,0.8970360830030575
0.124,0.8810168885552582
0.12446808500638298,0.8923826790385746
0.12446808520638297,0.8923826790992193
0.125,0.892495173248674
0.126,0.8924402909082317
0.12613636353636365,0.8924056296398635
0.12613636373636367,0.8924056295842161
0.127,0.9015518987492416
0.128,0.9014799068192064
0.129,0.8874659014703224
0.1297752807988764,0.8874240919900575
0.12977528099887642,0.8874240919507067
0.1299999999,0.8873705337683101
0.13,0.8873705337403149
0.1300000001,0.8873705337123194
0.131,0.8980447751375237
0.132,0.8979964675580911
0.13232044188895026,0.8979074755864777
0.13232044208895027,0.8979074755197277
0.133,0.8975995348194603
0.134,0.9078495541458426
0.135,0.9075289512584598
0.13571428561428572,0.8928301070090909
0.13571428581428574,0.8928301070044522
0.13579234962677594,0.8928271918006815
0.13579234982677596,0.8928271917903814
0.136,0.8928086696094981
0.137,0.9016752319336748
0.138,0.9016470600370612
0.139,0.9012719234877815
0.1391891890891892,0.9011615244573126
0.13918918928918922,0.9011615243339379
0.14,0.8979322897921407
0.14090909080909092,0.8981843453856504
0.14090909100909094,0.8981843454088624
0.14100000000000001,0.8981934246463813
0.14200000000000002,0.8980981357557332
0.14251336888395721,0.8979093002073351
0.14251336908395723,0.8979093001151622
0.14300000000000002,0.8976419445600013
0.14400000000000002,0.9077107301955233
0.145,0.8944479298001555
0.14576719566719576,0.8943654126143898
0.14576719586719578,0.8943654125643449
0.146,0.8942970437794375
0.14649122797017544,0.9044026498314212
0.14649122817017546,0.9044026498691784
0.147,0.9044537685534243
0.148,0.9042907118648253
0.14895287948115182,0.9038070268215935
0.14895287968115184,0.9038070266861857
0.149,0.9037747279815164
0.15,0.9013653985629638
0.151,0.9014505705560739
0.15169491515423728,0.9012975431269503
0.1516949153542373,0.9012975430577106
0.152,0.9011749879968556
0.15207253876010363,0.9011408577160553
0.15207253896010364,0.9011408576193063
0.153,0.9107182204423244
0.154,0.9104130807615695
0.155,0.8970292043900397
0.15512820502820512,0.897003688653841
0.15512820522820514,0.8970036886092357
0.156,0.906635510704536
0.15655737694918032,0.9066491363070831
0.15655737714918033,0.9066491362923629
0.157,0.9065819684568768
0.158,0.9061741797256408
0.15812182731116753,0.906100107329652
0.15812182751116755,0.9061001072036833
0.159,0.9151977497180422
0.16,0.9023152664027638
0.161,0.9021439912199076
0.16105527628190952,0.902123834254502
0.16105527648190954,0.9021238341795375
0.16111111101111109,0.9021023326897183
0.1611111112111111,0.902102332610645
0.162,0.9112507361127774
0.163,0.9109992604444033
0.16393034815870644,0.9104521112622972
0.16393034835870646,0.9104521111120014
0.164,0.9103989145631513
0.165,0.9073018736426056
0.1653846152846154,0.9073173037863911
0.16538461548461542,0.9073173037807342
0.166,0.9072323227164332
0.16674876837290642,0.9069458378881035
0.16674876857290644,0.9069458377846199
0.167,0.9068044464992012
0.168,0.9154759625539737
0.169,0.9036721388490085
0.16940298497462686,0.9036007647416531
0.16940298517462687,0.9036007646913929
0.1695121950219512,0.9035711213497839
0.1695121952219512,0.9035711212914687
0.17,0.9033849254309608
0.171,0.9121445145043984
0.17200000000000001,0.9117419433564491
0.17300000000000001,0.9090829750136824
0.17330097077378642,0.9091312876041612
0.17330097097378644,0.9091312876255631
0.17400000000000002,0.909118939154251
0.1740875911408759,0.9091050731074641
0.17408759134087592,0.9091050730726639
0.17500000000000002,0.9087966542853798
0.17596153836153844,0.8975762910890788
0.17596153856153846,0.8975762910292463
0.176,0.8975644991239521
0.177,0.9085011859212075
0.178,0.9083685446159386
0.17857142847142854,0.9081301528592576
0.17857142847142854,0.9081301528592576
0.17857142867142856,0.9081301527550352
0.17857142867142856,0.9081301527550352
0.179,0.9078733200879326
0.18,0.9165102691154511
0.181,0.9046399012593712
0.18194444434444446,0.9129084297987785
0.18194444454444447,0.9129084298050085
0.182,0.912909618089876
0.18222748805165878,0.9129031625727906
0.1822274882516588,0.9129031625591089
0.183,0.912744993481042
0.184,0.9122258159478501
0.1847417839375587,0.8999128985155121
0.1847417841375587,0.8999128984449456
0.185,0.8998090027984357
0.186,0.9104512020430617
0.1860544216687075,0.9104446765516776
0.18605442186870752,0.9104446765257448
0.187,0.9101613138030453
0.1872093022255814,0.9100549991993603
0.18720930242558143,0.9100549990901985
0.188,0.908474450360266
0.189,0.9085470339342393
0.1899999999,0.9082550690308454
0.19,0.9082550689833301
0.1900000001,0.9082550689358153
0.1907407406407407,0.9161744693259392
0.19074074084074072,0.9161744692847296
0.191,0.9161093455515279
0.192,0.9051977148606912
0.193,0.904917511820833
0.19311926595504586,0.9048590550452318
0.19311926615504588,0.9048590549427192
0.19379084957320258,0.9148780357582706
0.1937908497732026,0.9148780357407558
0.194,0.9148520398953169
0.195,0.9145148032300746
0.19545454535454543,0.9036523503891701
0.19545454555454544,0.9036523503661891
0.196,0.9117426405666046
0.197,0.9117777744900992
0.19743589733589745,0.9116806781466414
0.19743589753589746,0.9116806780863796
0.198,0.9114532195107116
0.198868778180543,0.9188468578047296
0.198868778380543,0.9188468577430663
0.199,0.9083882573753775
0.2,0.9084031315615927
0.201,0.9080493058104452
0.20112107613318386,0.9079813240498728
0.20112107633318388,0.9079813239330806
0.2018987340772152,0.917508055612302
0.20189873427721522,0.9175080555676342
0.202,0.9174836557203587
0.203,0.9072006472460037
0.20400000000000001,0.9148216212556938
0.2044642856142857,0.9148103282570863
0.20446428581428572,0.9148103282357812
0.20500000000000002,0.9147023272857965
0.20527950300559006,0.9146054619680622
0.20527950320559007,0.9146054618887907
0.20600000000000002,0.914227181269909
0.20663716804159293,0.9137376763004545
0.20663716824159295,0.9137376761239032
0.20700000000000002,0.9017747115915238
0.20800000000000002,0.9116117590331742
0.20853658526585367,0.9114930493049581
0.20853658546585369,0.9114930492412657
0.209,0.9113064701421041
0.20991189417312778,0.9186656063049746
0.2099118943731278,0.9186656062423313
0.21,0.9186366651938083
0.211,0.9085233877873596
0.212,0.9081635989157995
0.21265060230963856,0.9174851328647899
0.21265060250963858,0.9174851328322516
0.213,0.917406990479281
0.2131578946368421,0.9078703459898437
0.2131578948368421,0.9078703460232127
0.214,0.9078796454280426
0.215,0.9075486163412623
0.21521739120434785,0.9074273103971148
0.21521739140434787,0.9074273102773883
0.21568047327278106,0.9172732210619637
0.21568047347278108,0.9172732210376324
0.216,0.9172165116821998
0.217,0.9168078315492055
0.218,0.9131670216283027
0.21839826829826842,0.9131827968453249
0.21839826849826843,0.9131827968389779
0.219,0.9130987040607097
0.21959064317485377,0.9128894226104736
0.2195906433748538,0.912889422518297
0.22,0.9126704649844279
0.22038626599442063,0.9032706625766742
0.22038626619442064,0.9032706625252123
0.221,0.9125475265512443
0.222,0.9124798532653838
0.22241379300344827,0.912346176631643
0.22241379320344828,0.9123461765520419
0.223,0.9192850338103459
0.22350427340427353,0.9191654349929802
0.22350427360427355,0.9191654349280772
0.224,0.908456090738111
0.225,0.9083366031449778
0.226,0.9170452660665555
0.22613636353636363,0.9170293365428401
0.22613636373636364,0.9170293365146933
0.22659574458085108,0.9080863300010966
0.2265957447808511,0.9080863300357899
0.227,0.9081261839505177
0.228,0.9079639922333075
0.229,0.917126572216259
0.22966101684915252,0.916978449502385
0.22966101704915254,0.9169784494343183
0.22977528079887638,0.9169372618428984
0.2297752809988764,0.9169372617667797
0.23,0.9168428325855051
0.231,0.9065476031101302
0.2315126049420168,0.9063501739998485
0.23151260514201683,0.9063501739035333
0.232,0.9158610682013787
0.2323204418889503,0.9158277777977778
0.2323204420889503,0.9158277777656668
0.233,0.915636855835836
0.234,0.911881071514307
0.23451882835188287,0.9119543714448826
0.23451882855188289,0.9119543714543714
0.23500000000000001,0.9119352497215124
0.23579234962677598,0.9117205033206924
0.235792349826776,0.9117205032376418
0.23600000000000002,0.9116264129655831
0.23700000000000002,0.9119560238368095
0.23749999989999998,0.9119823070127229
0.2375000001,0.9119823070050973
0.23800000000000002,0.9119178169955154
0.23900000000000002,0.9115155685909939
0.23918918908918918,0.9113983619745917
0.2391891892891892,0.9113983618437603
0.24,0.9110103540473492
0.24045643143526974,0.9110389979652722
0.24045643163526975,0.91103899796117
0.241,0.9109738584139485
0.242,0.9105712384723553
0.24218106985884774,0.910459047111208
0.24218107005884776,0.9104590469806217
0.2425133688839572,0.9195921294086983
0.2425133690839572,0.9195921293714941
0.243,0.9098248492239449
0.244,0.9098082355259545
0.245,0.9163050460129133
0.24508196711311475,0.916292116684432
0.24508196731311477,0.9162921166499829
0.24576719566719574,0.9160908689347169
0.24576719586719575,0.9160908688516588
0.246,0.9159845545175213
0.247,0.9060818131954813
0.2479591835734694,0.9144652081675416
0.24795918377346943,0.9144652081347848
0.248,0.9144582246229609
0.2489528794811518,0.9141252745657826
0.24895287968115182,0.9141252744616437
0.249,0.9141003393888791
0.25,0.9131401257387607
0.25081300803008133,0.9131566131913755
0.25081300823008135,0.9131566131661242
0.251,0.9131266916823724
0.252,0.9127519708026324
0.2520725387601036,0.9127106877243689
0.2520725389601036,0.9127106876079115
0.253,0.9120669630627144
0.25364372459635626,0.9120880875844242
0.2536437247963563,0.9120880875676417
0.254,0.9120351378445958
0.255,0.9116396695888633
0.2551282050282051,0.9115625829935033
0.2551282052282051,0.9115625828685627
0.256,0.911167592413177
0.2564516128032258,0.9111847693541265
0.25645161300322583,0.9111847693452707
0.257,0.9111055933652855
0.2579999999,0.9106779165060435
0.258,0.9106779164449375
0.2580000001,0.9106779163838317
0.2581218273111675,0.910600746750385
0.2581218275111675,0.9106007466192216
0.259,0.9104197008837296
0.26,0.9164749161769913
0.2607569720115538,0.9164454233474554
0.2607569722115538,0.9164454233129166
0.261,0.9163930027536259
0.26105527628190955,0.916378160582977
0.26105527648190957,0.9163781605273169
0.262,0.9073411427107541
0.263,0.9151520713037085
0.2634920633920635,0.9151027567391603
0.2634920635920635,0.9151027567015522
0.2639303481587065,0.9149860080965594
0.2639303483587065,0.9149860080276062
0.264,0.9149611261824627
0.265,0.9060226052181837
0.266,0.9143973899486992
0.26620553349683795,0.9143685566585646
0.26620553369683797,0.9143685566231305
0.2667487683729064,0.9142192927097236
0.2667487685729064,0.9142192926352344
0.267,0.9141143598507451
0.268,0.9139118293590468
0.2688976376952756,0.9139112343379417
0.2688976378952756,0.9139112343055201
0.269,0.9138927533202414
0.26951219502195123,0.9137435320352928
0.26951219522195125,0.9137435319585414
0.27,0.9051905179715726
0.271,0.9136525715067579
0.2715686273509804,0.9136258157760351
0.27156862755098043,0.9136258157461142
0.272,0.913527673447583
0.273,0.9050133104116693
0.2733009707737864,0.9134549166166465
0.2733009709737864,0.9134549166545497
0.274,0.9134993100889219
0.2742187499,0.9134769661834804
0.2742187501,0.9134769661551456
0.275,0.913255829748467
0.27596153836153847,0.9211674712315969
0.2759615385615385,0.9211674711817558
0.276,0.9211576321987905
0.27684824892723736,0.9106328220389281
0.2768482491272374,0.9106328220401742
0.277,0.9106295435418074
0.278,0.9103963617914786
0.2785714284714286,0.9185267857509386
0.2785714286714286,0.918526785729431
0.279,0.9100005215794582
0.27945736424108525,0.9100563170391028
0.27945736444108527,0.9100563170466794
0.28,0.9100226517964172
0.281,0.909675989741803
0.28200000000000003,0.9099852242956306
0.28204633194633205,0.9099876816252871
0.28204633214633207,0.9099876816341878
0.28222748805165876,0.9099896961857022
0.2822274882516588,0.909989696181248
0.28300000000000003,0.9098623698195901
0.28400000000000003,0.9178160002241618
0.2846153845153846,0.9176503185924489
0.2846153847153846,0.917650318516947
0.28474178393755867,0.9175997877325116
0.2847417841375587,0.917599787648104
0.28500000000000003,0.9174790589500803
0.28600000000000003,0.9070994312414696
0.28700000000000003,0.9151999263389752
0.2871647508578544,0.9151649697547878
0.28716475105785444,0.9151649697064678
0.2872093022255814,0.9151538516406029
0.2872093024255814,0.9151538515891
0.28800000000000003,0.9068984043046721
0.289,0.9148898566265616
0.28969465638854963,0.9148239860454301
0.28969465658854965,0.9148239860016059
0.29,0.90711051694717
0.29074074064074074,0.9070758077484448
0.29074074084074075,0.9070758077112718
0.291,0.9070149925332716
0.292,0.9150097020760681
0.293,0.9146823594126089
0.2931192659550459,0.9146193612033187
0.2931192661550459,0.9146193610933887
0.2935114502816794,0.9046031533670197
0.2935114504816794,0.9046031533363134
0.294,0.9044827206660991
0.295,0.9162389997469674
0.29545454535454546,0.9162160006289476
0.2954545455545455,0.9162160006027539
0.296,0.9084107226934275
0.29600760446273766,0.9084114782766193
0.2960076046627377,0.9084114782962095
0.297,0.90832586941471
0.298,0.9088248184110514
0.2984848483848485,0.90890693365135
0.29848484858484853,0.9089069336672727
0.29886877818054297,0.9089101888134458
0.298868778380543,0.9089101888009088
0.299,0.9088987697460742
0.3,0.9165741843249076
0.3009433961264151,0.9164195419413542
0.3009433963264151,0.9164195418751495
0.301,0.916400236582337
0.30112107613318384,0.9163551264863546
0.30112107633318386,0.9163551264075431
0.302,0.9067421717788255
0.303,0.9145389811477208
0.3033834585466165,0.9144812396701119
0.30338345874661654,0.9144812396262436
0.304,0.9070031367169245
0.3044642856142857,0.9069462667390404
0.3044642858142857,0.9069462666971062
0.305,0.91469380252243
0.30580524334569287,0.9146335175829855
0.3058052435456929,0.9146335175391374
0.306,0.914584011503744
0.3066371680415929,0.9143268169501828
0.30663716824159293,0.914326816846538
0.307,0.9047657717941961
0.308,0.9125822412518549
0.3082089551238806,0.9125691158667069
0.3082089553238806,0.912569115846557
0.309,0.9050829400282988
0.30991189417312776,0.9127857155520706
0.30991189437312777,0.9127857155809027
0.31,0.9127970101259346
0.311,0.9127277955387021
0.3119402984074627,0.912331007457186
0.3119402986074627,0.9123310073385302
0.312,0.9122949377051405
0.313,0.9026540825825937
0.31315789463684207,0.9145168363500161
0.3131578948368421,0.9145168363860987
0.314,0.9145419633325875
0.3143122675579926,0.9144867493406693
0.3143122677579926,0.9144867492941126
0.315,0.9142417968880758
0.31521739120434783,0.9141290326059163
0.31521739140434785,0.9141290324943582
0.316,0.9119442222801477
0.31666666656666664,0.911966070394829
0.31666666676666666,0.9119660703771527
0.317,0.9119163964757617
0.318,0.9121643127732849
0.3183982682982684,0.9122438120069922
0.3183982684982684,0.9122438120324633
0.319,0.9122546898625826
0.31900368993690037,0.912254350619842
0.3190036901369004,0.9122543506013203
0.32,0.9119814226036977
0.3203862659944206,0.9193125734901766
0.3203862661944206,0.9193125734620776
0.321,0.9103465337321461
0.322,0.9103000654187109
0.3226937268372694,0.9032610475601848
0.3226937270372694,0.9032610475386842
0.323,0.9032101323447017
0.3235042734042735,0.9030478611001233
0.32350427360427353,0.9030478610163978
0.324,0.9147456021382914
0.3249999999,0.9146777756910148
0.325,0.9146777756663392
0.3250000001,0.9146777756416635
0.326,0.9056817692232662
0.32659574458085106,0.9131128842013666
0.32659574478085107,0.9131128842217527
0.327,0.9131245759107909
0.3272893771893773,0.9130966707520486
0.3272893773893773,0.9130966707222963
0.328,0.9128995549515563
0.329,0.910788958079866
0.3295620436956204,0.9108380424642906
0.32956204389562044,0.9108380424611712
0.3296610168491525,0.910834703849759
0.3296610170491525,0.9108347038393847
0.33,0.9107960541901092
0.331,0.9178278156002591
0.3315126049420168,0.9177307282999811
0.3315126051420168,0.9177307282440915
0.332,0.9083419644490294
0.333,0.908218106451065
0.33321167873211677,0.9081441423509312
0.3332116789321168,0.9081441422731586
0.334,0.901245495979661
0.33451882835188285,0.9129085831663576
0.33451882855188286,0.9129085832046752
0.335,0.9129589706836994
0.33545454535454544,0.9129297210296389
0.33545454555454546,0.9129297210003298
0.336,0.912795940815172
0.337,0.9114033073076789
0.33749999989999996,0.9114557144136622
0.3375000001,0.9114557144163832
0.33768115932028986,0.9114521884372688
0.3376811595202899,0.9114521884267621
0.338,0.9114168716006765
0.339,0.9182875049723411
0.34,0.9093270628393263
0.3404564314352697,0.9093046513927212
0.34045643163526973,0.9093046513660139
0.341,0.9091773610630409
0.341304347726087,0.9090582794613178
0.341304347926087,0.9090582793717795
0.342,0.9086570541686626
0.3421810698588477,0.9085231471748549
0.34218107005884774,0.9085231470202207
0.343,0.9111475455301724
0.3435018049541516,0.9111670040631139
0.34350180515415163,0.911167004052559
0.34400000000000003,0.9047399606782909
0.34500000000000003,0.9119056558338167
0.34508196711311473,0.9119184284684537
0.34508196731311475,0.9119184284966381
0.34600000000000003,0.9118944340467419
0.34700000000000003,0.9034108538327332
0.3471119132574007,0.9033967131032042
0.3471119134574007,0.9033967130736514
0.3479591835734694,0.9146615212347756
0.3479591837734694,0.9146615212786816
0.34800000000000003,0.9146701844454982
0.34900000000000003,0.9146966188139587
0.34928057543956836,0.9146398245565763
0.3492805756395684,0.9146398245060539
0.35000000000000003,0.9058434614791898
0.3508130080300813,0.9128749641759399
0.3508130082300813,0.9128749641930958
0.35100000000000003,0.9128846836578475
0.3514336916562724,0.9128585453330031
0.35143369185627243,0.9128585453052558
0.352,0.9127219068215093
0.353,0.9107983968144959
0.35364372459635623,0.910848544861856
0.35364372479635625,0.9108485448538582
0.354,0.9108110332291639
0.355,0.9104569138706204
0.3550179210469534,0.9104472174934142
0.3550179212469534,0.9104472173845433
0.356,0.9128740143872466
0.3564516128032258,0.9129547523771021
0.3564516130032258,0.9129547523965695
0.357,0.9129538581124788
0.35714285704285714,0.9129357947443387
0.35714285724285716,0.9129357947138885
0.3579999999,0.9194513688625428
0.358,0.9194513688568997
0.3580000001,0.9194513688512571
0.359,0.9109379990025434
0.36,0.9050121958288905
0.3607142856142857,0.9049351285203916
0.3607142858142857,0.904935128471719
0.36075697201155377,0.9049243944419206
0.3607569722115538,0.9049243943900077
0.361,0.9048501041808985
0.362,0.9160854179605007
0.3628113878003559,0.9084294846279084
0.3628113880003559,0.9084294846479954
0.363,0.9084418234482907
0.36349206339206347,0.9084118030835343
0.3634920635920635,0.9084118030530454
0.364,0.9151310355497141
0.365,0.9150166586789457
0.366,0.9067581221253244
0.36620553349683793,0.9067076383366077
0.36620553369683795,0.9067076382797592
0.36637010666156583,0.9066557690593204
0.36637010686156585,0.9066557689900986
0.367,0.9063631480815727
0.368,0.9093911984480793
0.36843971621205673,0.9094455119857769
0.36843971641205675,0.909445511994254
0.36889763769527556,0.9094262085657572
0.3688976378952756,0.9094262085404136
0.369,0.9094113018489581
0.37,0.9159850210128299
0.371,0.9076292940314024
0.3715686273509804,0.9075531285020284
0.3715686275509804,0.9075531284539846
0.3719858155028369,0.907420365914686
0.3719858157028369,0.9074203658354335
0.372,0.9074147074813887
0.373,0.9183953370996425
0.374,0.9102815155201096
0.37402826845123677,0.9102815382829429
0.3740282686512368,0.9102815382820657
0.3742187499,0.9102740381903528
0.3742187501,0.9102740381754794
0.375,0.916719082863217
0.376,0.9084977085397588
0.37684824892723734,0.908476630110071
0.37684824912723736,0.9084766300735739
0.377,0.9084446557198106
0.3775618373558304,0.9082516973639267
0.3775618375558304,0.9082516972743281
0.378,0.9080196590975235
0.379,0.9112294586236803
0.3794573642410852,0.9112617338603709
0.37945736444108524,0.9112617338577852
0.3795774646887324,0.9112575470612067
0.3795774648887324,0.9112575470498475
0.38,0.9112009327533478
0.381,0.9094839957305982
0.382,0.9095688054589173
0.38204633194633203,0.9095637833815653
0.38204633214633205,0.9095637833581748
0.383,0.909284123440833
0.38309859144929576,0.909236023299078
0.38309859164929577,0.9092360231978541
0.384,0.912303326164527
0.3846153845153846,0.9124060288834279
0.3846153847153846,0.9124060288944944
0.385,0.9124004778499291
0.386,0.9041668526633377
0.38661971820985913,0.904094825858229
0.38661971840985915,0.9040948258113888
0.387,0.9039782213318543
0.3871647508578544,0.9151672339919318
0.3871647510578544,0.9151672340368313
0.388,0.9152305914694381
0.38859649112807015,0.9072488964533911
0.38859649132807017,0.9072488964852848
0.389,0.9072828317459605
0.3896946563885496,0.9136946617958782
0.3896946565885496,0.9136946618218093
0.39,0.9137174712064128
0.391,0.9056977823004032
0.392,0.9056120081430936
0.3921052630578947,0.9055810011319866
0.39210526325789474,0.9055810010690946
0.393,0.916616014054957
0.3935114502816794,0.9165799893819723
0.3935114504816794,0.9165799893498094
0.394,0.9164592252410461
0.39405594395594407,0.9164400094401759
0.3940559441559441,0.9164400093695001
0.395,0.9104908726811591
0.396,0.9106609459769366
0.39600760446273764,0.9106608368927235
0.39600760466273766,0.9106608368895761
0.397,0.9104647716272016
0.39755244745244755,0.9025359331756857
0.39755244765244757,0.9025359331459911
0.398,0.9024310558599823
0.3984848483848485,0.9136972656889734
0.3984848485848485,0.9136972657219662
0.399,0.9137346005415372
0.4,0.9059296516177083
0.40094339612641505,0.9058105990005222
0.40094339632641507,0.9058105989397581
0.401,0.9057927980440613
0.40104895094895104,0.905776430495798
0.40104895114895106,0.9057764304270806
0.402,0.916789282973719
0.4029616723738676,0.9092755039017298
0.4029616725738676,0.9092755039117544
0.403,0.9092771539228941
0.4033834585466165,0.909263813289
0.4033834587466165,0.9092638132678859
0.404,0.9154239946997803
0.405,0.9078583484719043
0.40580524334569285,0.907818671836488
0.40580524354569286,0.9078186717966052
0.406,0.907772759001612
0.4064459929313589,0.9076142986635649
0.40644599313135893,0.907614298575858
0.40700000000000003,0.9109980900085011
0.40800000000000003,0.9112561360780583
0.40820895512388056,0.9112639358415242
0.4082089553238806,0.9112639358413557
0.40900000000000003,0.9111489165121679
0.4099303134888502,0.903480706021839
0.4099303136888502,0.9034807059787299
0.41000000000000003,0.9034647573102588
0.41100000000000003,0.914617588281407
0.41194029840746266,0.9145040830792049
0.4119402986074627,0.9145040830213957
0.41200000000000003,0.9144861882339774
0.41300000000000003,0.913996581716914
0.4134146340463415,0.9022163561909852
0.4134146342463415,0.9022163561579877
0.41400000000000003,0.9133443684956749
0.41431226755799255,0.9134112728142967
0.41431226775799257,0.9134112728459283
0.41500000000000004,0.9134350457321357
0.4152777776777778,0.9133964302830978
0.4152777778777778,0.9133964302453028
0.41600000000000004,0.9120556292737985
0.4166666665666666,0.9121847458755454
0.41666666676666664,0.9121847458900897
0.417,0.9121888189216134
0.418,0.9047187918359137
0.4187499999,0.9046127249117624
0.4187500001,0.9046127248550152
0.419,0.9045299283641824
0.41900368993690035,0.9045285286152973
0.41900369013690036,0.9045285285392887
0.42,0.9083470753488249
0.421,0.9084918693676672
0.422,0.9082652155287089
0.4222222221222222,0.9081643676179548
0.42222222232222223,0.9081643675189279
0.42269372683726936,0.9190921791644557
0.4226937270372694,0.9190921791613218
0.423,0.9190710857146251
0.424,0.9073661789229815
0.4249999999,0.9073595222987241
0.425,0.9073595222794122
0.4250000001,0.9073595222601004
0.4256944443444444,0.9071354408758867
0.42569444454444444,0.9071354407854337
0.426,0.910883751875533
0.427,0.9111951203672085
0.42728937718937726,0.9112172165406236
0.4272893773893773,0.9112172165453412
0.428,0.9111418635991068
0.429,0.9038640859065604
0.4291666665666667,0.9038245403055418
0.4291666667666667,0.9038245402517417
0.4295620436956204,0.9148857250079794
0.4295620438956204,0.9148857250546326
0.43,0.9149537079923316
0.4309688580314879,0.9079478746901716
0.4309688582314879,0.9079478747159164
0.431,0.9079517029716665
0.432,0.9138784909869739
0.433,0.9137892337745581
0.43321167873211675,0.9137241740602842
0.43321167893211676,0.913724173991191
0.434,0.9133399007097474
0.4344290656439446,0.9017505320106975
0.43442906584394464,0.9017505319827919
0.435,0.9128758630368163
0.4354545453545454,0.9129728820706935
0.43545454555454544,0.9129728820969765
0.436,0.9129908531734136
0.437,0.9059795215223955
0.43768115932028984,0.9058668485874728
0.43768115952028985,0.9058668485287271
0.43788927325640137,0.9057975589822801
0.4378892734564014,0.9057975589078487
0.438,0.905754041141511
0.439,0.9100079958403485
0.44,0.9100915116488469
0.441,0.9098069247352177
0.44130434772608695,0.9096472063513297
0.44130434792608697,0.9096472062351594
0.4413494808688581,0.9096206154041746
0.44134948106885813,0.9096206152846782
0.442,0.9205107024742147
0.443,0.9092928995505754
0.4435018049541516,0.9092983072977643
0.4435018051541516,0.9092983072813964
0.444,0.9092117135544083
0.44480968848131486,0.9021785577806193
0.4448096886813149,0.9021785577447157
0.445,0.9132113724609489
0.446,0.9134240828619147
0.447,0.9132764691404881
0.4471119132574007,0.9132375180387358
0.4471119134574007,0.9132375179650905
0.448,0.9014406621178837
0.4482698960937716,0.9014150471676066
0.4482698962937716,0.9014150471382264
0.449,0.9126467821895735
0.44928057543956834,0.912697168909341
0.44928057563956836,0.9126971689351224
0.45,0.9126963978676979
0.451,0.9059383737942646
0.4514336916562724,0.905851640595141
0.4514336918562724,0.9058516405388168
0.4517301037062284,0.9057516248882295
0.4517301039062284,0.9057516248095849
0.452,0.916787790143169
0.453,0.9103248357781075
0.454,0.9103151079436718
0.455,0.9099380017229792
0.4550179210469534,0.9099278915073639
0.4550179212469534,0.9099278913938746
0.4551903113186851,0.9098246073403445
0.4551903115186851,0.909824607214182
0.456,0.9095751350941328
0.457,0.9097618412491699
0.4571428570428571,0.9097584706157346
0.45714285724285714,0.9097584706057568
0.458,0.9029700867141779
0.4586505189311419,0.9028980030356117
0.4586505191311419,0.9028980029885467
0.459,0.9140265300588204
0.46,0.9141271916458211
0.4607142856142857,0.9139793818965817
0.4607142858142857,0.9139793818295534
0.461,0.913868972498158
0.462,0.9023613090285325
0.4621107265435986,0.9133609119413324
0.4621107267435986,0.913360912027427
0.46281138780035586,0.9135743128356895
0.46281138800035587,0.9135743128714194
0.463,0.9136016140933787
0.464,0.9071435266874783
0.465,0.9070772173152967
0.4655709341560554,0.9179028531354156
0.4655709343560554,0.9179028531701399
0.466,0.9179451258484306
0.4663701066615658,0.9179298124453803
0.4663701068615658,0.9179298124241455
0.467,0.9177934553450086
0.468,0.9066755273591852
0.4684397162120567,0.9066135233876965
0.46843971641205673,0.9066135233430141
0.46900000000000003,0.9121498063815988
0.46903114176851207,0.9056336366201944
0.4690311419685121,0.9056336366722928
0.47000000000000003,0.9057093162657668
0.4708333332333334,0.916612019633115
0.4708333334333334,0.9166120196780341
0.47100000000000003,0.916644556304949
0.47198581550283686,0.9166367375684934
0.4719858157028369,0.9166367375321472
0.47200000000000003,0.9166341243522366
0.47300000000000003,0.9053325878848485
0.47400000000000003,0.9052359117198546
0.47402826845123675,0.9052276986432147
0.47402826865123676,0.905227698584041
0.4743055554555556,0.9162598271020911
0.4743055556555556,0.9162598271505455
0.47500000000000003,0.9100687828929288
0.47600000000000003,0.9102452801335525
0.47700000000000004,0.9100546176917753
0.47756183735583035,0.9097863708331136
0.47756183755583037,0.9097863707169899
0.4777777776777778,0.920788378982937
0.4777777778777778,0.920788378979491
0.47800000000000004,0.9207760767699926
0.47900000000000004,0.9099021782762081
0.47957746468873236,0.9099460372624378
0.4795774648887324,0.9099460372564029
0.48,0.9099004725555541
0.481,0.9035149191151519
0.4812499999,0.9145949192247277
0.4812500001,0.9145949192939483
0.482,0.9147539755088234
0.483,0.914653268089399
0.48309859144929573,0.9146239772448379
0.48309859164929575,0.9146239771818945
0.484,0.9033180552727612
0.4847222221222222,0.9091739028844956
0.48472222232222223,0.9091739028965854
0.485,0.9091764605662507
0.486,0.9089499456913103
0.48658536575365857,0.9198714445346725
0.4865853659536586,0.9198714445382347
0.4866197182098591,0.9198718528417642
0.4866197184098591,0.9198718528429564
0.487,0.9198491805939607
0.488,0.9089691552890969
0.48859649112807013,0.9089916705482995
0.48859649132807015,0.9089916705338272
0.489,0.9089324152658144
0.49,0.913818438722198
0.49006968631114983,0.9138453011593931
0.49006968651114985,0.9138453012339889
0.491,0.9140370510835301
0.492,0.9138969032282651
0.4921052630578947,0.9138612793444081
0.4921052632578947,0.9138612792729458
0.493,0.9025838190329661
0.4935540068686411,0.9137287200528053
0.4935540070686411,0.9137287201291764
0.494,0.9138633327956677
0.49405594395594404,0.9138751793516057
0.49405594415594406,0.9138751793919491
0.495,0.9079518298539868
0.496,0.9079755251288614
0.497,0.9137584835040524
0.49703832742613235,0.9137512185596909
0.49703832762613237,0.9137512185204043
0.49755244745244753,0.9136027589203121
0.49755244765244755,0.9136027588440934
0.498,0.9023730423760147
0.49895104885104896,0.9135995733464364
0.498951049051049,0.9135995734217915
0.499,0.9136175865538
0.5,0.9137971833095953
0.501,0.9136175865538003
0.5010489509489511,0.9135995734217769
0.5010489511489511,0.9135995733464217
0.502,0.9023730423760146
0.5024475523475523,0.913602758844093
0.5024475525475524,0.9136027589203122
0.5029616723738676,0.9137512185203895
0.5029616725738676,0.9137512185596762
0.503,0.9137584835040522
0.504,0.9079755251288614
0.505,0.9079518298539868
0.5059440558440559,0.9138751793919345
0.5059440560440559,0.9138751793515913
0.506,0.9138633327956677
0.506445992931359,0.9137287201291616
0.506445993131359,0.9137287200527908
0.507,0.9025838190329665
0.5078947367421052,0.9138612792729458
0.5078947369421052,0.9138612793444083
0.508,0.9138969032282652
0.509,0.9140370510835296
0.5099303134888502,0.9138453012339742
0.5099303136888502,0.9138453011593783
0.51,0.9138184387221984
0.511,0.9089324152658146
0.5114035086719297,0.9089916705338275
0.5114035088719298,0.9089916705482997
0.512,0.9089691552890968
0.513,0.9198491805939607
0.5133802815901408,0.9198718528429419
0.5133802817901408,0.9198718528417495
0.5134146340463415,0.91987144453822
0.5134146342463415,0.9198714445346579
0.514,0.9089499456913105
0.515,0.9091764605662507
0.5152777776777778,0.9091739028965999
0.5152777778777778,0.9091739028845102
0.516,0.9033180552727612
0.5169014083507042,0.9146239771819087
0.5169014085507042,0.9146239772448527
0.517,0.914653268089399
0.518,0.9147539755088235
0.5187499999,0.914594919293934
0.5187500001,0.9145949192247133
0.519,0.9035149191151518
0.52,0.9099004725555541
0.5204225351112676,0.9099460372563882
0.5204225353112676,0.9099460372624234
0.521,0.9099021782762227
0.522,0.9207760767699779
0.5222222221222222,0.9207883789795054
0.5222222223222223,0.9207883789829517
0.5224381624441695,0.9097863707169896
0.5224381626441695,0.9097863708331136
0.523,0.9100546176917902
0.524,0.9102452801335382
0.525,0.9100687828929434
0.5256944443444445,0.9162598271505308
0.5256944445444445,0.9162598271020765
0.5259717313487632,0.9052276985840262
0.5259717315487632,0.9052276986431999
0.526,0.9052359117198399
0.527,0.9053325878848628
0.528,0.9166341243522217
0.5280141842971631,0.9166367375321617
0.5280141844971631,0.9166367375685078
0.529,0.9166445563049637
0.5291666665666667,0.9166120196780485
0.5291666667666667,0.9166120196331297
0.53,0.9057093162657525
0.5309688580314879,0.9056336366722787
0.5309688582314879,0.90563363662018
0.531,0.9121498063816135
0.5315602835879432,0.906613523343014
0.5315602837879432,0.9066135233876965
0.532,0.9066755273591709
0.533,0.9177934553450235
0.5336298931384341,0.9179298124241309
0.5336298933384341,0.9179298124453659
0.534,0.9179451258484157
0.5344290656439447,0.9179028531701545
0.5344290658439447,0.9179028531354303
0.535,0.9070772173153111
0.536,0.9071435266874636
0.537,0.9136016140933931
0.5371886119996441,0.913574312871434
0.5371886121996441,0.913574312835704
0.5378892732564013,0.9133609120274412
0.5378892734564014,0.913360911941347
0.538,0.9023613090285182
0.539,0.9138689724981724
0.5392857141857142,0.9139793818295389
0.5392857143857143,0.9139793818965669
0.54,0.9141271916458067
0.541,0.9140265300588348
0.5413494808688581,0.9028980029885325
0.5413494810688582,0.9028980030355972
0.542,0.9029700867141637
0.5428571427571428,0.9097584706057422
0.5428571429571428,0.90975847061572
0.543,0.9097618412491844
0.544,0.9095751350941181
0.5448096884813148,0.9098246072141674
0.5448096886813149,0.90982460734033
0.5449820787530465,0.9099278913938745
0.5449820789530465,0.9099278915073639
0.545,0.9099380017229936
0.546,0.9103151079436571
0.547,0.9103248357781218
0.548,0.9167877901431548
0.5482698960937716,0.9057516248095991
0.5482698962937717,0.9057516248882441
0.5485663081437275,0.9058516405388313
0.5485663083437275,0.9058516405951554
0.549,0.9059383737942789
0.55,0.9126963978676834
0.5507194243604316,0.9126971689351221
0.5507194245604317,0.912697168909341
0.551,0.9126467821895878
0.5517301037062284,0.9014150471382407
0.5517301039062285,0.9014150471676206
0.552,0.9014406621178694
0.5528880865425992,0.9132375179650761
0.5528880867425993,0.9132375180387217
0.553,0.9132764691405021
0.554,0.9134240828619002
0.555,0.9132113724609634
0.5551903113186851,0.9021785577447157
0.5551903115186851,0.9021785577806193
0.556,0.9092117135543939
0.5564981948458483,0.9092983072813962
0.5564981950458483,0.9092983072977644
0.557,0.9092928995505902
0.558,0.9205107024742001
0.5586505189311419,0.9096206152846638
0.5586505191311419,0.90962061540416
0.558695652073913,0.9096472062351592
0.558695652273913,0.9096472063513297
0.559,0.9098069247352324
0.56,0.9100915116488324
0.561,0.9100079958403628
0.562,0.9057540411414968
0.5621107265435986,0.9057975589078489
0.5621107267435986,0.9057975589822796
0.5623188404797101,0.9058668485287269
0.5623188406797102,0.9058668485874727
0.5630000000000001,0.9059795215224095
0.5640000000000001,0.9129908531733992
0.5645454544454545,0.9129728820969766
0.5645454546454545,0.9129728820706935
0.5650000000000001,0.9128758630368307
0.5655709341560554,0.9017505319828064
0.5655709343560554,0.901750532010712
0.5660000000000001,0.9133399007097329
0.5667883210678831,0.9137241739911911
0.5667883212678831,0.9137241740602845
0.5670000000000001,0.9137892337745726
0.5680000000000001,0.9138784909869594
0.5690000000000001,0.9079517029716806
0.5690311417685121,0.9079478747159165
0.5690311419685121,0.9079478746901716
0.5700000000000001,0.9149537079923171
0.5704379561043795,0.9148857250546469
0.5704379563043795,0.9148857250079943
0.5708333332333334,0.903824540251742
0.5708333334333334,0.9038245403055422
0.5710000000000001,0.9038640859065745
0.5720000000000001,0.9111418635990927
0.5727106226106227,0.9112172165453556
0.5727106228106227,0.9112172165406376
0.5730000000000001,0.911195120367223
0.5740000000000001,0.9108837518755185
0.5743055554555556,0.9071354407854196
0.5743055556555556,0.9071354408758724
0.5749999999,0.9073595222601145
0.5750000000000001,0.9073595222794263
0.5750000001,0.9073595222987378
0.5760000000000001,0.9073661789229678
0.577,0.9190710857146394
0.5773062729627306,0.9190921791613218
0.5773062731627306,0.9190921791644557
0.5777777776777778,0.9081643675189421
0.5777777778777778,0.9081643676179691
0.578,0.9082652155286944
0.579,0.9084918693676811
0.58,0.9083470753488105
0.5809963098630996,0.9045285285392746
0.5809963100630996,0.9045285286152834
0.581,0.9045299283641962
0.5812499999,0.9046127248550012
0.5812500001,0.9046127249117482
0.582,0.9047187918358994
0.583,0.9121888189216272
0.5833333332333333,0.9121847458900899
0.5833333334333333,0.9121847458755454
0.584,0.9120556292737986
0.5847222221222222,0.9133964302453165
0.5847222223222223,0.9133964302831118
0.585,0.913435045732136
0.5856877322420074,0.9134112728459286
0.5856877324420074,0.9134112728142967
0.586,0.9133443684956747
0.5865853657536586,0.9022163561579877
0.5865853659536586,0.9022163561909851
0.587,0.9139965817169141
0.588,0.9144861882339772
0.5880597013925373,0.9145040830214103
0.5880597015925373,0.914504083079219
0.589,0.9146175882814069
0.59,0.9034647573102589
0.5900696863111499,0.9034807059787158
0.5900696865111499,0.9034807060218251
0.591,0.9111489165121681
0.5917910446761193,0.9112639358413559
0.5917910448761193,0.9112639358415241
0.592,0.9112561360780583
0.593,0.910998090008501
0.5935540068686411,0.9076142985758436
0.5935540070686411,0.9076142986635506
0.594,0.907772759001612
0.5941947564543071,0.9078186717966189
0.5941947566543071,0.9078186718365019
0.595,0.9078583484719046
0.596,0.9154239946997804
0.5966165412533834,0.9092638132678861
0.5966165414533834,0.9092638132890001
0.597,0.9092771539228942
0.5970383274261324,0.9092755039117544
0.5970383276261324,0.90927550390173
0.598,0.916789282973719
0.598951048851049,0.9057764304270666
0.598951049051049,0.9057764304957842
0.599,0.9057927980440614
0.5990566036735848,0.9058105989397577
0.5990566038735848,0.9058105990005221
0.6,0.9059296516177081
0.601,0.9137346005415374
0.6015151514151514,0.9136972657219519
0.6015151516151515,0.9136972656889587
0.602,0.9024310558599824
0.6024475523475524,0.9025359331459911
0.6024475525475524,0.9025359331756859
0.603,0.9104647716272016
0.6039923953372623,0.9106608368895761
0.6039923955372624,0.9106608368927236
0.604,0.9106609459769366
0.605,0.910490872681159
0.605944055844056,0.9164400093695144
0.605944056044056,0.9164400094401902
0.606,0.9164592252410462
0.6064885495183205,0.9165799893498234
0.6064885497183206,0.9165799893819864
0.607,0.9166160140549567
0.6078947367421053,0.9055810010690943
0.6078947369421053,0.9055810011319867
0.608,0.9056120081430936
0.609,0.9056977823004034
0.61,0.9137174712064129
0.6103053434114504,0.9136946618218093
0.6103053436114504,0.9136946617958782
0.611,0.9072828317459606
0.6114035086719298,0.907248896485285
0.6114035088719298,0.9072488964533909
0.612,0.9152305914694382
0.6128352489421456,0.9151672340368314
0.6128352491421456,0.9151672339919316
0.613,0.9039782213318542
0.6133802815901409,0.9040948258114023
0.6133802817901409,0.9040948258582427
0.614,0.9041668526633381
0.615,0.9124004778499291
0.6153846152846153,0.9124060288944943
0.6153846154846153,0.9124060288834281
0.616,0.9123033261645271
0.6169014083507043,0.9092360231978404
0.6169014085507043,0.909236023299064
0.617,0.9092841234408331
0.6179536678536679,0.9095637833581884
0.6179536680536679,0.9095637833815791
0.618,0.9095688054589174
0.619,0.909483995730598
0.62,0.9112009327533478
0.6204225351112677,0.9112575470498615
0.6204225353112677,0.9112575470612204
0.6205426355589146,0.911261733857785
0.6205426357589147,0.9112617338603708
0.621,0.9112294586236803
0.622,0.9080196590975235
0.6224381624441696,0.9082516972743281
0.6224381626441696,0.9082516973639267
0.623,0.9084446557198107
0.6231517508727626,0.9084766300735739
0.6231517510727627,0.9084766301100708
0.624,0.9084977085397588
0.625,0.9167190828632169
0.6257812499,0.9102740381754933
0.6257812501,0.9102740381903662
0.6259717313487633,0.9102815382820793
0.6259717315487633,0.9102815382829565
0.626,0.91028151552011
0.627,0.9183953370996424
0.628,0.9074147074813889
0.6280141842971632,0.9074203658354201
0.6280141844971632,0.9074203659146728
0.6284313724490196,0.9075531284539848
0.6284313726490196,0.9075531285020285
0.629,0.9076292940314024
0.63,0.9159850210128296
0.631,0.909411301848958
0.6311023621047244,0.9094262085403997
0.6311023623047244,0.9094262085657436
0.6315602835879432,0.9094455119942543
0.6315602837879433,0.9094455119857772
0.632,0.9093911984480793
0.633,0.9063631480815728
0.6336298931384342,0.9066557689901121
0.6336298933384342,0.9066557690593335
0.633794466303162,0.9067076382797593
0.6337944665031621,0.9067076383366078
0.634,0.9067581221253244
0.635,0.9150166586789457
0.636,0.9151310355497146
0.6365079364079365,0.908411803053059
0.6365079366079365,0.9084118030835479
0.637,0.9084418234482907
0.6371886119996442,0.9084294846479821
0.6371886121996442,0.908429484627895
0.638,0.9160854179605008
0.639,0.9048501041808983
0.6392430277884462,0.9049243943900078
0.6392430279884462,0.9049243944419206
0.6392857141857143,0.9049351284717326
0.6392857143857144,0.9049351285204054
0.64,0.9050121958288904
0.641,0.9109379990025432
0.6419999998999999,0.919451368851257
0.642,0.9194513688568998
0.6420000000999999,0.9194513688625425
0.6428571427571429,0.9129357947139021
0.6428571429571429,0.9129357947443524
0.643,0.9129538581124789
0.6435483869967742,0.9129547523965695
0.6435483871967742,0.9129547523771022
0.644,0.9128740143872465
0.6449820787530466,0.9104472173845434
0.6449820789530466,0.9104472174934144
0.645,0.9104569138706204
0.646,0.910811033229164
0.6463562752036437,0.9108485448538449
0.6463562754036437,0.9108485448618425
0.647,0.910798396814496
0.648,0.9127219068215094
0.6485663081437276,0.9128585453052422
0.6485663083437276,0.9128585453329899
0.649,0.912884683657834
0.6491869917699187,0.9128749641930959
0.6491869919699187,0.9128749641759402
0.65,0.9058434614792031
0.6507194243604317,0.9146398245060535
0.6507194245604317,0.9146398245565762
0.651,0.9146966188139455
0.652,0.9146701844455115
0.6520408162265305,0.9146615212786947
0.6520408164265306,0.9146615212347893
0.6528880865425993,0.9033967130736648
0.6528880867425993,0.9033967131032176
0.653,0.9034108538327201
0.654,0.9118944340467549
0.6549180326868852,0.9119184284966247
0.6549180328868852,0.9119184284684405
0.655,0.9119056558338035
0.656,0.9047399606783041
0.6564981948458484,0.9111670040525588
0.6564981950458484,0.911167004063114
0.657,0.9111475455301591
0.6578189299411522,0.9085231470202074
0.6578189301411522,0.9085231471748416
0.658,0.9086570541686759
0.6586956520739131,0.9090582793717796
0.6586956522739131,0.9090582794613177
0.659,0.9091773610630275
0.6595435683647303,0.9093046513660139
0.6595435685647303,0.9093046513927212
0.66,0.9093270628393394
0.661,0.918287504972328
0.662,0.9114168716006896
0.6623188404797102,0.9114521884267619
0.6623188406797103,0.9114521884372687
0.6624999999,0.91145571441637
0.6625000001,0.9114557144136493
0.663,0.9114033073076658
0.664,0.9127959408151853
0.6645454544454545,0.9129297210003298
0.6645454546454546,0.9129297210296389
0.665,0.9129589706836861
0.6654811714481171,0.9129085832046749
0.6654811716481172,0.9129085831663575
0.666,0.9012454959796736
0.6667883210678832,0.9081441422731588
0.6667883212678832,0.9081441423509311
0.667,0.9082181064510522
0.668,0.9083419644490421
0.6684873948579831,0.9177307282440781
0.6684873950579832,0.9177307282999678
0.669,0.9178278156002458
0.67,0.9107960541901224
0.6703389829508474,0.9108347038393848
0.6703389831508474,0.9108347038497588
0.6704379561043796,0.9108380424611583
0.6704379563043796,0.9108380424642774
0.671,0.9107889580798533
0.672,0.9128995549515694
0.6727106226106228,0.9130966707222832
0.6727106228106228,0.9130966707520355
0.673,0.9131245759107779
0.6734042552191489,0.9131128842217531
0.673404255419149,0.9131128842013666
0.674,0.9056817692232794
0.6749999999,0.9146777756416509
0.675,0.914677775666326
0.6750000001,0.9146777756910016
0.676,0.9147456021383045
0.6764957263957264,0.9030478610163849
0.6764957265957264,0.9030478611001107
0.677,0.903210132344689
0.6773062729627307,0.9032610475386844
0.6773062731627307,0.9032610475601848
0.678,0.9103000654187239
0.679,0.9103465337321333
0.6796137338055793,0.9193125734620652
0.6796137340055793,0.9193125734901638
0.68,0.9119814226037103
0.6809963098630997,0.9122543506013334
0.6809963100630997,0.9122543506198549
0.681,0.9122546898625702
0.6816017315017315,0.9122438120324764
0.6816017317017316,0.9122438120070047
0.682,0.9121643127732971
0.683,0.9119163964757487
0.6833333332333333,0.9119660703771527
0.6833333334333334,0.9119660703948292
0.684,0.9119442222801606
0.6847826085956521,0.9141290324943708
0.6847826087956521,0.9141290326059293
0.685,0.9142417968880633
0.6856877322420075,0.9144867492941127
0.6856877324420075,0.9144867493406692
0.686,0.9145419633326001
0.6868421051631578,0.9145168363860985
0.6868421053631578,0.9145168363500161
0.687,0.9026540825825813
0.6880000000000001,0.9122949377051534
0.6880597013925374,0.9123310073385176
0.6880597015925374,0.9123310074571732
0.6890000000000001,0.9127277955386894
0.6900000000000001,0.9127970101259472
0.6900881056268722,0.9127857155809151
0.6900881058268722,0.9127857155520831
0.6910000000000001,0.9050829400282862
0.6917910446761194,0.9125691158465566
0.6917910448761194,0.9125691158667067
0.6920000000000001,0.9125822412518674
0.6930000000000001,0.9047657717941836
0.6933628317584071,0.9143268168465378
0.6933628319584071,0.9143268169501829
0.6940000000000001,0.9145840115037567
0.6941947564543072,0.9146335175391248
0.6941947566543072,0.9146335175829724
0.6950000000000001,0.9146938025224174
0.6955357141857142,0.9069462666970939
0.6955357143857143,0.9069462667390281
0.6960000000000001,0.9070031367169369
0.6966165412533835,0.9144812396262434
0.6966165414533835,0.9144812396701121
0.6970000000000001,0.9145389811477083
0.6980000000000001,0.9067421717788381
0.6988789236668161,0.9163551264075432
0.6988789238668162,0.9163551264863543
0.6990000000000001,0.9164002365823244
0.6990566036735849,0.9164195418751496
0.6990566038735849,0.9164195419413543
0.7000000000000001,0.9165741843249199
0.7010000000000001,0.9088987697460617
0.701131221619457,0.9089101888009211
0.701131221819457,0.908910188813458
0.7015151514151515,0.9089069336672848
0.7015151516151515,0.9089069336513623
0.7020000000000001,0.9088248184110636
0.7030000000000001,0.9083258694146977
0.7039923953372624,0.9084114782962093
0.7039923955372624,0.9084114782766189
0.704,0.9084107226934395
0.7045454544454545,0.9162160006027417
0.7045454546454545,0.9162160006289355
0.705,0.9162389997469552
0.706,0.9044827206661115
0.7064885495183206,0.9046031533363013
0.7064885497183206,0.9046031533670076
0.7068807338449541,0.9146193610933886
0.7068807340449541,0.9146193612033187
0.707,0.9146823594125967
0.708,0.9150097020760803
0.709,0.9070149925332596
0.7092592591592592,0.9070758077112719
0.7092592593592593,0.907075807748445
0.71,0.9071105169471823
0.7103053434114505,0.9148239860016062
0.7103053436114505,0.91482398604543
0.711,0.9148898566265493
0.712,0.9068984043046717
0.7127906975744186,0.9151538515890998
0.7127906977744186,0.915153851640603
0.7128352489421457,0.9151649697064675
0.7128352491421457,0.9151649697547874
0.713,0.9151999263389753
0.714,0.9070994312414695
0.715,0.9174790589500801
0.7152582158624413,0.9175997876481039
0.7152582160624413,0.9175997877325116
0.7153846152846154,0.9176503185169472
0.7153846154846154,0.9176503185924492
0.716,0.9178160002241617
0.717,0.9098623698195902
0.7177725117483412,0.9099896961812481
0.7177725119483412,0.909989696185702
0.717953667853668,0.9099876816341756
0.717953668053668,0.9099876816252752
0.718,0.9099852242956304
0.719,0.9096759897418026
0.72,0.9100226517964173
0.7205426355589147,0.9100563170466794
0.7205426357589148,0.910056317039103
0.721,0.9100005215794581
0.7214285713285714,0.9185267857294311
0.7214285715285714,0.9185267857509386
0.722,0.9103963617914786
0.723,0.9106295435418075
0.7231517508727627,0.9106328220401739
0.7231517510727627,0.910632822038928
0.724,0.9211576321987905
0.7240384614384615,0.9211674711817561
0.7240384616384615,0.9211674712315971
0.725,0.9132558297484671
0.7257812499,0.9134769661551339
0.7257812501,0.913476966183469
0.726,0.9134993100889219
0.7266990290262135,0.9134549166545378
0.7266990292262135,0.9134549166166349
0.727,0.9050133104116694
0.728,0.913527673447583
0.7284313724490197,0.9136258157461143
0.7284313726490197,0.9136258157760352
0.729,0.9136525715067577
0.73,0.9051905179715724
0.7304878047780488,0.9137435319585415
0.7304878049780488,0.9137435320352927
0.731,0.9138927533202412
0.7311023621047245,0.9139112343055318
0.7311023623047245,0.9139112343379532
0.732,0.9139118293590468
0.733,0.9141143598507449
0.7332512314270936,0.914219292635234
0.7332512316270936,0.9142192927097235
0.7337944663031621,0.9143685566231303
0.7337944665031622,0.9143685566585648
0.734,0.9143973899486996
0.735,0.9060226052181832
0.736,0.9149611261824627
0.7360696516412935,0.9149860080276178
0.7360696518412935,0.9149860080965707
0.7365079364079365,0.9151027567015406
0.7365079366079366,0.9151027567391486
0.737,0.9151520713037083
0.738,0.9073411427107542
0.7389447235180904,0.9163781605273285
0.7389447237180904,0.9163781605829885
0.739,0.9163930027536259
0.7392430277884463,0.9164454233129166
0.7392430279884463,0.9164454233474554
0.74,0.9164749161769911
0.741,0.9104197008837298
0.7418781724888325,0.9106007466192216
0.7418781726888325,0.9106007467503852
0.7419999999,0.9106779163838316
0.742,0.9106779164449376
0.7420000001,0.910677916506043
0.743,0.9111055933652855
0.7435483869967743,0.9111847693452709
0.7435483871967743,0.9111847693541264
0.744,0.9111675924131767
0.7448717947717948,0.9115625828685627
0.7448717949717948,0.9115625829935035
0.745,0.9116396695888633
0.746,0.9120351378445957
0.7463562752036438,0.9120880875676531
0.7463562754036438,0.9120880875844358
0.747,0.9120669630627145
0.7479274610398963,0.9127106876079115
0.7479274612398963,0.9127106877243693
0.748,0.9127519708026325
0.749,0.9131266916823724
0.7491869917699188,0.9131566131661245
0.7491869919699188,0.9131566131913754
0.75,0.9131401257387607
0.751,0.914100339388879
0.7510471203188481,0.9141252744616326
0.7510471205188481,0.9141252745657712
0.752,0.914458224622961
0.7520408162265306,0.9144652081347737
0.7520408164265306,0.9144652081675302
0.753,0.9060818131954814
0.754,0.915984554517521
0.7542328041328041,0.9160908688516588
0.7542328043328042,0.9160908689347167
0.7549180326868853,0.9162921166499937
0.7549180328868853,0.9162921166844432
0.755,0.9163050460129135
0.756,0.9098082355259544
0.757,0.9098248492239449
0.7574866309160427,0.9195921293714835
0.7574866311160428,0.9195921294086874
0.7578189299411523,0.9104590469806324
0.7578189301411523,0.9104590471112189
0.758,0.9105712384723557
0.759,0.9109738584139484
0.7595435683647304,0.91103899796117
0.7595435685647304,0.911038997965272
0.76,0.9110103540473492
0.7608108107108108,0.9113983618437604
0.7608108109108108,0.9113983619745919
0.761,0.9115155685909884
0.762,0.9119178169955104
0.7624999999000001,0.9119823070051082
0.7625000001000001,0.9119823070127333
0.763,0.9119560238368041
0.764,0.9116264129655778
0.764207650173224,0.9117205032376419
0.764207650373224,0.9117205033206927
0.765,0.911935249721507
0.7654811714481172,0.9119543714543714
0.7654811716481172,0.9119543714448826
0.766,0.9118810715143013
0.767,0.9156368558358304
0.7676795579110497,0.915827777765667
0.7676795581110497,0.9158277777977777
0.768,0.9158610682013735
0.7684873948579832,0.906350173903544
0.7684873950579832,0.9063501739998587
0.769,0.906547603110125
0.77,0.9168428325854999
0.7702247190011235,0.9169372617667904
0.7702247192011236,0.9169372618429089
0.7703389829508475,0.9169784494343183
0.7703389831508475,0.916978449502385
0.771,0.9171265722162539
0.772,0.9079639922333022
0.773,0.9081261839505126
0.773404255219149,0.9080863300357902
0.773404255419149,0.9080863300010967
0.7738636362636363,0.9170293365146829
0.7738636364636363,0.9170293365428294
0.774,0.9170452660665502
0.775,0.9083366031449726
0.776,0.9084560907381058
0.7764957263957265,0.9191654349280876
0.7764957265957265,0.9191654349929906
0.777,0.9192850338103409
0.7775862067965517,0.9123461765520314
0.7775862069965517,0.9123461766316329
0.778,0.9124798532653787
0.779,0.9125475265512388
0.7796137338055794,0.9032706625252225
0.7796137340055794,0.9032706625766843
0.78,0.9126704649844226
0.7804093566251461,0.9128894225182969
0.7804093568251461,0.9128894226104735
0.781,0.9130987040607044
0.7816017315017316,0.9131827968389677
0.7816017317017316,0.9131827968453148
0.782,0.9131670216282977
0.783,0.9168078315492004
0.784,0.9172165116821946
0.7843195265272189,0.9172732210376324
0.7843195267272189,0.9172732210619639
0.7847826085956522,0.9074273102773781
0.7847826087956522,0.907427310397105
0.785,0.9075486163412574
0.786,0.9078796454280376
0.7868421051631579,0.9078703460232126
0.7868421053631579,0.9078703459898436
0.787,0.9174069904792758
0.7873493974903614,0.9174851328322615
0.7873493976903614,0.9174851328647999
0.788,0.9081635989157945
0.789,0.9085233877873548
0.79,0.9186366651938035
0.7900881056268723,0.9186656062423209
0.7900881058268723,0.9186656063049643
0.791,0.911306470142099
0.7914634145341463,0.911493049241256
0.7914634147341463,0.9114930493049481
0.792,0.9116117590331642
0.793,0.9017747115915337
0.7933628317584072,0.9137376761239033
0.7933628319584072,0.9137376763004545
0.794,0.9142271812698991
0.7947204967944099,0.9146054618887905
0.7947204969944099,0.9146054619680625
0.795,0.9147023272858061
0.7955357141857143,0.9148103282357912
0.7955357143857144,0.9148103282570963
0.796,0.9148216212556841
0.797,0.9072006472460137
0.798,0.9174836557203488
0.7981012657227847,0.9175080555676243
0.7981012659227847,0.9175080556122922
0.7988789236668162,0.9079813239330807
0.7988789238668162,0.9079813240498729
0.799,0.9080493058104546
0.8,0.9084031315615833
0.801,0.9083882573753873
0.801131221619457,0.9188468577430566
0.8011312218194571,0.91884685780472
0.802,0.9114532195107021
0.8025641024641025,0.9116806780863699
0.8025641026641025,0.911680678146632
0.803,0.9117777744901086
0.804,0.9117426405665952
0.8045454544454546,0.9036523503661892
0.8045454546454546,0.9036523503891698
0.805,0.9145148032300843
0.806,0.9148520398953073
0.8062091502267973,0.9148780357407558
0.8062091504267973,0.9148780357582708
0.8068807338449542,0.9048590549427099
0.8068807340449542,0.9048590550452231
0.807,0.9049175118208428
0.808,0.9051977148606819
0.809,0.9161093455515372
0.8092592591592593,0.9161744692847202
0.8092592593592594,0.9161744693259297
0.8099999998999999,0.9082550689358055
0.81,0.9082550689833211
0.8100000001,0.9082550690308361
0.811,0.9085470339342487
0.812,0.9084744503602565
0.8127906975744187,0.9100549990901984
0.8127906977744187,0.9100549991993604
0.8130000000000001,0.9101613138030544
0.8139455781312924,0.9104446765257355
0.8139455783312924,0.9104446765516685
0.8140000000000001,0.9104512020430524
0.8150000000000001,0.8998090027984448
0.8152582158624414,0.899912898444946
0.8152582160624414,0.8999128985155127
0.8160000000000001,0.912225815947841
0.8170000000000001,0.9127449934810511
0.8177725117483413,0.9129031625591087
0.8177725119483413,0.9129031625727907
0.8180000000000001,0.9129096180898669
0.8180555554555555,0.9129084298050084
0.8180555556555555,0.9129084297987783
0.8190000000000001,0.9046399012593804
0.8200000000000001,0.9165102691154418
0.8210000000000001,0.9078733200879416
0.8214285713285714,0.9081301527550437
0.8214285713285715,0.9081301527550438
0.8214285715285714,0.9081301528592666
0.8214285715285715,0.9081301528592666
0.8220000000000001,0.9083685446159298
0.8230000000000001,0.9085011859212164
0.8240000000000001,0.8975644991239434
0.8240384614384616,0.8975762910292546
0.8240384616384616,0.8975762910890877
0.8250000000000001,0.9087966542853845
0.8259124086591241,0.9091050730726635
0.8259124088591241,0.9091050731074642
0.8260000000000001,0.9091189391542557
0.8266990290262136,0.9091312876255718
0.8266990292262136,0.9091312876041701
0.8270000000000001,0.9090829750136868
0.8280000000000001,0.9117419433564532
0.8290000000000001,0.9121445145044027
0.8300000000000001,0.903384925430965
0.8304878047780488,0.9035711212914599
0.8304878049780489,0.9035711213497755
0.8305970148253731,0.9036007646913845
0.8305970150253731,0.9036007647416443
0.8310000000000001,0.9036721388490125
0.8320000000000001,0.9154759625539781
0.833,0.9068044464992053
0.8332512314270937,0.90694583778462
0.8332512316270937,0.9069458378881032
0.834,0.9072323227164373
0.8346153845153845,0.9073173037807426
0.8346153847153845,0.9073173037863993
0.835,0.9073018736426095
0.836,0.9103989145631555
0.8360696516412935,0.9104521111120015
0.8360696518412936,0.9104521112622972
0.837,0.9109992604444069
0.838,0.9112507361127816
0.8388888887888888,0.9021023326106453
0.8388888889888888,0.902102332689718
0.8389447235180905,0.9021238341795376
0.8389447237180905,0.9021238342545022
0.839,0.9021439912199117
0.84,0.902315266402768
0.841,0.915197749718046
0.8418781724888326,0.9061001072036836
0.8418781726888326,0.9061001073296521
0.842,0.906174179725645
0.843,0.9065819684568809
0.8434426228508196,0.9066491362923705
0.8434426230508196,0.9066491363070913
0.844,0.9066355107045394
0.8448717947717949,0.8970036886092356
0.8448717949717949,0.8970036886538411
0.845,0.8970292043900436
0.846,0.9104130807615732
0.847,0.9107182204423283
0.8479274610398964,0.9011408576193063
0.8479274612398964,0.9011408577160555
0.848,0.9011749879968594
0.8483050846457627,0.9012975430577107
0.8483050848457627,0.9012975431269502
0.849,0.9014505705560779
0.85,0.9013653985629677
0.851,0.9037747279815203
0.8510471203188482,0.9038070266861933
0.8510471205188482,0.9038070268216012
0.852,0.904290711864829
0.853,0.9044537685534282
0.8535087718298245,0.9044026498691785
0.8535087720298246,0.9044026498314212
0.854,0.8942970437794412
0.8542328041328042,0.8943654125643447
0.8542328043328042,0.8943654126143898
0.855,0.8944479298001593
0.856,0.9077107301955233
0.857,0.8976419445600015
0.8574866309160428,0.8979093001151697
0.8574866311160428,0.8979093002073426
0.858,0.8980981357557332
0.859,0.8981934246463812
0.859090908990909,0.8981843454088552
0.859090909190909,0.8981843453856431
0.86,0.8979322897921407
0.8608108107108109,0.9011615243339377
0.8608108109108109,0.9011615244573123
0.861,0.9012719234877817
0.862,0.9016470600370612
0.863,0.9016752319336748
0.864,0.892808669609498
0.8642076501732241,0.8928271917903742
0.8642076503732241,0.8928271918006743
0.8642857141857142,0.8928301070044452
0.8642857143857142,0.8928301070090838
0.865,0.9075289512584599
0.866,0.9078495541458426
0.867,0.8975995348194603
0.8676795579110498,0.8979074755197349
0.8676795581110498,0.8979074755864844
0.868,0.8979964675580913
0.869,0.8980447751375235
0.8699999999,0.8873705337123193
0.87,0.8873705337403149
0.8700000001,0.8873705337683102
0.8702247190011236,0.8874240919506997
0.8702247192011237,0.8874240919900505
0.871,0.8874659014703223
0.872,0.9014799068192064
0.873,0.9015518987492415
0.8738636362636364,0.8924056295842228
0.8738636364636364,0.8924056296398702
0.874,0.892440290908232
0.875,0.892495173248674
0.8755319147936169,0.8923826790992192
0.8755319149936169,0.8923826790385713
0.876,0.8810168885552582
0.877,0.8970360830030575
0.8775862067965517,0.8973959595506228
0.8775862069965518,0.8973959596534675
0.878,0.8975797931807816
0.879,0.8977870014420019
0.88,0.8879856158134513
0.8804093566251462,0.8881281841728668
0.8804093568251462,0.8881281842280243
0.881,0.8882296337242301
0.882,0.8881236624137027
0.8825842695629212,0.9044086677131868
0.8825842697629213,0.9044086677704685
0.883,0.8931311512323231
0.884,0.8939508407796738
0.884319526527219,0.894140912761931
0.884319526727219,0.8941409128701009
0.885,0.8944311714864092
0.886,0.8945784675336439
0.887,0.8845835122823124
0.8873493974903615,0.8846985914687809
0.8873493976903615,0.8846985915223732
0.888,0.8847989707531715
0.889,0.9029730318126103
0.8890243901439023,0.9029856347954772
0.8890243903439023,0.9029856348980676
0.89,0.892761994337954
0.891,0.8935968000159493
0.8914634145341463,0.8938711724581828
0.8914634147341464,0.8938711725613768
0.892,0.8941010848454001
0.893,0.8817336311978045
0.894,0.8825087548992899
0.89472049679441,0.8828493362091636
0.89472049699441,0.8828493362786478
0.895,0.8829329447516121
0.896,0.9030961477334831
0.8966666665666666,0.9035481425809981
0.8966666667666666,0.9035481426964997
0.897,0.9037240428072392
0.898,0.8938071011302496
0.8981012657227848,0.8939044592037227
0.8981012659227848,0.893904459392707
0.899,0.9216718347307615
0.9,0.9232440539781207
0.901,0.9135797384492579
0.902,0.9656715117368029
0.9025641024641026,0.9675089605826016
0.9025641026641026,0.9675089612205341
0.903,0.9688768682785477
0.904,0.9718488256397029
0.905,0.963711893800179
0.9052238804970149,0.964488172119278
0.9052238806970149,0.9644881728071323
0.906,0.9670828461216486
0.9062091502267974,0.9677568837529299
0.9062091504267974,0.9677568843924376
0.907,0.9702113621607242
0.908,0.9615171314698497
0.909,0.9650702636450132
0.9099999999,0.9683714380782484
0.91,0.9683714383961097
0.9100000001,0.9683714387139711
0.911,0.9714309763899694
0.912,0.963516065642561
0.913,0.9669517677510562
0.9139455781312925,0.9699713666989298
0.9139455783312925,0.9699713673146946
0.914,0.9701385684886652
0.915,0.9730869854117583
0.9155172412793103,0.9620185685266912
0.9155172414793104,0.962018569269553
0.916,0.9637806078091898
0.917,0.9672365809017991
0.918,0.9704395711788925
0.9180555554555556,0.9706103110176482
0.9180555556555556,0.9706103116309687
0.919,0.9734002927064233
0.92,0.9639870980246228
0.921,0.9674688033204168
0.9214285713285715,0.9688815419324914
0.9214285715285715,0.9688815425808697
0.922,0.9706931211644745
0.923,0.9736709504347827
0.924,0.9649878147040009
0.925,0.9684299508304661
0.9259124086591242,0.971344916079984
0.9259124088591242,0.9713449166959827
0.926,0.9716137456736038
0.927,0.9745502739562594
0.9277777776777777,0.964592067745975
0.9277777778777777,0.9645920684755962
0.928,0.9653959801376772
0.929,0.9688484947208209
0.93,0.9720389676887355
0.9305970148253732,0.9738234327068318
0.9305970150253732,0.9738234332899256
0.931,0.9749786420266636
0.932,0.9651901945597801
0.933,0.9687072504388503
0.934,0.9719555074550944
0.9346153845153846,0.9738257517419332
0.9346153847153846,0.9738257523342153
0.935,0.9749463594827754
0.936,0.9643328577247342
0.937,0.9679738873144119
0.9380000000000001,0.9713360206802681
0.9388888887888889,0.9740997362086318
0.9388888889888889,0.9740997368073218
0.9390000000000001,0.9744307594124232
0.9400000000000001,0.9772700361259347
0.9410000000000001,0.9666216998291504
0.9420000000000001,0.9701578705953348
0.9430000000000001,0.973413134390722
0.9434426228508197,0.9747674197403411
0.9434426230508197,0.9747674203405372
0.9440000000000001,0.976399544445966
0.9450000000000001,0.9647236045427559
0.9460000000000001,0.9684882373488024
0.9470000000000001,0.9719555182627392
0.9480000000000001,0.9751374905262897
0.9483050846457628,0.9760533790768873
0.9483050848457628,0.9760533796690632
0.9490000000000001,0.9780467765595139
0.9499999999,0.9669841933196962
0.9500000000000001,0.9669841937020407
0.9500000001,0.9669841940843846
0.9510000000000001,0.9706531728811698
0.9520000000000001,0.9740212707862019
0.9530000000000001,0.9771010791766106
0.9535087718298246,0.9785615701517333
0.9535087720298246,0.9785615707120949
0.9540000000000001,0.9799058125761099
0.9550000000000001,0.9684456592044686
0.9560000000000001,0.9720970582647389
0.9570000000000001,0.9754387426925204
0.9580000000000001,0.9784838314496164
0.9590000000000001,0.9812461611202171
0.9590909089909091,0.981483755521088
0.9590909091909091,0.981483756041365
0.96,0.9696659704615664
0.961,0.9733317102162106
0.962,0.9766758225407813
0.963,0.979711925765429
0.964,0.9824544968164675
0.9642857141857143,0.9831862867715373
0.9642857143857143,0.9831862872759222
0.965,0.9691016744249763
0.966,0.9729906960084993
0.967,0.9765309132201545
0.968,0.9797362179374395
0.969,0.9826216680667594
0.9699999999000001,0.9852033550467095
0.97,0.9852033552902493
0.9700000001000001,0.9852033555337893
0.971,0.972966364645379
0.972,0.9767011886146001
0.973,0.9800715362429476
0.974,0.9830927607714935
0.975,0.9857816588863773
0.975531914793617,0.9870826985540804
0.975531914993617,0.9870826990269084
0.976,0.9712247896021241
0.977,0.9754269906766905
0.978,0.9792112107990725
0.979,0.9825920401482681
0.98,0.9855863089405462
0.981,0.9882129664788873
0.982,0.9726663014950261
0.9825842695629213,0.9753773401358734
0.9825842697629213,0.9753773410346787
0.983,0.9772027485346021
0.984,0.981246302257926
0.985,0.9848108571817887
0.986,0.9879140160713478
0.987,0.9905770988199817
0.988,0.9729236410136407
0.989,0.9783319981853966
0.9890243901439024,0.9784557159228248
0.9890243903439024,0.9784557169357142
0.99,0.9830847635516775
0.991,0.9871859825544242
0.992,0.9906470339136324
0.993,0.993487668451085
0.994,0.9733777955828884
0.995,0.9810087589734395
0.996,0.9875134626590965
0.9966666665666667,0.9911711185655531
0.9966666667666667,0.9911711195772397
0.997,0.992783779278956
0.998,0.996704595017261
0.999,0.9714023696327184
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_eps_sequential_student.csv <==
0.0,1.0
0.001,0.9999872673412853
0.002,0.9999012690104344
0.0026315788473684153,0.9997794726575407
0.0026315790473684154,0.9997794726086342
0.003,0.9999785839464976
0.004,0.9999349824264385
0.005,0.9998475144237945
0.006,0.9996962378459743
0.007,0.999459341456874
0.008,0.999113832507152
0.009000000000000001,0.998636126942536
0.01,0.9980025522494849
0.010606060506060605,0.997532817342918
0.010606060706060605,0.9975328171764797
0.011,0.9971897721268793
0.012,0.9991021682689268
0.013000000000000001,0.9987232377341839
0.014,0.998237371408825
0.015,0.9976279297847211
0.016,0.9968779094520026
0.017,0.9959701515323695
0.018000000000000002,0.9948875411375717
0.0184931505849315,0.994284095523617
0.0184931507849315,0.9942840952691587
0.019,0.9979474101394198
0.02,0.9973566812010128
0.021,0.9966465214489535
0.022,0.995802915061923
0.023,0.994811607332607
0.024,0.9936582343970976
0.025,0.9923284520316504
0.025949366988607593,0.9908898438071368
0.025949367188607596,0.9908898434851312
0.026000000000000002,0.9908080617201811
0.027,0.9956293091070492
0.028,0.9946937052477042
0.029,0.9936148339081161
0.03,0.9923799770859676
0.031,0.9909763670756868
0.032,0.9893912834631515
0.03235294107647058,0.9887861533599523
0.032352941276470586,0.9887861530100918
0.033,0.9943733253834841
0.034,0.9933131144143914
0.035,0.9921076373460735
0.036000000000000004,0.9907451102537821
0.037,0.9892136962327349
0.037912087812087915,0.9876596461273235
0.03791208801208792,0.9876596457694229
0.038,0.987501586322957
0.039,0.9927081693961501
0.04,0.9914754249366345
0.041,0.9900898095279924
0.042,0.9885400486315317
0.043000000000000003,0.9868148471666411
0.043749999899999996,0.985399045893807
0.0437500001,0.9853990455018388
0.044,0.9849029619354879
0.045,0.9908009604331324
0.046,0.9893838897787237
0.047,0.9878058790680802
0.048,0.9860560816213746
0.049,0.9841236672671666
0.04900990089009901,0.9841035855593567
0.04900990109009901,0.98410358515351
0.0499999999,0.9898714818016896
0.05,0.9898714816611396
0.050000000100000004,0.9898714815205896
0.051000000000000004,0.9883888599983368
0.052000000000000005,0.9867449935953634
0.053,0.9849293553762812
0.054,0.9829314244887686
0.05476190466190476,0.9812803730240768
0.05476190486190476,0.9812803725755876
0.055,0.9890525379109248
0.056,0.9875208342329833
0.057,0.9858288145141498
0.058,0.9839662967871715
0.059000000000000004,0.981923094915613
0.06,0.9796890755797489
0.06009174301926606,0.9794742126525341
0.06009174321926606,0.9794742121822834
0.061,0.9864739895797868
0.062,0.9847145735187126
0.063,0.9827842620215442
0.064,0.9806731559340613
0.06403508761929824,0.9805956775528903
0.06403508781929823,0.9805956771105909
0.065,0.9862791088992078
0.066,0.9845251161716977
0.067,0.982602600640079
0.068,0.9805017691305319
0.069,0.9782128557233923
0.06965811955811967,0.9765991681820185
0.06965811975811965,0.9765991676783301
0.07,0.9850696802496133
0.07100000000000001,0.9832328505904034
0.07200000000000001,0.9812257593860745
0.073,0.9790388588248861
0.07396694204876034,0.9767443139814418
0.07396694224876033,0.9767443134879461
0.074,0.9766626359600742
0.075,0.9831572200420969
0.076,0.9811691755480871
0.077,0.9790045089226033
0.0779999999,0.9766538286923494
0.078,0.9766538284476756
0.0780000001,0.9766538282029941
0.079,0.9826999405795389
0.07941176460588235,0.8317725770987733
0.07941176480588234,0.8317725773983724
0.08,0.8326149563048513
0.081,0.8338647810919654
0.082,0.8348765648481469
0.0828124999,0.8355165914946834
0.08281250009999999,0.8355165916316636
0.083,0.8447244913321759
0.084,0.8460120276252856
0.085,0.8470727205316475
0.08600000000000001,0.8478971296584114
0.08636363626363636,0.8481365062874119
0.08636363646363635,0.8481365064100617
0.08700000000000001,0.8566457233933817
0.088,0.8576571420635568
0.089,0.8584390521183901
0.09,0.8589823631463254
0.09074074064074075,0.85922568835247
0.09074074084074074,0.8592256883995004
0.091,0.8680381541720088
0.092,0.8688067627916898
0.0925531913893617,0.8094461458010143
0.09255319158936169,0.8094461462405725
0.093,0.8104017281471506
0.094,0.8123458020369975
0.09492753613188407,0.8139021310586769
0.09492753633188405,0.8139021313681204
0.095,0.814013498347806
0.096,0.8249232992604091
0.097,0.8267709305048585
0.098,0.8283516465538511
0.09893617011276595,0.780839106878097
0.09893617031276594,0.7808391074284178
0.099,0.7810140625861938
0.1,0.7930460210391472
0.101,0.7960128596271162
0.10200000000000001,0.7986679662777532
0.10263157884736843,0.7591833011717806
0.10263157904736842,0.7591833018844069
0.10277777767777779,0.7597005100083521
0.10277777787777778,0.7597005107108084
0.10300000000000001,0.7692039091973324
0.10400000000000001,0.7731562446116176
0.105,0.7767845414796704
0.106,0.7800818825692003
0.10646258493401362,0.781493332154812
0.1064625851340136,0.7814933327493341
0.107,0.791790315165167
0.108,0.795087079730947
0.109,0.7980644794081604
0.1099999999,0.7689089385497443
0.11,0.7689089389042851
0.1100000001,0.7689089392588256
0.11060606050606062,0.7795580827391781
0.1106060607060606,0.779558083534044
0.111,0.7810981842103881
0.112,0.7847760118697571
0.113,0.7881161444063497
0.114,0.791112029773903
0.11447368411052633,0.7924091325531752
0.11447368431052632,0.7924091330841345
0.115,0.8038756478906911
0.116,0.8069288663553851
0.117,0.809653434218664
0.11774193538387098,0.8114588674110838
0.11774193558387097,0.8114588678727087
0.11800000000000001,0.8205447016187079
0.11849315058493151,0.793502766721629
0.1184931507849315,0.7935027674593274
0.11900000000000001,0.7953289130753826
0.12,0.798675075382862
0.121,0.8016752390137952
0.12197452219299362,0.8042602752595884
0.12197452239299361,0.8042602757554322
0.122,0.8139948586997046
0.123,0.8170097049813091
0.124,0.8196933658358764
0.12499999989999999,0.822040025859461
0.125,0.822040026077086
0.12500000009999998,0.8220400262947082
0.1259493669886076,0.8057764549762273
0.1259493671886076,0.8057764556622424
0.126,0.8059496907542032
0.127,0.809189994510624
0.128,0.8120815469588633
0.129,0.8146185880823629
0.1290123455790123,0.8146476703614288
0.12901234577901233,0.814647670832121
0.13,0.8268196142148425
0.131,0.8293499625153326
0.13181818171818183,0.831167189729102
0.13181818191818184,0.8311671901452082
0.132,0.8394007393084107
0.13235294107647058,0.8163004727411836
0.1323529412764706,0.8163004734124184
0.133,0.8184000308251708
0.134,0.8213586985799168
0.135,0.8239650850945399
0.13562874241497003,0.8254210291530809
0.13562874261497004,0.8254210295935821
0.136,0.8354150340003743
0.137,0.8379641767034679
0.1379120878120879,0.8188596316061089
0.13791208801208793,0.8188596321815677
0.138,0.8191111741446987
0.139,0.8217734131122352
0.13934911232603547,0.8226160692322181
0.1393491125260355,0.8226160697020171
0.14,0.8337824601808327
0.14100000000000001,0.8363880909911107
0.14186046501627908,0.838349650155006
0.1418604652162791,0.8383496505805175
0.14200000000000002,0.8386430613429117
0.14300000000000002,0.8485593473865306
0.14374999989999998,0.8293204990393801
0.1437500001,0.8293204996050714
0.14400000000000002,0.8300163207890268
0.145,0.8325724537056219
0.1454022987505747,0.8334974975964775
0.14540229895057472,0.8334974980415342
0.146,0.8436312843879256
0.147,0.8460730183583072
0.148,0.8481643646113538
0.14886363626363636,0.8301220517909371
0.14886363646363637,0.8301220522676687
0.149,0.8393114028035873
0.14900990089009902,0.8393405510038635
0.14900990109009904,0.8393405515923142
0.15,0.8420801057293982
0.151,0.8444915750191664
0.152,0.846541181004704
0.15224719091123595,0.8469915241743774
0.15224719111123597,0.8469915245296723
0.153,0.8575078632952611
0.154,0.8594615926866263
0.15476190466190476,0.8404184338402606
0.15476190486190478,0.8404184343058336
0.155,0.8409621154736928
0.15555555545555555,0.8421482185024376
0.15555555565555557,0.8421482189085834
0.156,0.8520416031848387
0.157,0.8543395797889565
0.158,0.8562810829002259
0.15879120869120877,0.8575618245412997
0.1587912088912088,0.8575618248363309
0.159,0.8666431994839067
0.16,0.8684669633429717
0.16009174301926604,0.8488876187287737
0.16009174321926606,0.8488876192129331
0.161,0.8509354844415601
0.16195652163913044,0.8527636850693243
0.16195652183913045,0.8527636854161078
0.162,0.8528387211294421
0.163,0.8635227005845507
0.164,0.8489254656864051
0.16403508761929825,0.8490050279057186
0.16403508781929826,0.849005028357913
0.165,0.8510120459578147
0.1650537633408602,0.8511135644560699
0.1650537635408602,0.8511135648316883
0.166,0.8616717703621903
0.167,0.8636010344316802
0.168,0.8651689006412557
0.16808510628297874,0.8652855267994994
0.16808510648297875,0.8652855270704617
0.169,0.87515496630434
0.16965811955811966,0.8569479619689397
0.16965811975811967,0.8569479624018523
0.17,0.8576664132348215
0.171,0.859519080668918
0.17105263147894734,0.8596062681401159
0.17105263167894735,0.8596062684694609
0.17200000000000001,0.8696478662546329
0.17300000000000001,0.8713268708290836
0.17395833323333332,0.8556358415901931
0.17395833343333333,0.8556358419641416
0.17396694204876034,0.8556519237644966
0.17396694224876036,0.8556519241377901
0.17400000000000002,0.8557134173373426
0.17500000000000002,0.8659251802205624
0.176,0.8677714857621656
0.17680412361134018,0.8689910979760224
0.1768041238113402,0.8689910982498076
0.177,0.8771930918668491
0.17799999989999998,0.8631561868292811
0.178,0.8631561870437353
0.1780000001,0.8631561872581894
0.179,0.8651157112353857
0.18,0.8667028194907561
0.18076923066923078,0.8676680790846085
0.1807692308692308,0.8676680793065314
0.181,0.8782162632734255
0.182,0.8797366521921581
0.18281249989999998,0.8636200693536847
0.1828125001,0.8636200697109643
0.183,0.8639483844425716
0.18350253797106597,0.8647627561379136
0.183502538171066,0.8647627564429713
0.184,0.8739289569344765
0.185,0.8756341484382647
0.186,0.8769771372538355
0.18618090442261304,0.8625187164858981
0.18618090462261305,0.8625187168321
0.18636363626363633,0.8706403816412465
0.18636363646363635,0.8706403820755699
0.187,0.871948670715811
0.188,0.8737054679206767
0.1888059700492537,0.8748534312424782
0.18880597024925372,0.8748534314975146
0.189,0.8826513764846103
0.19,0.884172002800611
0.19074074064074076,0.8694420044344114
0.19074074084074077,0.8694420047872284
0.191,0.869886729114405
0.192,0.8713646315306304
0.19257425732574257,0.8720419998945386
0.1925742575257426,0.8720420001085929
0.193,0.8824618569047339
0.194,0.8838336840619332
0.19492753613188407,0.869237212192739
0.1949275363318841,0.8692372125010276
0.195,0.8693479100109213
0.19509803911568624,0.8694944889403792
0.19509803931568626,0.869494489235659
0.196,0.8788790139689279
0.197,0.8803492170778863
0.1975728154339806,0.8810263333276728
0.1975728156339806,0.8810263335430167
0.198,0.8889203876839088
0.19893617011276593,0.8749323379006428
0.19893617031276595,0.8749323382486706
0.199,0.8750426534189846
0.2,0.8765726170626192
0.201,0.8777277526877469
0.20120772936859904,0.8779204288732539
0.20120772956859906,0.8779204290509084
0.202,0.8884639378235508
0.20277777767777777,0.8746767516225966
0.2027777778777778,0.8746767519408196
0.203,0.8750210411448743
0.20358851664641148,0.8758428708523387
0.2035885168464115,0.8758428711093901
0.20400000000000001,0.8839899593107422
0.20500000000000002,0.8854271018408851
0.20600000000000002,0.8865014996148654
0.2064625849340136,0.8728063759007033
0.2064625851340136,0.8728063761714947
0.20700000000000002,0.873478407256837
0.20714285704285712,0.8736383084332807
0.20714285724285714,0.8736383086516244
0.20800000000000002,0.8844353920254555
0.209,0.8856390828093
0.20943396216415094,0.8860474387895181
0.20943396236415096,0.8860474389617636
0.2099999999,0.8805618790971601
0.21,0.8805618792714133
0.21000000010000003,0.8805618794456749
0.211,0.8821200106276702
0.212,0.8833074811744349
0.21291079802206575,0.884064322823159
0.21291079822206577,0.8840643229552235
0.213,0.893494908826354
0.214,0.8945398091364244
0.2144736841105263,0.8792208466582435
0.21447368431052632,0.8792208469398061
0.215,0.8799097067322109
0.21511627896976743,0.8800478243379953
0.21511627916976744,0.8800478245711717
0.216,0.888488220079971
0.217,0.8896099593743564
0.217741935383871,0.8769099120583884
0.217741935583871,0.8769099123133487
0.218,0.8772261355870059
0.21851851841851855,0.8777842418599113
0.21851851861851856,0.8777842420552484
0.219,0.8876255656773605
0.22,0.8888236244076747
0.22064220173486238,0.8894005043100531
0.2206422019348624,0.8894005044661809
0.221,0.8967814007916353
0.22197452219299363,0.8825875788887189
0.22197452239299365,0.8825875791769379
0.222,0.882624174109608
0.223,0.8838693569228089
0.22397260263972602,0.8847212080412983
0.22397260283972603,0.8847212081798965
0.224,0.8847400527730432
0.22499999989999997,0.8822108131066736
0.225,0.882210813253384
0.22500000009999999,0.8822108134000853
0.226,0.8834907423660766
0.227,0.8843948329873076
0.22727272717272728,0.8845758750151745
0.2272727273727273,0.884575875137616
0.228,0.894850193423714
0.229,0.881360187804277
0.22901234557901234,0.8813755146480559
0.22901234577901236,0.8813755148958863
0.22927927917927926,0.881692812873036
0.22927927937927928,0.8816928131006716
0.23,0.8895788155432846
0.231,0.8907041316146844
0.2318181817181818,0.8795997088696857
0.23181818191818182,0.8795997091072294
0.232,0.8798093213077823
0.23251121066233182,0.880330678132411
0.23251121086233184,0.8803306783167298
0.233,0.8897708671818774
0.234,0.8908798730750234
0.23500000000000001,0.8916224254894549
0.23562874241497006,0.8785120272498708
0.23562874261497008,0.8785120274393144
0.2357142856142857,0.8785916353865318
0.23571428581428572,0.8785916355693358
0.23600000000000002,0.8882901062978477
0.23700000000000002,0.8894935399274594
0.23761061936902655,0.8900473937677444
0.23761061956902657,0.890047393926608
0.23800000000000002,0.8971111786346462
0.23900000000000002,0.8980033234036837
0.2393491123260355,0.8845369173393004
0.23934911252603552,0.8845369175843955
0.24,0.8852549132114401
0.24074889857841408,0.885883411538384
0.2407488987784141,0.8858834116779222
0.241,0.8947011483754512
0.24186046501627906,0.8846733990611423
0.24186046521627907,0.8846733993287038
0.242,0.8848564163689732
0.243,0.8859537317146958
0.24385964902280705,0.8865952804101741
0.24385964922280706,0.8865952805268728
0.244,0.895802594433281
0.245,0.8967162300368493
0.24540229875057473,0.8846270357938327
0.24540229895057475,0.8846270360277716
0.246,0.8852586136824417
0.24694323134104806,0.8859797316634863
0.24694323154104808,0.885979731780529
0.247,0.8952209591815018
0.248,0.89617101453365
0.2487012986012987,0.8966221174906484
0.2487012988012987,0.8966221175939267
0.24886363626363633,0.8905030315381924
0.24886363646363635,0.8905030318277354
0.249,0.8906970549410911
0.25,0.8919121248370316
0.251,0.8927600947418787
0.2517241378310345,0.8931438857681882
0.2517241380310345,0.8931438858474011
0.252,0.9016123402657865
0.25224719091123593,0.8892474435806393
0.25224719111123595,0.8892474438429935
0.253,0.8901301863941331
0.254,0.8909777283169945
0.25472102994291845,0.891357735884659
0.25472103014291847,0.8913577359631355
0.255,0.900367663906295
0.2555555554555555,0.888415918557624
0.25555555565555554,0.8884159188015467
0.256,0.8889211935452825
0.257,0.8897884657834847
0.2576923075923077,0.8901694388960542
0.25769230779230773,0.8901694389801093
0.258,0.8993416591228676
0.2587912086912088,0.8877903426272411
0.2587912088912088,0.8877903428567957
0.259,0.8880218284692555
0.26,0.8889038221209606
0.26063829777234043,0.8892700928689994
0.26063829797234045,0.8892700929596901
0.261,0.8985043151705829
0.2619565216391304,0.8873153176334927
0.26195652183913043,0.8873153178511698
0.262,0.887362283571489
0.263,0.8882460259287417
0.2635593219338983,0.8885756930254063
0.2635593221338983,0.8885756931221219
0.264,0.8978552682661701
0.265,0.8869233846546984
0.2650537633408602,0.8869797686189245
0.26505376354086024,0.886979768826645
0.266,0.8877933743174705
0.26645569610253167,0.888064242204087
0.2664556963025317,0.8880642423056767
0.267,0.8973961429204937
0.2679916316991632,0.8980584400333586
0.2679916318991632,0.8980584401311099
0.268,0.8980625174191023
0.2680851062829787,0.8867826825064996
0.26808510648297873,0.886782682705944
0.269,0.8938189911356451
0.27,0.8946600316772724
0.27083333323333336,0.8950799508141686
0.2708333334333334,0.895079950884217
0.271,0.8918739957508848
0.27105263147894737,0.8919416369965009
0.2710526316789474,0.8919416372516035
0.272,0.89298477477176
0.273,0.8937262260291872
0.2736514521821577,0.8940097827810638
0.2736514523821577,0.8940097828439042
0.27395833323333335,0.8917416766818896
0.27395833343333337,0.891741676927879
0.274,0.8917926041206703
0.275,0.892822268123468
0.276,0.8934810045555833
0.27644628089173556,0.8936548540899856
0.2764462810917356,0.8936548541512505
0.2768041236113402,0.891815324892458
0.27680412381134023,0.8918153251326497
0.277,0.8920434654608452
0.278,0.8929865143332655
0.279,0.8935576499110366
0.2792181068958848,0.8936326616182289
0.2792181070958848,0.8936326616788632
0.28,0.9026051504577538
0.28076923066923076,0.8893980510086537
0.2807692308692308,0.8893980511914714
0.281,0.8895989653165794
0.2819672130147541,0.8902224660992529
0.2819672132147541,0.8902224661916278
0.28200000000000003,0.8902374062064594
0.28300000000000003,0.8994426519120319
0.283502537971066,0.8888507204664078
0.283502538171066,0.8888507206547116
0.28400000000000003,0.8892723378048908
0.2846938774510204,0.889703991091741
0.28469387765102044,0.8897039911898547
0.28500000000000003,0.8983547618700332
0.28600000000000003,0.899057409315981
0.28618090442261307,0.8889629621853884
0.2861809046226131,0.88896296237582
0.28700000000000003,0.8896159710868226
0.28739837388373984,0.8898416800029934
0.28739837408373986,0.8898416801011895
0.28800000000000003,0.8986824859525944
0.28880597004925374,0.8893861229700448
0.28880597024925375,0.8893861231621221
0.289,0.8895653545531261
0.29,0.8902631565488336
0.290080971559919,0.8903030694634096
0.29008097175991904,0.8903030695589211
0.291,0.8992999730841533
0.292,0.8997590464720822
0.29257425732574255,0.8871898091839827
0.29257425752574256,0.8871898093213247
0.29274193538387094,0.8872995647014714
0.29274193558387096,0.8872995648259526
0.293,0.8957745953034462
0.294,0.8966108806734293
0.295,0.8869818196722866
0.2950980391156863,0.8870564219461645
0.2950980393156863,0.8870564220945922
0.296,0.8875695412458869
0.2967741934483871,0.8877602331414565
0.29677419364838714,0.8877602331608637
0.297,0.9005120725437905
0.29757281543398056,0.8914996608836352
0.2975728156339806,0.891499661087706
0.298,0.8919014446090154
0.299,0.8925748531217611
0.2993975902614458,0.8927383624549081
0.2993975904614458,0.8927383625222188
0.3,0.9013212546846264
0.301,0.9017464760310903
0.301207729368599,0.8896425668187657
0.30120772956859904,0.8896425669723748
0.3019999999,0.8901321208245633
0.302,0.8901321208713275
0.3020000001,0.8901321209180919
0.303,0.8989943409605169
0.30358851664641145,0.889746880444378
0.30358851684641147,0.8897468806128609
0.304,0.8900614576712943
0.30458167320677293,0.8903966247588618
0.30458167340677295,0.8903966248520243
0.305,0.8987964675566299
0.306,0.8994054443779228
0.307,0.899650582246705
0.3071428570428571,0.8876219779156688
0.30714285704285715,0.8876219779156806
0.3071428572428571,0.8876219780365533
0.30714285724285717,0.8876219780365648
0.308,0.8963895796608383
0.309,0.8969683975986098
0.3094339621641509,0.8878319130532906
0.30943396236415094,0.8878319131922479
0.30968379436640314,0.88799352414552
0.30968379456640316,0.8879935242653114
0.31,0.8962336115903674
0.311,0.8970018590541347
0.312,0.8974021722177352
0.31220472430944884,0.8974386432187215
0.31220472450944886,0.8974386432467906
0.31291079802206573,0.893913071257738
0.31291079822206574,0.8939130714452296
0.313,0.8939952181309381
0.314,0.8947137932449063
0.31470588225294116,0.8949968738602678
0.3147058824529412,0.8949968739141456
0.315,0.8939762705680812
0.3151162789697674,0.8940987096779585
0.3151162791697674,0.8940987098842452
0.316,0.8948653365600345
0.317,0.8953826317008511
0.318,0.8955269511899133
0.3185185184185185,0.8840577444401209
0.31851851861851854,0.8840577445062052
0.3186274508803922,0.8840914098261932
0.3186274510803922,0.8840914098837278
0.319,0.8968043134077037
0.32,0.8974983641239634
0.32064220173486235,0.8890792314886096
0.32064220193486237,0.8890792316302927
0.321,0.8893082575288109
0.3210937499,0.8893601801086417
0.3210937501,0.8893601802158265
0.322,0.8978524630867007
0.323,0.8983280593703298
0.3235408559311284,0.8984321841508778
0.32354085613112843,0.8984321841694797
0.323972602639726,0.8952511107633293
0.323972602839726,0.8952511109524889
0.324,0.8952768845091841
0.325,0.896027653754384
0.325968992148062,0.8964016159599633
0.32596899234806204,0.8964016160011689
0.326,0.8964078257914545
0.327,0.9045126223904056
0.32727272717272726,0.8928921066947546
0.3272727273727273,0.8928921068495139
0.328,0.8933556501961206
0.329,0.8936684448931412
0.32927927917927924,0.8852708620563303
0.32927927937927925,0.8852708621448033
0.3298449611403101,0.8854585860495303
0.3298449613403101,0.8854585860937878
0.33,0.8978892124390516
0.331,0.898588520170412
0.332,0.8989218634210935
0.33223938213938226,0.8989472590756421
0.33223938233938227,0.8989472590880719
0.3325112106623318,0.8959144318121104
0.3325112108623318,0.8959144320014149
0.333,0.8963330628582313
0.334,0.8969148080510688
0.33461538451538464,0.8970889972228618
0.33461538471538466,0.8970889972566826
0.335,0.9047976117503275
0.3357142856142857,0.8937420097289238
0.3357142858142857,0.893742009885845
0.336,0.8939509334005856
0.337,0.8944416790372278
0.33761061936902653,0.8865137084789051
0.33761061956902655,0.8865137085750654
0.338,0.8866714640565059
0.33846153836153847,0.8867820911368919
0.3384615385615385,0.8867820911668698
0.339,0.8994467520169839
0.34,0.8999302842515688
0.34074889857841406,0.889748438804199
0.3407488987784141,0.8897484389139099
0.34080459760114945,0.8897784001104486
0.34080459780114947,0.8897784002159028
0.341,0.89739181818157
0.342,0.8980958441759915
0.343,0.898432339112169
0.3431297708923664,0.8984490144857541
0.3431297710923664,0.8984490145066709
0.343859649022807,0.8952194385328736
0.34385964922280704,0.895219438698057
0.34400000000000003,0.8953317013202122
0.34500000000000003,0.8959197105498233
0.34600000000000003,0.8961354313818273
0.34694323134104804,0.8849946071685881
0.34694323154104806,0.8849946072151698
0.3469465647854962,0.8849953813817142
0.3469465649854962,0.8849953814280348
0.34700000000000003,0.8972526767741723
0.34800000000000003,0.8979873859676051
0.34870129860129867,0.8906646909490608
0.3487012988012987,0.8906646910853115
0.34900000000000003,0.8908512204784913
0.34923954362623577,0.8909762852991947
0.3492395438262358,0.8909762853944978
0.35000000000000003,0.8988554738415986
0.35100000000000003,0.8992932887750313
0.3515151514151515,0.8993757076609484
0.3515151516151515,0.8993757076740321
0.35172413783103446,0.8968915922636654
0.3517241380310345,0.896891592445795
0.352,0.8971287912599115
0.353,0.897753404572316
0.354,0.8980085541164258
0.35472102994291843,0.8875510763754805
0.35472103014291845,0.8875510764420467
0.355,0.8876288289471204
0.3553030302030303,0.8876790593736985
0.3553030304030303,0.8876790593950837
0.356,0.9003064742894856
0.357,0.9006786296962682
0.3575471697113208,0.9007280665930243
0.3575471699113208,0.9007280665911391
0.3576923075923077,0.8974255255212139
0.3576923077923077,0.8974255256990417
0.358,0.8976817228439509
0.359,0.8982739735564456
0.36,0.8984978699985189
0.3606382977723404,0.8879562607900563
0.3606382979723404,0.8879562608577126
0.361,0.88805330716236
0.36132075461698115,0.8880969973589924
0.36132075481698117,0.8880969973738121
0.362,0.9006855377238075
0.363,0.9010294790301928
0.36353383448646615,0.9010643103728364
0.36353383468646616,0.901064310366466
0.3635593219338983,0.8906484454941516
0.3635593221338983,0.890648445592153
0.364,0.8981094463958339
0.365,0.8986624432229517
0.3657303369786517,0.8988341327905589
0.3657303371786517,0.8988341328107037
0.366,0.9059875461268885
0.36645569610253165,0.8958125325608671
0.36645569630253166,0.8958125327160161
0.367,0.89617979398638
0.36799163169916316,0.8896486192634137
0.3679916318991632,0.8896486193754708
0.368,0.8896532944608391
0.369,0.8900182725288142
0.36947565533071164,0.890056907521162
0.36947565553071166,0.8900569075190976
0.37,0.902444353739825
0.37083333323333334,0.8936967111985085
0.37083333343333336,0.8936967113299071
0.371,0.8938009847938087
0.3716417909447761,0.894104853045466
0.37164179114477613,0.8941048531159855
0.372,0.9013026709531938
0.373,0.9017428580526554
0.3736514521821577,0.8921914672565203
0.3736514523821577,0.8921914673601499
0.374,0.8923489735129734
0.375,0.8925442925181453
0.3753731342283582,0.8925195887524049
0.37537313442835823,0.8925195887249396
0.376,0.9048602696894106
0.37644628089173554,0.8951959573126961
0.37644628109173556,0.8951959574473343
0.377,0.8955114213401961
0.378,0.8957904904235974
0.379,0.8956948504978368
0.3791044775119403,0.8858496372450692
0.37910447771194034,0.8858496372816698
0.37921810689588475,0.8980540572290707
0.37921810709588477,0.8980540573951832
0.38,0.8985911951556431
0.381,0.8989505289281928
0.3812267656992565,0.8989807983932013
0.3812267658992565,0.8989807984115427
0.38196721301475406,0.8964036051703088
0.3819672132147541,0.8964036053143933
0.382,0.8964270260708612
0.383,0.8969494746266217
0.384,0.8970998472786973
0.3846938774510204,0.8873797434764423
0.3846938776510204,0.8873797435169385
0.38494423781821563,0.8874182337171782
0.38494423801821565,0.8874182337381761
0.385,0.8995482568708424
0.386,0.9001369276773212
0.387,0.9003599794014545
0.38703703693703706,0.900361210802873
0.3870370371370371,0.9003612108081663
0.3873983738837398,0.8977380451844004
0.38739837408373984,0.897738045339911
0.388,0.8981390652697742
0.389,0.8985098358878841
0.39,0.88904210251642
0.390080971559919,0.8890656469338185
0.390080971759919,0.8890656469888429
0.39074074064074077,0.8891629939172757
0.3907407408407408,0.8891629939212619
0.391,0.9013949569814835
0.392,0.9018234286101425
0.3927419353838709,0.8925665024738715
0.39274193558387094,0.8925665025664371
0.39280442794428044,0.8925946843055915
0.39280442814428046,0.8925946843934112
0.393,0.899432930943488
0.394,0.8999969639213989
0.395,0.9001940695696822
0.396,0.900023660899531
0.39649446484464945,0.8998034596027116
0.39649446504464947,0.8998034594954424
0.3967741934483871,0.897613728279929
0.3967741936483871,0.8976137284373586
0.397,0.8977820856937345
0.398,0.8983018340427044
0.399,0.898452610814712
0.3993975902614458,0.889190110743591
0.3993975904614458,0.8891901108031162
0.4,0.889299445761574
0.40018450174501846,0.8893049327003525
0.4001845019450185,0.8893049326991814
0.401,0.9018031690857599
0.40199999989999996,0.8928707150454166
0.402,0.8928707150946682
0.4020000001,0.8928707151439457
0.4022058822529412,0.892964123729373
0.4022058824529412,0.8929641238123229
0.403,0.9000482366734749
0.404,0.9003617488694347
0.4045816732067729,0.8913317005799505
0.4045816734067729,0.891331700657646
0.405,0.8914607714392473
0.40588235284117646,0.8915135666627867
0.4058823530411765,0.8915135666409908
0.406,0.9036121794128755
0.40700000000000003,0.9039602671197757
0.40714285704285713,0.8950236467343927
0.40714285724285715,0.8950236468513498
0.40800000000000003,0.895387163665486
0.40900000000000003,0.8954627923641516
0.40955882342941174,0.8953414302537512
0.40955882362941176,0.8953414301893112
0.4096837943664031,0.898577267684929
0.40968379456640314,0.8985772678401993
0.41000000000000003,0.8988043908025158
0.41100000000000003,0.8992807465466569
0.41200000000000003,0.899389072690396
0.4122047243094488,0.8905805977930794
0.41220472450944884,0.8905805978549166
0.41300000000000003,0.8907050648508968
0.4132352940176471,0.8906953186392412
0.4132352942176471,0.8906953186219155
0.41400000000000003,0.9031367681679183
0.41470588225294114,0.8945696531038515
0.41470588245294115,0.8945696532075269
0.41500000000000004,0.8947058442263057
0.4152014651014652,0.8947803463414057
0.41520146530146523,0.8947803464077831
0.41600000000000004,0.9016495772711112
0.417,0.9018704024079548
0.418,0.9017267380785681
0.41862745088039216,0.8877263947570526
0.4186274510803922,0.8877263947898386
0.41886446876446887,0.8877543269533202
0.4188644689644689,0.8877543269676728
0.419,0.8999056333723956
0.42,0.9004212011479079
0.421,0.9005711463241204
0.4210937499,0.891985975028268
0.4210937501,0.8919859751049061
0.422,0.8921766959370591
0.4225274724274725,0.8921434757518453
0.42252747262747253,0.8921434757191204
0.423,0.9044249697738651
0.4235408559311284,0.8960613907142004
0.4235408561311284,0.8960613908334973
0.424,0.8962959221731304
0.425,0.8965342465935496
0.425968992148062,0.8879949024012529
0.425968992348062,0.887994902427846
0.426,0.8879988383981323
0.42619047609047617,0.8880148119840245
0.4261904762904762,0.8880148119933874
0.427,0.9005842665937938
0.428,0.9008280094752755
0.429,0.9007057534789141
0.42984496114031007,0.886809984937331
0.4298449613403101,0.8868099849565335
0.4298534797534799,0.8868107886844192
0.4298534799534799,0.8868107887029573
0.43,0.8990474156873717
0.431,0.8995786050573501
0.4317518247175183,0.8997363626484173
0.4317518249175183,0.8997363626627819
0.432,0.9060781264226618
0.43223938213938223,0.8978536740476482
0.43223938233938225,0.8978536741847076
0.433,0.8982679353003588
0.434,0.8984867346088311
0.4346153845153846,0.890225127339254
0.43461538471538463,0.8902251273872505
0.435,0.8902889300729762
0.4354014597540146,0.8902947167566828
0.43540145995401464,0.8902947167440904
0.436,0.9026733276711825
0.437,0.902885738871115
0.438,0.9027357043942955
0.43846153836153845,0.8891786976776292
0.43846153856153847,0.8891786977190083
0.439,0.8892340862774274
0.43905109479051097,0.889233521251904
0.439051094990511,0.8892335212477173
0.44,0.9017875681478694
0.44080459760114943,0.8938250624431363
0.44080459780114944,0.8938250625318311
0.441,0.8939045027261247
0.442,0.89408503435741
0.4427007298270073,0.8939860843630907
0.4427007300270073,0.8939860843083253
0.443,0.9062076765026631
0.4431297708923664,0.8982308620243061
0.4431297710923664,0.8982308621587209
0.444,0.8986758030039097
0.445,0.8988413197099342
0.446,0.8986367683356968
0.44635036486350366,0.8984775169521699
0.4463503650635037,0.8984775168482895
0.44694656478549616,0.8974241545518475
0.4469465649854962,0.8974241546812876
0.447,0.897458209059119
0.448,0.89790035277499
0.449,0.8979717037025982
0.44923954362623575,0.8900415146192854
0.44923954382623577,0.8900415146625643
0.4499999999,0.8900946625321805
0.45,0.8900946625245161
0.4500000001,0.8900946625168522
0.451,0.9026629040011139
0.45151515141515147,0.8949222331951203
0.4515151516151515,0.89492223328787
0.452,0.8951028251835937
0.453,0.8951956404093759
0.4536496349364964,0.8950540080702972
0.4536496351364964,0.895054008002206
0.454,0.90731770489089
0.455,0.9073491906185833
0.45530303020303026,0.8942195957002799
0.4553030304030303,0.8942195957888811
0.456,0.8944367108705086
0.457,0.8944279208822392
0.4572992699729927,0.8943518676727235
0.4572992701729927,0.8943518676105933
0.45754716971132076,0.8989204746404372
0.4575471699113208,0.8989204747774011
0.458,0.8991928230692455
0.459,0.8995266096096413
0.46,0.8994917083846437
0.4609489050094891,0.8991175051977741
0.4609489052094891,0.8991175050838941
0.461,0.8990879301422815
0.46132075461698113,0.8983302914858069
0.46132075481698115,0.8983302916193452
0.462,0.898698689768348
0.463,0.8989310478236558
0.4635338344864661,0.8913293087054042
0.46353383468646614,0.8913293087565066
0.464,0.8914067716541979
0.4645985400459854,0.8913840712359214
0.4645985402459854,0.8913840712053853
0.465,0.9037732843050753
0.4657303369786517,0.8964535844164414
0.4657303371786517,0.8964535845193062
0.466,0.8965786784373679
0.467,0.8968050337701549
0.468,0.8966570633726443
0.4682481750824818,0.8965623499843547
0.4682481752824818,0.8965623498987343
0.46900000000000003,0.9027334845770967
0.4694756553307116,0.8896830101417754
0.46947565553071163,0.8896830101745585
0.47000000000000003,0.8897159365145867
0.4701465200465202,0.8897061795484902
0.4701465202465202,0.8897061795295198
0.47100000000000003,0.9023788770358906
0.4716417909447761,0.8950986307555883
0.4716417911447761,0.8950986308424371
0.47200000000000003,0.8952300401515428
0.47300000000000003,0.8953412935068593
0.47380952370952384,0.8951556256606957
0.47380952390952386,0.8951556255843472
0.47400000000000003,0.9075245502424133
0.47500000000000003,0.9075734049805702
0.4753731342283582,0.8947350512263885
0.4753731344283582,0.8947350513116472
0.47600000000000003,0.894928269804799
0.47700000000000004,0.8949300163150826
0.4774725273725275,0.8947997316480207
0.4774725275725275,0.8947997315750686
0.47800000000000004,0.9072419096047555
0.47900000000000004,0.9071882506114382
0.4791044775119403,0.8943898271761277
0.4791044777119403,0.8943898272597898
0.48,0.8946132349264476
0.481,0.8945052257164658
0.48113553103553114,0.8944615573802936
0.48113553123553116,0.8944615573107402
0.4812267656992565,0.899608710768575
0.4812267658992565,0.8996087109052147
0.482,0.9000271817076513
0.483,0.9002426082088253
0.484,0.90009046648042
0.4847985346985348,0.899704991675671
0.4847985348985348,0.8997049915497709
0.4849442378182156,0.8935700187388422
0.4849442380182156,0.8935700188114266
0.485,0.8935896678722781
0.486,0.8937422875879167
0.4867647057823529,0.8936036299344846
0.48676470598235294,0.8936036298692775
0.487,0.8989935799296488
0.48703703693703704,0.89901743776104
0.48703703713703705,0.8990174378885085
0.488,0.8994603478634187
0.489,0.8995585798701167
0.49,0.8992882084440428
0.4904411763705882,0.8990517535698896
0.4904411765705882,0.8990517534464382
0.49074074064074075,0.8988775769177106
0.49074074084074076,0.8988775770451303
0.491,0.8990303650206161
0.492,0.899387600063524
0.4928044279442804,0.892428735887207
0.49280442814428044,0.8924287359381218
0.493,0.8924712228965643
0.494,0.89246024923994
0.4941176469588235,0.8924338586201054
0.4941176471588235,0.8924338585707499
0.495,0.9051102602165997
0.496,0.9050444692366435
0.49649446484464943,0.892354097054995
0.49649446504464945,0.8923540971062981
0.497,0.8924349845531385
0.4977941175470589,0.8923649966420943
0.4977941177470589,0.8923649965941438
0.498,0.8991980410019357
0.499,0.8990684329332822
0.49981549805498154,0.8986895387921267
0.49981549825498156,0.8986895386691132
0.5,0.9112203843198702
0.5001845017450185,0.8986895386691268
0.5001845019450185,0.8986895387921402
0.501,0.8990684329332822
0.502,0.8991980410019358
0.5022058822529412,0.8923649965941304
0.5022058824529412,0.8923649966420809
0.503,0.8924349845531386
0.5035055349553506,0.8923540971062981
0.5035055351553506,0.892354097054995
0.504,0.9050444692366437
0.505,0.9051102602165996
0.5058823528411764,0.8924338585707636
0.5058823530411765,0.8924338586201186
0.506,0.89246024923994
0.507,0.8924712228965643
0.5071955718557195,0.8924287359381352
0.5071955720557195,0.8924287358872205
0.508,0.8993876000635238
0.509,0.8990303650206158
0.5092592591592592,0.8988775770451165
0.5092592593592592,0.8988775769176971
0.5095588234294117,0.8990517534464518
0.5095588236294117,0.8990517535699033
0.51,0.8992882084440428
0.511,0.8995585798701167
0.512,0.8994603478634187
0.512962962862963,0.8990174378885085
0.512962963062963,0.8990174377610399
0.513,0.8989935799296488
0.5132352940176471,0.8936036298692913
0.5132352942176471,0.8936036299344979
0.514,0.8937422875879166
0.515,0.8935896678722781
0.5150557619817844,0.8935700188114268
0.5150557621817844,0.8935700187388421
0.5152014651014653,0.8997049915497844
0.5152014653014653,0.8997049916756845
0.516,0.9000904664804198
0.517,0.9002426082088255
0.518,0.9000271817076513
0.5187732341007435,0.8996087109052148
0.5187732343007435,0.899608710768575
0.5188644687644689,0.894461557310754
0.5188644689644689,0.8944615573803071
0.519,0.8945052257164661
0.52,0.8946132349264477
0.5208955222880597,0.8943898272597898
0.5208955224880597,0.8943898271761278
0.521,0.907188250611452
0.522,0.9072419096047417
0.5225274724274726,0.8947997315750821
0.5225274726274726,0.8947997316480345
0.523,0.8949300163150963
0.524,0.8949282698047857
0.5246268655716417,0.8947350513116606
0.5246268657716417,0.8947350512264022
0.525,0.907573404980584
0.526,0.9075245502423994
0.5261904760904762,0.8951556255843608
0.5261904762904762,0.8951556256607093
0.527,0.8953412935068729
0.528,0.8952300401515294
0.5283582088552238,0.8950986308424373
0.5283582090552238,0.8950986307555884
0.529,0.9023788770359039
0.5298534797534799,0.8897061795295332
0.5298534799534799,0.8897061795485038
0.53,0.8897159365145731
0.5305243444692883,0.889683010174545
0.5305243446692883,0.8896830101417621
0.531,0.9027334845771102
0.5317518247175183,0.896562349898748
0.5317518249175183,0.8965623499843681
0.532,0.8966570633726306
0.533,0.8968050337701685
0.534,0.8965786784373543
0.5342696628213482,0.8964535845192926
0.5342696630213483,0.896453584416428
0.535,0.9037732843050891
0.5354014597540147,0.8913840712053717
0.5354014599540147,0.8913840712359082
0.536,0.8914067716541846
0.5364661653135337,0.8913293087565067
0.5364661655135338,0.891329308705404
0.537,0.8989310478236692
0.538,0.8986986897683346
0.5386792451830188,0.8983302916193318
0.5386792453830188,0.8983302914857932
0.539,0.8990879301422953
0.5390510947905109,0.8991175050838808
0.539051094990511,0.8991175051977601
0.54,0.8994917083846303
0.541,0.899526609609655
0.542,0.8991928230692323
0.5424528300886792,0.8989204747773878
0.5424528302886792,0.8989204746404237
0.5427007298270073,0.8943518676106069
0.5427007300270074,0.8943518676727369
0.543,0.8944279208822529
0.544,0.894436710870495
0.5446969695969697,0.8942195957888947
0.5446969697969697,0.8942195957002934
0.545,0.907349190618597
0.546,0.9073177048908764
0.5463503648635036,0.8950540080022196
0.5463503650635037,0.8950540080703108
0.547,0.8951956404093894
0.548,0.8951028251835802
0.5484848483848485,0.8949222332878568
0.5484848485848485,0.8949222331951069
0.549,0.9026629040011274
0.5499999999,0.8900946625168387
0.55,0.8900946625245026
0.5500000001,0.890094662532167
0.5507604561737642,0.8900415146625642
0.5507604563737643,0.8900415146192854
0.551,0.8979717037026118
0.552,0.8979003527749763
0.553,0.8974582090591322
0.5530534350145038,0.897424154681301
0.5530534352145038,0.8974241545518609
0.5536496349364964,0.8984775168482896
0.5536496351364965,0.8984775169521699
0.554,0.8986367683356833
0.555,0.8988413197099475
0.556,0.8986758030038958
0.5568702289076335,0.898230862158721
0.5568702291076335,0.8982308620243059
0.557,0.9062076765026765
0.5572992699729927,0.8939860843083385
0.5572992701729927,0.8939860843631039
0.558,0.894085034357397
0.559,0.8939045027261379
0.5591954021988506,0.8938250625318315
0.5591954023988506,0.8938250624431364
0.56,0.9017875681478558
0.5609489050094891,0.8892335212477172
0.5609489052094891,0.889233521251904
0.561,0.8892340862774405
0.5615384614384615,0.8891786977190081
0.5615384616384616,0.889178697677629
0.562,0.9027357043942816
0.5630000000000001,0.9028857388711286
0.5640000000000001,0.9026733276711689
0.5645985400459854,0.8902947167440775
0.5645985402459854,0.8902947167566699
0.5650000000000001,0.8902889300729893
0.5653846152846154,0.8902251273872507
0.5653846154846154,0.8902251273392539
0.5660000000000001,0.8984867346088178
0.5670000000000001,0.898267935300372
0.5677606176606177,0.8978536741846943
0.5677606178606177,0.8978536740476349
0.5680000000000001,0.9060781264226482
0.5682481750824818,0.8997363626627818
0.5682481752824818,0.8997363626484169
0.5690000000000001,0.8995786050573634
0.5700000000000001,0.8990474156873581
0.5701465200465202,0.886810788702957
0.5701465202465202,0.8868107886844191
0.5701550386596899,0.8868099849565467
0.5701550388596899,0.8868099849373439
0.5710000000000001,0.9007057534789276
0.5720000000000001,0.9008280094752621
0.5730000000000001,0.9005842665938071
0.5738095237095239,0.8880148119934008
0.5738095239095239,0.8880148119840379
0.5740000000000001,0.8879988383981191
0.5740310076519379,0.8879949024278596
0.574031007851938,0.8879949024012661
0.5750000000000001,0.8965342465935631
0.5760000000000001,0.8962959221731167
0.5764591438688715,0.896061390833511
0.5764591440688716,0.8960613907142136
0.577,0.9044249697738788
0.5774725273725275,0.8921434757191338
0.5774725275725275,0.8921434757518585
0.578,0.8921766959370458
0.5789062499,0.8919859751049191
0.5789062501,0.891985975028281
0.579,0.9005711463241337
0.58,0.9004212011478948
0.581,0.8999056333724089
0.5811355310355312,0.8877543269676856
0.5811355312355312,0.887754326953333
0.5813725489196078,0.8877263947898519
0.5813725491196078,0.8877263947570657
0.582,0.9017267380785549
0.583,0.9018704024079683
0.584,0.9016495772711111
0.5847985346985348,0.894780346407796
0.5847985348985348,0.8947803463414191
0.585,0.8947058442263057
0.5852941175470587,0.894569653207527
0.5852941177470588,0.8945696531038516
0.586,0.9031367681679182
0.586764705782353,0.8906953186219292
0.586764705982353,0.8906953186392543
0.587,0.8907050648508968
0.5877952754905511,0.89058059785493
0.5877952756905511,0.8905805977930924
0.588,0.8993890726903959
0.589,0.899280746546657
0.59,0.8988043908025155
0.5903162054335968,0.8985772678401995
0.5903162056335968,0.898577267684929
0.5904411763705882,0.8953414301893113
0.5904411765705883,0.8953414302537512
0.591,0.8954627923641518
0.592,0.8953871636654857
0.5928571427571429,0.8950236468513499
0.5928571429571429,0.8950236467343928
0.593,0.9039602671197758
0.594,0.9036121794128755
0.5941176469588235,0.8915135666409908
0.5941176471588235,0.8915135666627869
0.595,0.8914607714392476
0.595418326593227,0.8913317006576327
0.595418326793227,0.8913317005799373
0.596,0.9003617488694349
0.597,0.9000482366734748
0.5977941175470589,0.8929641238123229
0.5977941177470589,0.8929641237293733
0.5979999999,0.8928707151439326
0.598,0.892870715094668
0.5980000001,0.8928707150454037
0.599,0.9018031690857602
0.5998154980549816,0.8893049326991944
0.5998154982549816,0.8893049327003656
0.6,0.8892994457615742
0.6006024095385541,0.8891901108031032
0.6006024097385542,0.8891901107435779
0.601,0.898452610814712
0.602,0.8983018340427044
0.603,0.8977820856937347
0.6032258063516128,0.8976137284373458
0.6032258065516128,0.897613728279916
0.6035055349553506,0.8998034594954425
0.6035055351553507,0.8998034596027117
0.604,0.9000236608995307
0.605,0.9001940695696822
0.606,0.8999969639213988
0.607,0.899432930943488
0.6071955718557196,0.8925946843933984
0.6071955720557196,0.8925946843055788
0.607258064416129,0.8925665025664371
0.607258064616129,0.8925665024738717
0.608,0.9018234286101425
0.609,0.9013949569814834
0.6092592591592593,0.8891629939212747
0.6092592593592593,0.8891629939172885
0.6099190282400809,0.8890656469888301
0.609919028440081,0.8890656469338056
0.61,0.8890421025164202
0.611,0.8985098358878842
0.612,0.898139065269774
0.6126016259162601,0.897738045339924
0.6126016261162601,0.8977380451844132
0.612962962862963,0.9003612108081661
0.612962963062963,0.9003612108028728
0.613,0.9003599794014544
0.614,0.9001369276773212
0.615,0.8995482568708427
0.6150557619817845,0.887418233738176
0.6150557621817845,0.8874182337171779
0.6153061223489795,0.8873797435169513
0.6153061225489795,0.8873797434764549
0.616,0.8970998472786973
0.617,0.8969494746266218
0.618,0.8964270260708611
0.6180327867852459,0.8964036053143808
0.6180327869852459,0.8964036051702962
0.6187732341007436,0.8989807984115424
0.6187732343007436,0.8989807983932013
0.619,0.8989505289281927
0.62,0.8985911951556431
0.6207818929041152,0.8980540573951832
0.6207818931041152,0.8980540572290705
0.6208955222880598,0.88584963728167
0.6208955224880598,0.8858496372450695
0.621,0.8956948504978367
0.622,0.8957904904235975
0.623,0.8955114213401963
0.6235537189082644,0.8951959574473217
0.6235537191082644,0.8951959573126833
0.624,0.9048602696894107
0.6246268655716418,0.8925195887249271
0.6246268657716418,0.8925195887523922
0.625,0.8925442925181453
0.626,0.8923489735129735
0.6263485476178423,0.8921914673601498
0.6263485478178423,0.8921914672565203
0.627,0.9017428580526552
0.628,0.9013026709531936
0.6283582088552239,0.8941048531159859
0.6283582090552239,0.8941048530454662
0.629,0.8938009847938085
0.6291666665666666,0.8936967113299071
0.6291666667666667,0.8936967111985085
0.63,0.9024443537398249
0.6305243444692884,0.8900569075191105
0.6305243446692884,0.8900569075211747
0.631,0.8900182725288143
0.632,0.8896532944608394
0.6320083681008367,0.8896486193754709
0.6320083683008367,0.8896486192634135
0.633,0.89617979398638
0.6335443036974683,0.8958125327160036
0.6335443038974683,0.8958125325608547
0.634,0.9059875461268885
0.6342696628213483,0.8988341328107166
0.6342696630213484,0.8988341327905716
0.635,0.8986624432229517
0.636,0.8981094463958338
0.6364406778661016,0.8906484455921531
0.6364406780661016,0.8906484454941513
0.6364661653135338,0.901064310366466
0.6364661655135339,0.9010643103728365
0.637,0.9010294790301926
0.638,0.9006855377238078
0.6386792451830189,0.8880969973738244
0.6386792453830189,0.8880969973590046
0.639,0.8880533071623601
0.6393617020276595,0.8879562608577001
0.6393617022276595,0.8879562607900437
0.64,0.898497869998519
0.641,0.8982739735564457
0.642,0.8976817228439506
0.6423076922076922,0.8974255256990541
0.6423076924076923,0.8974255255212262
0.6424528300886793,0.900728066591152
0.6424528302886793,0.9007280665930367
0.643,0.9006786296962684
0.644,0.9003064742894858
0.6446969695969698,0.8876790593950713
0.6446969697969698,0.8876790593736859
0.645,0.8876288289471204
0.6452789698570814,0.887551076442047
0.6452789700570815,0.8875510763754805
0.646,0.898008554116426
0.647,0.897753404572316
0.648,0.8971287912599119
0.6482758619689655,0.8968915924458074
0.6482758621689655,0.8968915922636778
0.6484848483848485,0.8993757076740447
0.6484848485848486,0.899375707660961
0.649,0.899293288775019
0.65,0.898855473841611
0.6507604561737643,0.8909762853944978
0.6507604563737643,0.8909762852991947
0.651,0.8908512204784789
0.6512987011987013,0.8906646910853241
0.6512987013987013,0.890664690949073
0.652,0.8979873859676173
0.653,0.8972526767741601
0.6530534350145039,0.8849953814280224
0.6530534352145039,0.8849953813817018
0.6530567684589519,0.884994607215182
0.6530567686589519,0.8849946071686003
0.654,0.8961354313818397
0.655,0.8959197105498109
0.656,0.8953317013202245
0.6561403507771929,0.8952194386980451
0.6561403509771929,0.8952194385328609
0.6568702289076336,0.8984490145066711
0.6568702291076336,0.8984490144857541
0.657,0.8984323391121564
0.658,0.8980958441760036
0.659,0.897391818181558
0.6591954021988506,0.889778400215903
0.6591954023988507,0.8897784001104484
0.6592511012215858,0.8897484389139102
0.6592511014215858,0.8897484388041993
0.66,0.8999302842515813
0.661,0.8994467520169714
0.6615384614384616,0.8867820911668699
0.6615384616384616,0.8867820911368919
0.662,0.8866714640565179
0.6623893804309734,0.886513708575053
0.6623893806309734,0.8865137084788928
0.663,0.8944416790372157
0.664,0.8939509334005974
0.6642857141857142,0.8937420098858332
0.6642857143857143,0.8937420097289119
0.665,0.904797611750315
0.6653846152846155,0.8970889972566827
0.6653846154846155,0.8970889972228616
0.666,0.8969148080510809
0.667,0.8963330628582191
0.6674887891376681,0.8959144320014147
0.6674887893376681,0.8959144318121102
0.6677606176606178,0.8989472590880839
0.6677606178606178,0.8989472590756542
0.668,0.8989218634211058
0.669,0.8985885201704
0.67,0.8978892124390634
0.67015503865969,0.8854585860937759
0.67015503885969,0.8854585860495181
0.6707207206207206,0.8852708621448033
0.6707207208207207,0.8852708620563304
0.671,0.8936684448931295
0.672,0.8933556501961324
0.6727272726272727,0.8928921068495137
0.6727272728272727,0.8928921066947547
0.673,0.9045126223903937
0.674,0.8964078257914662
0.674031007651938,0.8964016160011571
0.674031007851938,0.8964016159599512
0.675,0.8960276537543722
0.676,0.8952768845091958
0.6760273971602739,0.8952511109525007
0.676027397360274,0.8952511107633411
0.6764591438688716,0.8984321841694677
0.6764591440688716,0.8984321841508658
0.677,0.8983280593703179
0.678,0.897852463086713
0.6789062499,0.8893601802158146
0.6789062501,0.8893601801086297
0.679,0.8893082575287992
0.6793577980651375,0.8890792316302928
0.6793577982651375,0.8890792314886098
0.68,0.8974983641239751
0.681,0.896804313407692
0.6813725489196079,0.884091409883716
0.6813725491196079,0.8840914098261814
0.6814814813814815,0.8840577445062053
0.6814814815814815,0.8840577444401208
0.682,0.8955269511899252
0.683,0.8953826317008392
0.684,0.8948653365600465
0.6848837208302325,0.8940987098842572
0.6848837210302325,0.8940987096779703
0.685,0.8939762705680694
0.6852941175470588,0.8949968739141454
0.6852941177470588,0.8949968738602677
0.686,0.8947137932449178
0.687,0.8939952181309266
0.6870892017779342,0.8939130714452412
0.6870892019779342,0.8939130712577499
0.6877952754905512,0.8974386432467788
0.6877952756905512,0.8974386432187096
0.6880000000000001,0.8974021722177467
0.6890000000000001,0.8970018590541229
0.6900000000000001,0.8962336115903788
0.6903162054335968,0.8879935242653114
0.6903162056335969,0.8879935241455199
0.690566037635849,0.8878319131922363
0.690566037835849,0.8878319130532788
0.6910000000000001,0.8969683975985981
0.6920000000000001,0.89638957966085
0.6928571427571428,0.8876219780365648
0.6928571427571429,0.887621978036565
0.6928571429571428,0.8876219779156806
0.692857142957143,0.8876219779156801
0.6930000000000001,0.8996505822466935
0.6940000000000001,0.8994054443779346
0.6950000000000001,0.8987964675566179
0.6954183265932271,0.8903966248520357
0.6954183267932271,0.890396624758873
0.6960000000000001,0.8900614576713057
0.6964114831535885,0.8897468806128497
0.6964114833535885,0.8897468804443667
0.6970000000000001,0.8989943409605052
0.6979999999000001,0.8901321209181031
0.6980000000000001,0.8901321208713389
0.6980000001000001,0.8901321208245747
0.6987922704314009,0.8896425669723863
0.6987922706314009,0.8896425668187775
0.6990000000000001,0.9017464760310785
0.7000000000000001,0.9013212546846376
0.7006024095385542,0.8927383625222302
0.7006024097385543,0.8927383624549193
0.7010000000000001,0.8925748531217496
0.7020000000000001,0.891901444609027
0.7024271843660194,0.8914996610876947
0.7024271845660194,0.891499660883624
0.7030000000000001,0.9005120725437791
0.7032258063516129,0.8877602331608752
0.7032258065516129,0.8877602331414678
0.704,0.8875695412458982
0.7049019606843137,0.8870564220946032
0.7049019608843137,0.8870564219461762
0.705,0.8869818196722754
0.706,0.8966108806734406
0.707,0.895774595303435
0.707258064416129,0.8872995648259524
0.7072580646161291,0.8872995647014714
0.7074257424742574,0.8871898093213357
0.7074257426742574,0.8871898091839939
0.708,0.8997590464720933
0.709,0.8992999730841422
0.709919028240081,0.8903030695589323
0.709919028440081,0.8903030694634205
0.71,0.890263156548845
0.711,0.8895653545531148
0.7111940297507462,0.8893861231621334
0.7111940299507462,0.889386122970056
0.712,0.8986824859525946
0.7126016259162602,0.8898416801011785
0.7126016261162602,0.8898416800029821
0.713,0.8896159710868227
0.7138190953773869,0.888962962375831
0.7138190955773869,0.8889629621853992
0.714,0.8990574093159811
0.715,0.8983547618700332
0.7153061223489796,0.8897039911898437
0.7153061225489796,0.8897039910917298
0.716,0.8892723378048909
0.7164974618289339,0.8888507206547229
0.7164974620289339,0.8888507204664188
0.717,0.899442651912032
0.718,0.8902374062064594
0.718032786785246,0.8902224661916386
0.718032786985246,0.8902224660992639
0.719,0.8895989653165794
0.7192307691307692,0.8893980511914713
0.7192307693307692,0.8893980510086537
0.72,0.9026051504577539
0.7207818929041153,0.8936326616788633
0.7207818931041153,0.8936326616182286
0.721,0.8935576499110367
0.722,0.8929865143332657
0.723,0.8920434654608453
0.7231958761886598,0.8918153251326497
0.7231958763886598,0.8918153248924579
0.7235537189082645,0.8936548541512613
0.7235537191082645,0.8936548540899967
0.724,0.893481004555583
0.725,0.8928222681234681
0.726,0.8917926041206702
0.7260416665666666,0.8917416769278683
0.7260416667666666,0.8917416766818789
0.7263485476178424,0.8940097828439042
0.7263485478178424,0.8940097827810635
0.727,0.8937262260291872
0.728,0.8929847747717601
0.7289473683210526,0.8919416372516143
0.7289473685210526,0.8919416369965119
0.729,0.8918739957508848
0.7291666665666667,0.8950799508842172
0.7291666667666667,0.8950799508141686
0.73,0.8946600316772725
0.731,0.8938189911356451
0.7319148935170212,0.8867826827059547
0.7319148937170212,0.88678268250651
0.732,0.8980625174191018
0.7320083681008368,0.8980584401311097
0.7320083683008368,0.8980584400333584
0.733,0.8973961429204939
0.7335443036974684,0.8880642423056873
0.7335443038974684,0.8880642422040974
0.734,0.8877933743174703
0.7349462364591397,0.8869797688266556
0.7349462366591397,0.886979768618935
0.735,0.8869233846546986
0.736,0.8978552682661701
0.7364406778661017,0.8885756931221219
0.7364406780661017,0.8885756930254064
0.737,0.8882460259287416
0.738,0.8873622835714892
0.7380434781608695,0.8873153178511702
0.7380434783608695,0.8873153176334929
0.739,0.8985043151705828
0.7393617020276596,0.8892700929597003
0.7393617022276596,0.8892700928690097
0.74,0.8889038221209606
0.741,0.8880218284692556
0.7412087911087911,0.8877903428567856
0.7412087913087911,0.8877903426272308
0.742,0.8993416591228676
0.7423076922076923,0.8901694389800985
0.7423076924076923,0.8901694388960437
0.743,0.8897884657834849
0.744,0.8889211935452825
0.7444444443444443,0.8884159188015472
0.7444444445444444,0.888415918557624
0.745,0.900367663906295
0.7452789698570815,0.8913577359631355
0.7452789700570815,0.891357735884659
0.746,0.8909777283169946
0.747,0.8901301863941331
0.7477528088887639,0.8892474438429937
0.747752809088764,0.8892474435806392
0.748,0.9016123402657866
0.7482758619689656,0.8931438858473908
0.7482758621689656,0.8931438857681779
0.749,0.8927600947418786
0.75,0.8919121248370318
0.751,0.8906970549410913
0.7511363635363636,0.8905030318277254
0.7511363637363636,0.8905030315381823
0.7512987011987013,0.8966221175939165
0.7512987013987014,0.8966221174906381
0.752,0.8961710145336498
0.753,0.8952209591815019
0.753056768458952,0.8859797317805191
0.753056768658952,0.8859797316634761
0.754,0.8852586136824416
0.7545977010494253,0.8846270360277716
0.7545977012494253,0.8846270357938326
0.755,0.896716230036849
0.756,0.8958025944332809
0.756140350777193,0.8865952805268826
0.756140350977193,0.8865952804101839
0.757,0.8859537317146957
0.758,0.884856416368973
0.7581395347837209,0.8846733993286938
0.7581395349837209,0.8846733990611322
0.759,0.8947011483754511
0.7592511012215859,0.8858834116779223
0.7592511014215859,0.885883411538384
0.76,0.8852549132114398
0.7606508874739645,0.8845369175843953
0.7606508876739645,0.8845369173393004
0.761,0.8980033234036786
0.762,0.8971111786346414
0.7623893804309735,0.8900473939266181
0.7623893806309735,0.8900473937677541
0.763,0.8894935399274543
0.764,0.888290106297843
0.7642857141857143,0.8785916355693453
0.7642857143857144,0.8785916353865413
0.7643712573850299,0.8785120274393242
0.7643712575850299,0.8785120272498808
0.765,0.8916224254894499
0.766,0.8908798730750183
0.767,0.8897708671818724
0.7674887891376682,0.88033067831673
0.7674887893376682,0.8803306781324111
0.768,0.8798093213077774
0.7681818180818182,0.8795997091072294
0.7681818182818182,0.8795997088696856
0.769,0.8907041316146799
0.77,0.8895788155432794
0.7707207206207207,0.8816928131006715
0.7707207208207207,0.8816928128730359
0.7709876542209876,0.881375514895877
0.7709876544209876,0.8813755146480466
0.771,0.8813601878042728
0.772,0.8948501934237092
0.7727272726272728,0.8845758751376162
0.7727272728272728,0.8845758750151745
0.773,0.8843948329873027
0.774,0.8834907423660717
0.7749999998999999,0.8822108134000854
0.775,0.8822108132533794
0.7750000000999999,0.8822108131066737
0.776,0.8847400527730385
0.776027397160274,0.8847212081798874
0.776027397360274,0.8847212080412891
0.777,0.8838693569228043
0.778,0.8826241741096035
0.7780254776070064,0.882587579176938
0.7780254778070064,0.882587578888719
0.779,0.8967814007916307
0.7793577980651376,0.8894005044661808
0.7793577982651376,0.8894005043100531
0.78,0.88882362440767
0.781,0.8876255656773561
0.7814814813814815,0.8777842420552482
0.7814814815814816,0.8777842418599111
0.782,0.8772261355870015
0.782258064416129,0.8769099123133487
0.782258064616129,0.8769099120583881
0.783,0.8896099593743518
0.784,0.8884882200799665
0.7848837208302326,0.8800478245711625
0.7848837210302326,0.8800478243379863
0.785,0.8799097067322063
0.7855263156894736,0.879220846939815
0.7855263158894736,0.8792208466582526
0.786,0.8945398091364198
0.787,0.8934949088263493
0.7870892017779343,0.8840643229552144
0.7870892019779343,0.8840643228231504
0.788,0.8833074811744308
0.789,0.8821200106276661
0.7899999998999999,0.8805618794456661
0.79,0.8805618792714084
0.7900000000999999,0.880561879097151
0.7905660376358491,0.886047438961773
0.7905660378358491,0.8860474387895267
0.791,0.8856390828092954
0.792,0.8844353920254469
0.7928571427571429,0.8736383086516155
0.7928571429571429,0.8736383084332718
0.793,0.8734784072568458
0.7935374148659864,0.8728063761714948
0.7935374150659864,0.8728063759007033
0.794,0.8865014996148564
0.795,0.8854271018408941
0.796,0.8839899593107335
0.7964114831535886,0.8758428711093986
0.7964114833535886,0.8758428708523474
0.797,0.8750210411448832
0.7972222221222222,0.8746767519408108
0.7972222223222222,0.8746767516225881
0.798,0.8884639378235419
0.798792270431401,0.8779204290508997
0.798792270631401,0.877920428873245
0.799,0.8777277526877556
0.8,0.8765726170626106
0.801,0.8750426534189925
0.801063829687234,0.8749323382486621
0.801063829887234,0.8749323379006343
0.802,0.8889203876839002
0.8024271843660195,0.8810263335430252
0.8024271845660195,0.8810263333276812
0.803,0.8803492170778944
0.804,0.8788790139689192
0.8049019606843137,0.869494489235659
0.8049019608843138,0.8694944889403794
0.805,0.8693479100109293
0.8050724636681159,0.8692372125010276
0.8050724638681159,0.8692372121927389
0.806,0.8838336840619244
0.807,0.8824618569047422
0.8074257424742575,0.8720420001085845
0.8074257426742575,0.8720419998945302
0.808,0.8713646315306224
0.809,0.8698867291144132
0.8092592591592592,0.8694420047872283
0.8092592593592592,0.8694420044344114
0.81,0.8841720028006023
0.811,0.8826513764846188
0.8111940297507463,0.8748534314975147
0.8111940299507463,0.8748534312424782
0.812,0.8737054679206685
0.8130000000000001,0.8719486707158192
0.8136363635363636,0.8706403820755619
0.8136363637363636,0.8706403816412387
0.813819095377387,0.8625187168321001
0.813819095577387,0.862518716485898
0.8140000000000001,0.8769771372538272
0.8150000000000001,0.8756341484382728
0.8160000000000001,0.8739289569344685
0.816497461828934,0.8647627564429714
0.816497462028934,0.8647627561379135
0.8170000000000001,0.8639483844425795
0.8171874999,0.8636200697109724
0.8171875001,0.8636200693536926
0.8180000000000001,0.8797366521921502
0.8190000000000001,0.8782162632734335
0.8192307691307693,0.8676680793065314
0.8192307693307693,0.8676680790846084
0.8200000000000001,0.8667028194907483
0.8210000000000001,0.8651157112353933
0.8219999999,0.8631561872581821
0.8220000000000001,0.8631561870437277
0.8220000001,0.8631561868292738
0.8230000000000001,0.8771930918668571
0.8231958761886599,0.8689910982498152
0.8231958763886599,0.8689910979760299
0.8240000000000001,0.8677714857621581
0.8250000000000001,0.865925180220566
0.8260000000000001,0.8557134173373465
0.8260330577512396,0.8556519241377978
0.8260330579512396,0.8556519237645044
0.8260416665666667,0.8556358419641414
0.8260416667666667,0.855635841590193
0.8270000000000001,0.8713268708290873
0.8280000000000001,0.8696478662546366
0.8289473683210526,0.859606268469461
0.8289473685210527,0.8596062681401159
0.8290000000000001,0.8595190806689217
0.8300000000000001,0.8576664132348248
0.8303418802418803,0.8569479624018598
0.8303418804418803,0.8569479619689473
0.8310000000000001,0.8751549663043438
0.8319148935170213,0.8652855270704543
0.8319148937170213,0.8652855267994919
0.8320000000000001,0.8651689006412594
0.833,0.863601034431684
0.834,0.8616717703621941
0.8349462364591398,0.8511135648316883
0.8349462366591398,0.8511135644560698
0.835,0.8510120459578185
0.8359649121807017,0.8490050283579065
0.8359649123807017,0.8490050279057116
0.836,0.8489254656864086
0.837,0.8635227005845543
0.838,0.8528387211294455
0.8380434781608695,0.8527636854161076
0.8380434783608696,0.8527636850693243
0.839,0.850935484441564
0.8399082567807339,0.8488876192129402
0.8399082569807339,0.8488876187287808
0.84,0.8684669633429751
0.841,0.8666431994839102
0.8412087911087912,0.857561824836331
0.8412087913087912,0.8575618245412996
0.842,0.8562810829002294
0.843,0.8543395797889598
0.844,0.8520416031848421
0.8444444443444444,0.8421482189085834
0.8444444445444445,0.8421482185024376
0.845,0.8409621154736959
0.8452380951380952,0.8404184343058336
0.8452380953380952,0.8404184338402605
0.846,0.8594615926866296
0.847,0.8575078632952646
0.847752808888764,0.8469915245296722
0.847752809088764,0.8469915241743773
0.848,0.8465411810047074
0.849,0.8444915750191698
0.85,0.8420801057294015
0.850990098909901,0.8393405515923145
0.850990099109901,0.8393405510038636
0.851,0.8393114028035904
0.8511363635363637,0.8301220522676749
0.8511363637363637,0.8301220517909436
0.852,0.848164364611357
0.853,0.8460730183583103
0.854,0.843631284387929
0.8545977010494253,0.8334974980415406
0.8545977012494254,0.833497497596484
0.855,0.8325724537056252
0.856,0.8300163207890269
0.8562499999,0.8293204996050779
0.8562500001,0.8293204990393868
0.857,0.8485593473865305
0.858,0.8386430613429118
0.858139534783721,0.8383496505805237
0.858139534983721,0.8383496501550121
0.859,0.8363880909911108
0.86,0.8337824601808327
0.8606508874739646,0.822616069702023
0.8606508876739646,0.8226160692322237
0.861,0.8217734131122351
0.862,0.8191111741446988
0.862087911987912,0.8188596321815618
0.862087912187912,0.818859631606103
0.863,0.8379641767034678
0.864,0.8354150340003745
0.86437125738503,0.8254210295935821
0.86437125758503,0.8254210291530809
0.865,0.8239650850945401
0.866,0.8213586985799168
0.867,0.8184000308251708
0.8676470587235293,0.8163004734124157
0.8676470589235293,0.816300472741181
0.868,0.8394007393084109
0.8681818180818183,0.8311671901452079
0.8681818182818183,0.831167189729102
0.869,0.8293499625153324
0.87,0.8268196142148426
0.8709876542209877,0.8146476708321208
0.8709876544209877,0.8146476703614289
0.871,0.8146185880823628
0.872,0.8120815469588633
0.873,0.8091899945106238
0.874,0.8059496907542031
0.8740506328113924,0.8057764556622422
0.8740506330113924,0.8057764549762274
0.8749999999,0.822040026294711
0.875,0.8220400260770859
0.8750000001,0.822040025859461
0.876,0.8196933658358763
0.877,0.8170097049813091
0.878,0.8139948586997049
0.8780254776070064,0.8042602757554267
0.8780254778070065,0.804260275259591
0.879,0.8016752390137953
0.88,0.7986750753828621
0.881,0.7953289130753813
0.8815068492150684,0.7935027674593278
0.8815068494150684,0.7935027667216267
0.882,0.8205447016187067
0.8822580644161291,0.8114588678727038
0.8822580646161291,0.8114588674110862
0.883,0.8096534342186628
0.884,0.8069288663553837
0.885,0.8038756478906898
0.8855263156894737,0.7924091330841319
0.8855263158894737,0.7924091325531705
0.886,0.7911120297739019
0.887,0.7881161444063484
0.888,0.7847760118697559
0.889,0.7810981842103866
0.8893939392939394,0.7795580835340441
0.8893939394939394,0.7795580827391758
0.8899999999,0.7689089392588258
0.89,0.7689089389042838
0.8900000001,0.7689089385497418
0.891,0.798064479408159
0.892,0.795087079730946
0.893,0.7917903151651656
0.8935374148659865,0.781493332749336
0.8935374150659865,0.7814933321548116
0.894,0.7800818825691991
0.895,0.7767845414796691
0.896,0.773156244611615
0.897,0.7692039091973301
0.8972222221222222,0.7597005107108062
0.8972222223222223,0.7597005100083561
0.8973684209526315,0.7591833018844073
0.8973684211526315,0.7591833011717786
0.898,0.798667966277751
0.899,0.796012859627114
0.9,0.7930460210391448
0.901,0.7810140625861919
0.9010638296872341,0.7808391074284152
0.9010638298872341,0.7808391068781011
0.902,0.828351646553849
0.903,0.8267709305048561
0.904,0.8249232992604071
0.905,0.8140134983478037
0.905072463668116,0.8139021313681162
0.905072463868116,0.8139021310586788
0.906,0.8123458020369956
0.907,0.8104017281471486
0.9074468084106383,0.8094461462405736
0.9074468086106383,0.8094461458010134
0.908,0.8688067627916874
0.909,0.8680381541720067
0.9092592591592593,0.8592256883995046
0.9092592593592593,0.859225688352472
0.91,0.8589823631463235
0.911,0.8584390521183882
0.912,0.8576571420635547
0.913,0.8566457233933787
0.9136363635363637,0.8481365064100599
0.9136363637363637,0.8481365062874154
0.914,0.8478971296584082
0.915,0.8470727205316447
0.916,0.8460120276252828
0.917,0.8447244913321729
0.9171874999,0.8355165916316616
0.9171875001,0.8355165914946797
0.918,0.8348765648481443
0.919,0.8338647810919628
0.92,0.8326149563048487
0.9205882351941176,0.8317725773983701
0.9205882353941176,0.8317725770987758
0.921,0.9826999405795362
0.9219999999,0.9766538282029924
0.922,0.9766538284476728
0.9220000001,0.9766538286923532
0.923,0.9790045089226007
0.924,0.9811691755480846
0.925,0.9831572200420942
0.926,0.976662635960072
0.9260330577512397,0.9767443134879461
0.9260330579512397,0.9767443139814402
0.927,0.9790388588248837
0.928,0.9812257593860784
0.929,0.9832328505904002
0.93,0.9850696802496168
0.9303418802418804,0.9765991676783293
0.9303418804418804,0.9765991681820161
0.931,0.978212855723389
0.932,0.9805017691305351
0.933,0.9826026006400759
0.934,0.984525116171701
0.935,0.9862791088992049
0.9359649121807018,0.9805956771105911
0.9359649123807018,0.980595677552889
0.936,0.9806731559340647
0.937,0.9827842620215411
0.9380000000000001,0.9847145735187155
0.9390000000000001,0.9864739895797837
0.939908256780734,0.9794742121822816
0.939908256980734,0.9794742126525317
0.9400000000000001,0.9796890755797519
0.9410000000000001,0.9819230949156157
0.9420000000000001,0.9839662967871744
0.9430000000000001,0.9858288145141524
0.9440000000000001,0.9875208342329859
0.9450000000000001,0.9890525379109273
0.9452380951380953,0.9812803725755896
0.9452380953380953,0.9812803730240781
0.9460000000000001,0.9829314244887712
0.9470000000000001,0.9849293553762839
0.9480000000000001,0.9867449935953655
0.9490000000000001,0.9883888599983389
0.9499999999,0.9898714815205918
0.9500000000000001,0.9898714816611417
0.9500000001,0.9898714818016913
0.950990098909901,0.9841035851535123
0.9509900991099011,0.9841035855593585
0.9510000000000001,0.9841236672671687
0.9520000000000001,0.9860560816213766
0.9530000000000001,0.9878058790680823
0.9540000000000001,0.9893838897787256
0.9550000000000001,0.9908009604331344
0.9560000000000001,0.9849029619354899
0.9562499999,0.9853990455018374
0.9562500001,0.9853990458938051
0.9570000000000001,0.9868148471666428
0.9580000000000001,0.9885400486315334
0.9590000000000001,0.990089809527994
0.96,0.991475424936636
0.961,0.9927081693961514
0.962,0.9875015863229585
0.9620879119879121,0.987659645769422
0.9620879121879121,0.9876596461273222
0.963,0.9892136962327364
0.964,0.9907451102537832
0.965,0.9921076373460748
0.966,0.9933131144143925
0.967,0.9943733253834851
0.9676470587235294,0.9887861530100921
0.9676470589235294,0.9887861533599522
0.968,0.9893912834631525
0.969,0.9909763670756878
0.97,0.9923799770859686
0.971,0.993614833908117
0.972,0.994693705247705
0.973,0.9956293091070499
0.974,0.9908080617201818
0.9740506328113925,0.9908898434851326
0.9740506330113925,0.9908898438071378
0.975,0.9923284520316512
0.976,0.9936582343970982
0.977,0.9948116073326078
0.978,0.9958029150619238
0.979,0.996646521448954
0.98,0.9973566812010134
0.981,0.9979474101394203
0.9815068492150685,0.9942840952691594
0.9815068494150685,0.9942840955236172
0.982,0.9948875411375722
0.983,0.99597015153237
0.984,0.996877909452003
0.985,0.9976279297847217
0.986,0.9982373714088253
0.987,0.9987232377341844
0.988,0.9991021682689272
0.989,0.9971897721268796
0.9893939392939395,0.9975328171764805
0.9893939394939395,0.9975328173429182
0.99,0.9980025522494851
0.991,0.9986361269425361
0.992,0.9991138325071522
0.993,0.9994593414568742
0.994,0.9996962378459745
0.995,0.9998475144237946
0.996,0.9999349824264386
0.997,0.9999785839464977
0.9973684209526316,0.9997794726086349
0.9973684211526316,0.999779472657541
0.998,0.9999012690104345
0.999,0.9999872673412853
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_n_clopper_pearson.csv <==
0.0,1.0
0.0,1.0
1e-10,0.9999999949999996
0.001,0.9512056281970314
0.0010253397672330266,0.9500000047548276
0.0010253398672330266,0.9987536327368357
0.0010253399672330266,0.9987536324977028
0.002,0.9954028117920153
0.003,0.9899794398995333
0.004,0.9827402921773247
0.005,0.9738684759301098
0.006,0.9635341501802648
0.007,0.9518953141454906
0.0071537194313542486,0.9500000012410013
0.007153719531354248,0.9944157027155821
0.007153719631354248,0.99441570250085
0.008,0.9924168557803178
0.009000000000000001,0.9895716738680104
0.01,0.9861827291693994
0.011,0.9822350733735756
0.012,0.9777197263934598
0.013000000000000001,0.9726330112329401
0.014,0.966975942855067
0.015,0.9607536673366242
0.016,0.9539749478235069
0.01655185908922988,0.9500000007351845
0.01655185918922988,0.9905616124838207
0.01655185928922988,0.9905616122899724
0.017,0.9896665203278023
0.018000000000000002,0.9874743786030432
0.019,0.9850031999227975
0.02,0.9822419193020285
0.021,0.9791808833190953
0.022,0.9758118594342142
0.023,0.972128031726905
0.024,0.9681239848663133
0.025,0.9637956779616464
0.026000000000000002,0.9591404097859124
0.027,0.9541567767239485
0.027787668292664748,0.9500000005420941
0.02778766839266475,0.9875590099870744
0.02778766849266475,0.9875590098093646
0.028,0.9871777518367121
0.029,0.9852748015479621
0.03,0.9831893546440484
0.031,0.9809144983527289
0.032,0.9784437949344924
0.033,0.9757713072668274
0.034,0.9728916203686976
0.035,0.9697998589977808
0.036000000000000004,0.9664917014718946
0.037,0.96296338988126
0.038,0.959211736870129
0.039,0.9552341291753105
0.04,0.951028528115487
0.04023659030210289,0.9500000004374973
0.04023659040210289,0.9852027115336035
0.04023659050210289,0.9852027113685499
0.041,0.9839045945971534
0.042,0.9820864217974179
0.043000000000000003,0.9801303381900671
0.044,0.9780318005929975
0.045,0.9757864831111284
0.046,0.9733902924974212
0.047,0.9708393822163516
0.048,0.9681301651887452
0.049,0.9652593252060045
0.05,0.9622238270102227
0.051000000000000004,0.9590209250445446
0.052000000000000005,0.955648170885298
0.053,0.9521034193740068
0.0535714027401307,0.9500000003731
0.0535714028401307,0.9833124624689324
0.0535714029401307,0.9833124623140607
0.054,0.9826391723066884
0.055,0.9809930626410579
0.056,0.9792388884060814
0.057,0.9773732825583686
0.058,0.9753929875531963
0.05815507901697596,0.9750754096873386
0.05815507911697596,0.9750754094816381
0.05815507921697596,0.9250754095413833
0.059000000000000004,0.9254890012146422
0.06,0.9257451793894691
0.061,0.9257519313655935
0.062,0.9255127928195892
0.063,0.9250311474799621
0.064,0.9243102490025111
0.065,0.923353241586888
0.066,0.9221631793543178
0.067,0.9207430445080571
0.06759669890316758,0.9197872597438878
0.06759669900316757,0.951551581267303
0.06759669910316757,0.9515515812828299
0.068,0.9516003238339205
0.069,0.9516019873951759
0.07,0.951434982588589
0.07100000000000001,0.9511006942533295
0.07200000000000001,0.9506003736651827
0.073,0.9499351544424217
0.074,0.9491060678193923
0.075,0.9481140572897275
0.076,0.9469599926213714
0.077,0.945644683245992
0.078,0.9441688910258402
0.079,0.9425333424015657
0.08,0.9407387399251081
0.081,0.9387857731823278
0.082,0.9366751291106733
0.08218506163861308,0.9362672950133437
0.08218506173861308,0.9667416370982647
0.08218506183861307,0.9667416370336234
0.083,0.9661771912635552
0.084,0.9653815901286522
0.085,0.9644723637755064
0.08600000000000001,0.9634492960908704
0.08700000000000001,0.9623121186127859
0.088,0.9610605194735342
0.089,0.9596941520447403
0.09,0.9582126432830664
0.091,0.9566156017749294
0.09139813061969743,0.9559475263935899
0.09139813071969742,0.9559475262234772
0.09139813081969742,0.9142399463775908
0.092,0.9142616232618199
0.093,0.9141499764263681
0.094,0.913855522166089
0.095,0.9133800243009716
0.096,0.9127252184396574
0.097,0.9118928173017473
0.09724809440859175,0.9116590044366248
0.09724809450859175,0.9410434690908065
0.09724809460859174,0.9410434691328735
0.098,0.9413203799523133
0.099,0.9415671562309612
0.1,0.941676204602977
0.101,0.9416485284953173
0.10200000000000001,0.9414850659678434
0.10300000000000001,0.9411866950977074
0.10400000000000001,0.9407542393400158
0.105,0.9401884728512498
0.106,0.9394901257626234
0.107,0.9386598893912383
0.108,0.9376984213775958
0.109,0.9366063507386444
0.11,0.9353842828262193
0.111,0.93403280418136
0.112,0.9325524872756018
0.11272161331407587,0.9314045580007267
0.11272161341407587,0.9598580016137743
0.11272161351407586,0.9598580015742264
0.113,0.9597441280138984
0.114,0.9592727901776984
0.115,0.9587041130841126
0.116,0.9580382043061715
0.117,0.9572751284233669
0.11800000000000001,0.9564149112910408
0.11900000000000001,0.9554575442653381
0.12,0.9544029883777179
0.12061415532231433,0.9537071263811284
0.12061415542231432,0.9537071262648363
0.12061415552231432,0.9164210027456597
0.121,0.9165083290400334
0.122,0.9166354920691651
0.123,0.9166203476702923
0.124,0.9164638846459888
0.125,0.9161670741220476
0.126,0.9157308719220424
0.127,0.915156220970786
0.128,0.9144440537165512
0.12855737878033835,0.913987763572702
0.12855737888033836,0.9416389809057334
0.12855737898033837,0.9416389809329214
0.129,0.9417485704493859
0.13,0.9419172172304546
0.131,0.9419769120174603
0.132,0.941928228746524
0.133,0.9417717036602671
0.134,0.941507837771176
0.135,0.9411370993640278
0.136,0.9406599265301026
0.137,0.9400767297260776
0.138,0.9393878943507614
0.139,0.9385937833329774
0.14,0.9376947397241423
0.14100000000000001,0.9366910892893154
0.14200000000000002,0.9355831430906507
0.14300000000000002,0.9343712000574644
0.14400000000000002,0.9330555495372834
0.14471815510804997,0.9320468839678853
0.14471815520804998,0.9590022525015689
0.14471815530805,0.9590022524611588
0.145,0.9588851761813432
0.146,0.9584184447717007
0.147,0.9578716485544301
0.14783717626418413,0.9573523295081083
0.14783717636418414,0.9573523294427261
0.14783717646418415,0.9229832036043093
0.148,0.9230703098352961
0.149,0.9235386630783303
0.15,0.9238928928825085
0.151,0.9241336209452953
0.152,0.9242614497853887
0.153,0.9242769639413366
0.154,0.9241807312292754
0.155,0.9239733040540726
0.156,0.9236552207682773
0.157,0.9232270070733603
0.158,0.9226891774578304
0.159,0.9220422366669215
0.16,0.9212866811986722
0.161,0.9204230008213135
0.16117459643078064,0.9202611542451619
0.16117459653078064,0.9466100019327826
0.16117459663078065,0.9466100019354472
0.162,0.946602413254225
0.163,0.9465141325705725
0.164,0.946339476583155
0.165,0.9460787134549521
0.166,0.9457320867297739
0.167,0.9452998168101909
0.168,0.9447821024673801
0.169,0.9441791223791834
0.17,0.9434910366927199
0.171,0.942717988607965
0.17200000000000001,0.9418601059787687
0.17300000000000001,0.9409175029278437
0.17379115806419349,0.9401117943534956
0.1737911581641935,0.940111794248311
0.1737911582641935,0.9078612378335728
0.17400000000000002,0.9078590889448341
0.17500000000000002,0.907780954834974
0.176,0.9075909677476931
0.177,0.9072896623807344
0.17790319754385078,0.9069222925838731
0.1779031976438508,0.9327407595883097
0.1779031977438508,0.932740759632765
0.178,0.9327833628126098
0.179,0.9331733013375346
0.18,0.933472042946966
0.181,0.9336799754028561
0.182,0.9337974682010743
0.183,0.9338248733226439
0.184,0.9337625260329262
0.185,0.9336107457256905
0.186,0.9333698368090535
0.187,0.9330400896302545
0.188,0.9326217814362534
0.189,0.932115177367186
0.19,0.9315205314796775
0.191,0.9308380877971023
0.192,0.9300680813838559
0.193,0.9292107394407669
0.194,0.9282662824188149
0.19488489715647542,0.9273580561148215
0.19488489725647543,0.952711937141594
0.19488489735647543,0.9527119371200459
0.195,0.9526866720766651
0.196,0.9524283647691097
0.197,0.9521005250400744
0.198,0.9517032373935853
0.19883300241597593,0.9513193237120517
0.19883300251597594,0.9513193236630755
0.19883300261597595,0.9206953588902321
0.199,0.9207709227108667
0.2,0.9211693578472194
0.201,0.921475417725901
0.202,0.9216894488776902
0.203,0.9218117891167805
0.20400000000000001,0.9218427679835663
0.20500000000000002,0.9217827072283842
0.20600000000000002,0.9216319213339539
0.20700000000000002,0.921390718074264
0.20800000000000002,0.9210593991076548
0.209,0.9206382606018044
0.21,0.9201275938883468
0.211,0.9195276861448686
0.212,0.9188388211019848
0.21210409780460143,0.9187620109939565
0.21210409790460144,0.9437088910631815
0.21210409800460145,0.9437088910694666
0.213,0.9437359710357495
0.214,0.9436972779844461
0.215,0.9435860587802601
0.216,0.9434024818506584
0.217,0.943146700350193
0.218,0.9428188528354137
0.219,0.942419063969049
0.22,0.9419474452517654
0.221,0.9414040957797299
0.222,0.9407891030262718
0.223,0.9401025436458955
0.22316998960080986,0.9399787238246038
0.22316998970080987,0.9399787237511561
0.22316998980080988,0.9106494331244988
0.224,0.9107325727319785
0.225,0.9107489998642311
0.226,0.9106741902868719
0.227,0.910508441678948
0.228,0.910252051044822
0.229,0.9099053150957631
0.22954796149133672,0.9096771075499267
0.22954796159133672,0.9342679971575039
0.22954796169133673,0.9342679971901825
0.23,0.934408034740211
0.231,0.9346633322525291
0.232,0.9348437569904509
0.233,0.9349495257259095
0.234,0.9349808435886119
0.23500000000000001,0.934937904437105
0.23600000000000002,0.9348208912620906
0.23700000000000002,0.9346299766206203
0.23800000000000002,0.934365323099825
0.23900000000000002,0.9340270838087831
0.24,0.9336154028971421
0.241,0.9331304160990738
0.242,0.9325722513011588
0.243,0.9319410291327647
0.244,0.9312368635774833
0.245,0.9304598626041927
0.246,0.9296101288162935
0.24693520163120927,0.9287497270720423
0.24693520173120928,0.9287497269766462
0.2469352018312093,0.9004768744755318
0.247,0.9004675453482471
0.24720589351713734,0.9004353804975658
0.24720589361713735,0.9247159911688282
0.24720589371713736,0.9247159912258583
0.248,0.9251447136192357
0.249,0.9256159885042782
0.25,0.9260109936743045
0.251,0.9263299461921567
0.252,0.92657305549912
0.253,0.9267405235824887
0.254,0.9268325451743049
0.255,0.926849307980308
0.256,0.9267909929380668
0.257,0.9266577745032699
0.258,0.9264498209631299
0.259,0.9261672947757852
0.26,0.9258103529346465
0.261,0.9253791473565363
0.262,0.9248738252924998
0.263,0.9242945297601314
0.264,0.9236413999962615
0.265,0.9229145719288138
0.2650691583870824,0.9228615844080114
0.2650691584870824,0.9468733409801644
0.2650691585870824,0.9468733409741237
0.266,0.9467908988138677
0.267,0.9466439741987595
0.268,0.9464366790000289
0.269,0.9461690801814656
0.27,0.9458412331345017
0.270220077426413,0.9457609973351477
0.270220077526413,0.9457609972980278
0.27022007762641304,0.9183656185739147
0.271,0.9186499819086563
0.272,0.9189467075683075
0.273,0.9191673282405041
0.274,0.9193120204499634
0.275,0.919380957070734
0.276,0.9193743074837473
0.277,0.9192922377595909
0.278,0.9191349108656885
0.279,0.9189024868970784
0.28,0.9185951233299093
0.281,0.9182129752967914
0.28200000000000003,0.9177561958831023
0.28300000000000003,0.9172249364433233
0.2831305908163219,0.9171500684214942
0.2831305909163219,0.9409309270801796
0.28313059101632193,0.9409309270908296
0.28400000000000003,0.9410001300360157
0.28500000000000003,0.9410219500258659
0.28600000000000003,0.9409820595080387
0.28700000000000003,0.9408805569079737
0.28800000000000003,0.9407175309387752
0.289,0.9404930608801252
0.29,0.9402072168793029
0.291,0.9398600602736324
0.292,0.93945164393359
0.293,0.9389820126258659
0.2930905805565783,0.9389364509218816
0.2930905806565783,0.9389364508713045
0.2930905807565783,0.9122792726152497
0.294,0.9124495100812335
0.295,0.9125642359824926
0.296,0.9126032043771137
0.297,0.9125665670880531
0.298,0.9124544752815986
0.299,0.9122670796209462
0.3,0.9120045304402749
0.301,0.9116669779386958
0.3013843769197898,0.9115173068397737
0.3013843770197898,0.9351024275233012
0.3013843771197898,0.9351024275493592
0.302,0.9352509230060471
0.303,0.9354413702867306
0.304,0.935569080928416
0.305,0.9356341685092525
0.306,0.9356367387640284
0.307,0.9355768897443134
0.308,0.9354547120005738
0.309,0.935270288785684
0.31,0.9350236962793295
0.311,0.9347150038326661
0.312,0.9343442742326832
0.313,0.9339115639856411
0.314,0.9334169236189328
0.315,0.9328603980007755
0.3155960613200149,0.9324992538152391
0.3155960614200149,0.9324992537528087
0.3155960615200149,0.9064687529658928
0.316,0.9064917638331386
0.317,0.9064956996124214
0.318,0.9064241989628059
0.319,0.9062773989564122
0.31982588850554994,0.9060994819126846
0.31982588860554995,0.9295217923780523
0.31982588870554995,0.9295217924181032
0.32,0.9295905646427605
0.321,0.9299482330036839
0.322,0.9302424150189229
0.323,0.9304732272547789
0.324,0.9306407802284286
0.325,0.9307451784713276
0.326,0.930786520613796
0.327,0.9307648994904842
0.328,0.9306804022662324
0.329,0.9305331105819787
0.33,0.9303231007202067
0.331,0.9300504437895073
0.332,0.9297152059277622
0.333,0.9293174485234382
0.334,0.9288572284544874
0.335,0.9283345983443001
0.336,0.9277496068341728
0.337,0.9271022988717276
0.3377744849414178,0.9265581740053126
0.3377744850414178,0.926558173932645
0.33777448514141784,0.9010628929494572
0.338,0.9010484703957572
0.33845155860763443,0.9010081029862027
0.33845155870763444,0.9242987816275147
0.33845155880763445,0.9242987816800975
0.339,0.9245775355417984
0.34,0.9250362661848154
0.341,0.9254311098019157
0.342,0.9257621726439932
0.343,0.9260295565727945
0.34400000000000003,0.9262333590660858
0.34500000000000003,0.9263736732426682
0.34600000000000003,0.92645058790699
0.34700000000000003,0.9264641876130749
0.34800000000000003,0.926414552747447
0.34900000000000003,0.9263017596307551
0.35000000000000003,0.9261258806377011
0.35100000000000003,0.9258869843349812
0.352,0.9255851356367526
0.353,0.9252203959773231
0.354,0.9247928235005657
0.355,0.9243024732656336
0.356,0.92374939746855
0.357,0.923133645679139
0.35725879001723404,0.9229640923635799
0.35725879011723405,0.9461529910965858
0.35725879021723406,0.9461529910922343
0.358,0.9461064849239524
0.359,0.9459986074796528
0.3596556967321312,0.9458997452242591
0.3596556968321312,0.9458997452074831
0.35965569693213123,0.9208631268344935
0.36,0.9210255050933127
0.361,0.921454101560328
0.362,0.9218187673591262
0.363,0.9221195889912229
0.364,0.9223566499194664
0.365,0.9225300305640262
0.366,0.9226398083165281
0.367,0.9226860575721328
0.368,0.9226688497793555
0.369,0.9225882535073467
0.37,0.922444334530414
0.371,0.9222371559294655
0.372,0.9219667782100744
0.373,0.9216332594368615
0.374,0.9212366553838169
0.375,0.9207770197002443
0.376,0.9202544040918966
0.3762458911093204,0.9201162562622694
0.3762458912093204,0.9432322808252694
0.3762458913093204,0.9432322808292611
0.377,0.9432474814017988
0.378,0.9432216997877589
0.379,0.9431435753582066
0.38,0.9430131394935648
0.381,0.9428304159325719
0.3812635558732317,0.9427735539145905
0.3812635559732317,0.9427735538923263
0.3812635560732317,0.9181303428543981
0.382,0.9184154942580998
0.383,0.9187472124083997
0.384,0.9190150901566017
0.385,0.9192191946376517
0.386,0.9193595909894418
0.387,0.9194363423600941
0.388,0.9194495099318382
0.389,0.9193991529613511
0.39,0.9192853288363229
0.391,0.9191080931480456
0.392,0.918867499779816
0.393,0.9185636010108406
0.394,0.9181964476354367
0.395,0.9177660890971786
0.3954120351689924,0.9175703909255548
0.39541203526899243,0.9406418520493021
0.39541203536899244,0.9406418520606253
0.396,0.9406992963160851
0.397,0.94075508380919
0.398,0.940758120562321
0.399,0.9407084434270934
0.4,0.940606082320393
0.401,0.940451060309752
0.402,0.9402433937147638
0.40261738208944137,0.9400889046376615
0.4026173821894414,0.9400889046110131
0.4026173822894414,0.9157825627708409
0.403,0.9159129898216781
0.404,0.9162097362916698
0.405,0.9164426835099097
0.406,0.9166118840108206
0.40700000000000003,0.9167173891349659
0.40800000000000003,0.9167592490322126
0.40900000000000003,0.9167375126804618
0.41000000000000003,0.9166522279197583
0.41100000000000003,0.9165034415017043
0.41200000000000003,0.9162911991539231
0.41300000000000003,0.9160155456594364
0.41400000000000003,0.9156765249507104
0.41475724089675947,0.9153776711000207
0.4147572409967595,0.9384326195208705
0.4147572410967595,0.9384326195384853
0.41500000000000004,0.9384738169267766
0.41600000000000004,0.9386105328066096
0.417,0.9386941919841312
0.418,0.9387248339358895
0.419,0.9387024918158143
0.42,0.9386271924985502
0.421,0.938498956638526
0.422,0.938317798744658
0.423,0.938083727270489
0.42373296650808867,0.9378785568099334
0.4237329666080887,0.9378785567800024
0.4237329667080887,0.9138593555698545
0.424,0.9139396595109498
0.425,0.914199985123897
0.426,0.9143965686724529
0.427,0.9145294494840588
0.428,0.9145986662929535
0.429,0.9146042572410428
0.43,0.9145462598935716
0.431,0.9144247112694022
0.432,0.9142396478858151
0.433,0.9139911058176869
0.434,0.9136791207708811
0.4342823730080563,0.9135795429096539
0.4342823731080563,0.936646099236237
0.4342823732080563,0.9366460992590945
0.435,0.936796404999808
0.436,0.9369601027507647
0.437,0.9370705646345442
0.438,0.9371278249929945
0.439,0.9371319123698326
0.44,0.9370828495314509
0.441,0.9369806535030473
0.442,0.9368253356200557
0.443,0.9366169015947075
0.444,0.9363553515976275
0.44462329571907955,0.936165455302986
0.44462329581907956,0.9361654552708633
0.44462329591907956,0.9123890336100153
0.445,0.9124895217848182
0.446,0.91271242623369
0.447,0.912871646823223
0.448,0.91296721075397
0.449,0.9129991450604406
0.45,0.9129674766109964
0.451,0.9128722321218827
0.452,0.9127134381853619
0.453,0.912491121311814
0.4539891629676903,0.912208745587776
0.4539891630676903,0.9353154362399129
0.45398916316769033,0.9353154362669572
0.454,0.9353183639204263
0.455,0.9355615286415955
0.456,0.935751311868134
0.457,0.9358877478281102
0.458,0.9359708653464198
0.459,0.9360006878301705
0.46,0.9359772332692007
0.461,0.9359005142516176
0.462,0.9357705379943816
0.463,0.9355873063887651
0.464,0.935350816060712
0.465,0.9350610584458923
0.4652990809645981,0.9349640475761046
0.4652990810645981,0.9349640475428709
0.4652990811645981,0.9113902967689045
0.466,0.9115577969159185
0.467,0.911742638325416
0.468,0.9118638449821197
0.46900000000000003,0.9119214327482317
0.47000000000000003,0.9119154175939689
0.47100000000000003,0.9118458155972113
0.47200000000000003,0.9117126429569266
0.47300000000000003,0.9115159160203143
0.47388025103006437,0.9112901659320544
0.4738802511300644,0.9344662768714571
0.4738802512300644,0.9344662769016343
0.47400000000000003,0.9345020303167135
0.47500000000000003,0.9347706737416597
0.47600000000000003,0.9349858873487045
0.47700000000000004,0.9351476995055937
0.47800000000000004,0.9352561334413835
0.47900000000000004,0.9353112072131431
0.48,0.9353129336875311
0.481,0.9352613205371892
0.482,0.9351563702519777
0.483,0.9349980801650047
0.484,0.934786442493395
0.485,0.9345214443937576
0.48576915110102725,0.9342813048373875
0.48576915120102726,0.9342813048041133
0.48576915130102727,0.910873487540431
0.486,0.9109310116887751
0.487,0.9111410506154328
0.488,0.9112874838597659
0.489,0.9113703162063029
0.49,0.9113895526951608
0.491,0.9113451986082698
0.492,0.9112372594692095
0.493,0.9110657410566463
0.4939592520089599,0.9108414713243794
0.4939592521089599,0.9341174327020708
0.4939592522089599,0.9341174327343259
0.494,0.9341305312971235
0.495,0.9344241740408332
0.496,0.934664389056674
0.497,0.93485119916564
0.498,0.9349846221861217
0.499,0.9350646708823825
0.5,0.9350913529277275
0.501,0.9350646708823827
0.502,0.9349846221861218
0.503,0.9348511991656399
0.504,0.934664389056674
0.505,0.9344241740408333
0.506,0.9341305312971235
0.50604074779104,0.934117432734326
0.50604074789104,0.9341174327020714
0.50604074799104,0.9108414713243798
0.507,0.9110657410566463
0.508,0.9112372594692095
0.509,0.9113451986082697
0.51,0.9113895526951606
0.511,0.9113703162063029
0.512,0.9112874838597659
0.513,0.9111410506154327
0.514,0.9109310116887749
0.5142308486989727,0.9108734875404311
0.5142308487989727,0.9342813048041132
0.5142308488989727,0.9342813048373877
0.515,0.9345214443937576
0.516,0.934786442493395
0.517,0.9349980801650043
0.518,0.9351563702519773
0.519,0.9352613205371894
0.52,0.9353129336875309
0.521,0.9353112072131439
0.522,0.935256133441383
0.523,0.9351476995055938
0.524,0.9349858873487035
0.525,0.9347706737416602
0.526,0.9345020303167129
0.5261197487699356,0.9344662769016345
0.5261197488699356,0.9344662768714572
0.5261197489699356,0.9112901659320547
0.527,0.9115159160203151
0.528,0.911712642956926
0.529,0.9118458155972115
0.53,0.9119154175939695
0.531,0.9119214327482317
0.532,0.9118638449821195
0.533,0.9117426383254159
0.534,0.9115577969159183
0.5347009188354019,0.9113902967689037
0.534700918935402,0.9349640475428705
0.534700919035402,0.9349640475761039
0.535,0.9350610584458918
0.536,0.935350816060712
0.537,0.9355873063887655
0.538,0.9357705379943807
0.539,0.9359005142516188
0.54,0.9359772332692005
0.541,0.9360006878301717
0.542,0.9359708653464204
0.543,0.9358877478281105
0.544,0.9357513118681332
0.545,0.9355615286415963
0.546,0.9353183639204259
0.5460108368323097,0.9353154362669575
0.5460108369323097,0.9353154362399126
0.5460108370323097,0.9122087455877762
0.547,0.9124911213118135
0.548,0.9127134381853611
0.549,0.9128722321218828
0.55,0.9129674766109962
0.551,0.9129991450604412
0.552,0.9129672107539705
0.553,0.9128716468232227
0.554,0.9127124262336903
0.555,0.9124895217848193
0.5553767040809204,0.9123890336100154
0.5553767041809204,0.9361654552708631
0.5553767042809205,0.9361654553029858
0.556,0.9363553515976267
0.557,0.9366169015947078
0.558,0.9368253356200552
0.559,0.9369806535030483
0.56,0.9370828495314508
0.561,0.9371319123698335
0.562,0.937127824992994
0.5630000000000001,0.9370705646345439
0.5640000000000001,0.9369601027507641
0.5650000000000001,0.9367964049998072
0.5657176267919437,0.9366460992590941
0.5657176268919437,0.9366460992362369
0.5657176269919437,0.9135795429096542
0.5660000000000001,0.913679120770881
0.5670000000000001,0.9139911058176884
0.5680000000000001,0.9142396478858147
0.5690000000000001,0.9144247112694026
0.5700000000000001,0.9145462598935711
0.5710000000000001,0.9146042572410431
0.5720000000000001,0.9145986662929533
0.5730000000000001,0.9145294494840595
0.5740000000000001,0.9143965686724521
0.5750000000000001,0.9141999851238978
0.5760000000000001,0.9139396595109491
0.5762670332919113,0.9138593555698544
0.5762670333919113,0.9378785567800023
0.5762670334919113,0.9378785568099332
0.577,0.9380837272704895
0.578,0.9383177987446578
0.579,0.9384989566385268
0.58,0.9386271924985488
0.581,0.9387024918158146
0.582,0.9387248339358892
0.583,0.9386941919841308
0.584,0.9386105328066094
0.585,0.9384738169267764
0.5852427589032405,0.938432619538485
0.5852427590032405,0.9384326195208703
0.5852427591032405,0.9153776711000206
0.586,0.9156765249507102
0.587,0.9160155456594361
0.588,0.916291199153923
0.589,0.9165034415017042
0.59,0.9166522279197584
0.591,0.9167375126804617
0.592,0.9167592490322125
0.593,0.9167173891349659
0.594,0.9166118840108204
0.595,0.9164426835099099
0.596,0.91620973629167
0.597,0.915912989821678
0.5973826177105588,0.91578256277084
0.5973826178105588,0.9400889046110126
0.5973826179105588,0.9400889046376599
0.598,0.940243393714764
0.599,0.9404510603097521
0.6,0.940606082320393
0.601,0.9407084434270931
0.602,0.9407581205623209
0.603,0.9407550838091902
0.604,0.940699296316085
0.6045879646310077,0.9406418520606259
0.6045879647310077,0.9406418520493027
0.6045879648310077,0.9175703909255557
0.605,0.9177660890971785
0.606,0.9181964476354367
0.607,0.9185636010108407
0.608,0.9188674997798161
0.609,0.9191080931480456
0.61,0.9192853288363229
0.611,0.9193991529613514
0.612,0.919449509931838
0.613,0.919436342360094
0.614,0.9193595909894416
0.615,0.9192191946376517
0.616,0.9190150901566015
0.617,0.9187472124083998
0.618,0.9184154942580995
0.6187364439267683,0.9181303428543981
0.6187364440267683,0.9427735538923263
0.6187364441267683,0.9427735539145904
0.619,0.9428304159325718
0.62,0.9430131394935646
0.621,0.9431435753582067
0.622,0.9432216997877587
0.623,0.9432474814017987
0.6237541086906795,0.943232280829262
0.6237541087906795,0.9432322808252698
0.6237541088906795,0.9201162562622701
0.624,0.9202544040918965
0.625,0.9207770197002443
0.626,0.9212366553838167
0.627,0.9216332594368614
0.628,0.9219667782100744
0.629,0.9222371559294655
0.63,0.9224443345304141
0.631,0.9225882535073467
0.632,0.9226688497793554
0.633,0.9226860575721327
0.634,0.9226398083165281
0.635,0.9225300305640259
0.636,0.9223566499194663
0.637,0.9221195889912227
0.638,0.9218187673591262
0.639,0.921454101560328
0.64,0.9210255050933127
0.6403443030678688,0.920863126834493
0.6403443031678688,0.9458997452074829
0.6403443032678688,0.9458997452242591
0.641,0.9459986074796528
0.642,0.9461064849239526
0.6427412097827658,0.9461529910922336
0.6427412098827658,0.9461529910965852
0.6427412099827658,0.9229640923635799
0.643,0.923133645679139
0.644,0.9237493974685501
0.645,0.9243024732656338
0.646,0.9247928235005658
0.647,0.9252203959773231
0.648,0.9255851356367524
0.649,0.92588698433498
0.65,0.9261258806377018
0.651,0.9263017596307546
0.652,0.9264145527474466
0.653,0.9264641876130747
0.654,0.9264505879069899
0.655,0.9263736732426688
0.656,0.9262333590660866
0.657,0.9260295565727935
0.658,0.9257621726439932
0.659,0.9254311098019152
0.66,0.9250362661848163
0.661,0.9245775355417978
0.6615484411923656,0.9242987816800974
0.6615484412923656,0.9242987816275144
0.6615484413923656,0.9010081029862027
0.662,0.9010484703957571
0.662225514858582,0.9010628929494576
0.6622255149585821,0.9265581739326457
0.6622255150585821,0.9265581740053117
0.663,0.9271022988717278
0.664,0.9277496068341731
0.665,0.9283345983443001
0.666,0.928857228454487
0.667,0.9293174485234394
0.668,0.9297152059277621
0.669,0.9300504437895067
0.67,0.9303231007202067
0.671,0.9305331105819785
0.672,0.930680402266233
0.673,0.9307648994904837
0.674,0.930786520613796
0.675,0.9307451784713272
0.676,0.9306407802284284
0.677,0.9304732272547785
0.678,0.9302424150189229
0.679,0.9299482330036848
0.68,0.929590564642761
0.6801741112944499,0.9295217924181036
0.6801741113944499,0.9295217923780507
0.68017411149445,0.9060994819126831
0.681,0.9062773989564121
0.682,0.9064241989628057
0.683,0.9064956996124209
0.684,0.9064917638331387
0.6844039384799852,0.9064687529658927
0.6844039385799852,0.9324992537528086
0.6844039386799852,0.9324992538152391
0.685,0.9328603980007756
0.686,0.9334169236189321
0.687,0.9339115639856402
0.6880000000000001,0.9343442742326835
0.6890000000000001,0.9347150038326669
0.6900000000000001,0.935023696279329
0.6910000000000001,0.9352702887856849
0.6920000000000001,0.935454712000573
0.6930000000000001,0.9355768897443132
0.6940000000000001,0.9356367387640286
0.6950000000000001,0.9356341685092524
0.6960000000000001,0.9355690809284167
0.6970000000000001,0.9354413702867295
0.6980000000000001,0.935250923006047
0.6986156228802102,0.9351024275493595
0.6986156229802102,0.9351024275233013
0.6986156230802102,0.9115173068397735
0.6990000000000001,0.9116669779386951
0.7000000000000001,0.9120045304402755
0.7010000000000001,0.9122670796209456
0.7020000000000001,0.9124544752815998
0.7030000000000001,0.9125665670880537
0.704,0.9126032043771151
0.705,0.9125642359824925
0.706,0.9124495100812341
0.7069094192434215,0.9122792726152501
0.7069094193434216,0.9389364508713051
0.7069094194434216,0.9389364509218822
0.707,0.9389820126258653
0.708,0.9394516439335892
0.709,0.9398600602736329
0.71,0.9402072168793032
0.711,0.9404930608801254
0.712,0.9407175309387753
0.713,0.9408805569079737
0.714,0.9409820595080386
0.715,0.9410219500258659
0.716,0.9410001300360156
0.7168694089836781,0.9409309270908301
0.7168694090836781,0.9409309270801791
0.7168694091836781,0.9171500684214935
0.717,0.9172249364433231
0.718,0.9177561958831024
0.719,0.918212975296791
0.72,0.9185951233299091
0.721,0.9189024868970782
0.722,0.9191349108656887
0.723,0.9192922377595909
0.724,0.9193743074837469
0.725,0.919380957070734
0.726,0.9193120204499631
0.727,0.919167328240504
0.728,0.9189467075683073
0.729,0.9186499819086564
0.729779922373587,0.918365618573915
0.729779922473587,0.9457609972980278
0.729779922573587,0.9457609973351481
0.73,0.9458412331345019
0.731,0.9461690801814657
0.732,0.946436679000029
0.733,0.9466439741987595
0.734,0.9467908988138676
0.7349308414129175,0.9468733409741235
0.7349308415129175,0.9468733409801642
0.7349308416129176,0.9228615844080104
0.735,0.9229145719288139
0.736,0.9236413999962614
0.737,0.9242945297601313
0.738,0.9248738252925
0.739,0.9253791473565363
0.74,0.9258103529346466
0.741,0.9261672947757851
0.742,0.92644982096313
0.743,0.9266577745032701
0.744,0.9267909929380669
0.745,0.926849307980308
0.746,0.9268325451743047
0.747,0.9267405235824886
0.748,0.92657305549912
0.749,0.9263299461921567
0.75,0.9260109936743044
0.751,0.9256159885042786
0.752,0.9251447136192356
0.7527941062828627,0.9247159912258579
0.7527941063828627,0.9247159911688283
0.7527941064828627,0.900435380497566
0.753,0.9004675453482474
0.7530647981687908,0.9004768744755326
0.7530647982687908,0.928749726976647
0.7530647983687908,0.9287497270720423
0.754,0.9296101288162935
0.755,0.9304598626041928
0.756,0.9312368635774834
0.757,0.9319410291327647
0.758,0.9325722513011591
0.759,0.933130416099074
0.76,0.9336154028971421
0.761,0.9340270838087839
0.762,0.934365323099825
0.763,0.9346299766206202
0.764,0.9348208912620902
0.765,0.934937904437106
0.766,0.9349808435886118
0.767,0.9349495257259094
0.768,0.9348437569904507
0.769,0.9346633322525296
0.77,0.934408034740211
0.7704520383086632,0.9342679971901823
0.7704520384086632,0.9342679971575041
0.7704520385086632,0.9096771075499261
0.771,0.9099053150957641
0.772,0.9102520510448219
0.773,0.9105084416789482
0.774,0.9106741902868707
0.775,0.9107489998642309
0.776,0.9107325727319782
0.7768300101991901,0.9106494331244985
0.7768300102991901,0.9399787237511562
0.7768300103991901,0.9399787238246035
0.777,0.940102543645896
0.778,0.940789103026272
0.779,0.9414040957797307
0.78,0.9419474452517655
0.781,0.9424190639690496
0.782,0.9428188528354124
0.783,0.9431467003501935
0.784,0.9434024818506586
0.785,0.94358605878026
0.786,0.9436972779844455
0.787,0.9437359710357491
0.7878959019953986,0.9437088910694665
0.7878959020953986,0.9437088910631817
0.7878959021953986,0.9187620109939568
0.788,0.918838821101985
0.789,0.9195276861448695
0.79,0.9201275938883469
0.791,0.9206382606018041
0.792,0.9210593991076549
0.793,0.9213907180742632
0.794,0.9216319213339534
0.795,0.9217827072283851
0.796,0.9218427679835663
0.797,0.9218117891167803
0.798,0.9216894488776906
0.799,0.9214754177259008
0.8,0.9211693578472191
0.801,0.9207709227108664
0.8011669973840242,0.9206953588902325
0.8011669974840242,0.9513193236630756
0.8011669975840242,0.9513193237120523
0.802,0.9517032373935854
0.803,0.9521005250400744
0.804,0.95242836476911
0.805,0.9526866720766646
0.8051151026435246,0.9527119371200445
0.8051151027435246,0.9527119371415941
0.8051151028435246,0.9273580561148219
0.806,0.9282662824188149
0.807,0.9292107394407683
0.808,0.9300680813838553
0.809,0.9308380877971025
0.81,0.9315205314796773
0.811,0.9321151773671847
0.812,0.9326217814362534
0.8130000000000001,0.9330400896302543
0.8140000000000001,0.9333698368090545
0.8150000000000001,0.9336107457256904
0.8160000000000001,0.9337625260329256
0.8170000000000001,0.933824873322644
0.8180000000000001,0.9337974682010742
0.8190000000000001,0.9336799754028566
0.8200000000000001,0.933472042946966
0.8210000000000001,0.9331733013375343
0.8220000000000001,0.9327833628126097
0.8220968022561492,0.9327407596327646
0.8220968023561492,0.9327407595883104
0.8220968024561492,0.9069222925838736
0.8230000000000001,0.9072896623807336
0.8240000000000001,0.9075909677476931
0.8250000000000001,0.9077809548349746
0.8260000000000001,0.9078590889448338
0.8262088417358064,0.9078612378335728
0.8262088418358065,0.9401117942483104
0.8262088419358065,0.9401117943534952
0.8270000000000001,0.9409175029278437
0.8280000000000001,0.9418601059787688
0.8290000000000001,0.9427179886079649
0.8300000000000001,0.9434910366927199
0.8310000000000001,0.9441791223791838
0.8320000000000001,0.9447821024673798
0.833,0.945299816810191
0.834,0.9457320867297742
0.835,0.9460787134549518
0.836,0.9463394765831544
0.837,0.9465141325705728
0.838,0.9466024132542249
0.8388254033692193,0.9466100019354461
0.8388254034692193,0.9466100019327824
0.8388254035692193,0.9202611542451616
0.839,0.9204230008213128
0.84,0.9212866811986722
0.841,0.9220422366669213
0.842,0.9226891774578295
0.843,0.9232270070733599
0.844,0.9236552207682773
0.845,0.923973304054073
0.846,0.9241807312292752
0.847,0.9242769639413364
0.848,0.9242614497853878
0.849,0.9241336209452953
0.85,0.923892892882509
0.851,0.9235386630783298
0.852,0.9230703098352963
0.852162823535816,0.9229832036043091
0.852162823635816,0.957352329442725
0.852162823735816,0.9573523295081081
0.853,0.9578716485544307
0.854,0.9584184447716992
0.855,0.9588851761813428
0.85528184469195,0.9590022524611589
0.85528184479195,0.9590022525015689
0.85528184489195,0.9320468839678853
0.856,0.9330555495372836
0.857,0.9343712000574643
0.858,0.9355831430906508
0.859,0.9366910892893154
0.86,0.9376947397241421
0.861,0.9385937833329774
0.862,0.9393878943507613
0.863,0.9400767297260776
0.864,0.9406599265301024
0.865,0.9411370993640279
0.866,0.9415078377711761
0.867,0.941771703660267
0.868,0.941928228746524
0.869,0.94197691201746
0.87,0.9419172172304545
0.871,0.9417485704493858
0.8714426210196616,0.9416389809329216
0.8714426211196616,0.9416389809057333
0.8714426212196617,0.9139877635727018
0.872,0.9144440537165509
0.873,0.9151562209707859
0.874,0.9157308719220424
0.875,0.9161670741220473
0.876,0.9164638846459887
0.877,0.9166203476702923
0.878,0.9166354920691647
0.879,0.9165083290400335
0.8793858444776858,0.91642100274566
0.8793858445776858,0.9537071262648367
0.8793858446776858,0.9537071263811281
0.88,0.9544029883777174
0.881,0.9554575442653381
0.882,0.9564149112910408
0.883,0.9572751284233665
0.884,0.9580382043061713
0.885,0.9587041130841124
0.886,0.9592727901776985
0.887,0.9597441280138977
0.8872783864859242,0.9598580015742265
0.8872783865859242,0.9598580016137734
0.8872783866859242,0.9314045580007261
0.888,0.9325524872756016
0.889,0.9340328041813598
0.89,0.9353842828262193
0.891,0.936606350738644
0.892,0.9376984213775957
0.893,0.9386598893912386
0.894,0.9394901257626234
0.895,0.9401884728512497
0.896,0.9407542393400152
0.897,0.941186695097707
0.898,0.9414850659678432
0.899,0.9416485284953174
0.9,0.9416762046029765
0.901,0.941567156230961
0.902,0.9413203799523133
0.9027519053914083,0.9410434691328734
0.9027519054914083,0.9410434690908062
0.9027519055914083,0.9116590044366253
0.903,0.9118928173017466
0.904,0.912725218439657
0.905,0.9133800243009713
0.906,0.9138555221660885
0.907,0.9141499764263679
0.908,0.9142616232618195
0.9086018691803026,0.9142399463775905
0.9086018692803026,0.9559475262234773
0.9086018693803026,0.9559475263935899
0.909,0.9566156017749294
0.91,0.9582126432830657
0.911,0.95969415204474
0.912,0.9610605194735343
0.913,0.9623121186127856
0.914,0.9634492960908702
0.915,0.9644723637755056
0.916,0.9653815901286517
0.917,0.9661771912635547
0.9178149381613869,0.9667416370336233
0.9178149382613869,0.9667416370982644
0.917814938361387,0.9362672950133432
0.918,0.9366751291106731
0.919,0.9387857731823281
0.92,0.9407387399251075
0.921,0.9425333424015653
0.922,0.9441688910258405
0.923,0.9456446832459924
0.924,0.946959992621371
0.925,0.948114057289728
0.926,0.949106067819392
0.927,0.9499351544424214
0.928,0.9506003736651831
0.929,0.9511006942533287
0.93,0.9514349825885895
0.931,0.9516019873951757
0.932,0.9516003238339205
0.9324033008968324,0.9515515812828298
0.9324033009968324,0.9515515812673031
0.9324033010968324,0.9197872597438874
0.933,0.920743044508057
0.934,0.9221631793543178
0.935,0.9233532415868873
0.936,0.9243102490025117
0.937,0.925031147479962
0.9380000000000001,0.9255127928195888
0.9390000000000001,0.9257519313655931
0.9400000000000001,0.9257451793894691
0.9410000000000001,0.9254890012146422
0.9418449207830241,0.9250754095413833
0.9418449208830241,0.9750754094816376
0.9418449209830241,0.9750754096873385
0.9420000000000001,0.9753929875531965
0.9430000000000001,0.9773732825583692
0.9440000000000001,0.9792388884060815
0.9450000000000001,0.9809930626410582
0.9460000000000001,0.9826391723066887
0.9464285970598693,0.9833124623140608
0.9464285971598693,0.9833124624689331
0.9464285972598693,0.9500000003730993
0.9470000000000001,0.9521034193740074
0.9480000000000001,0.9556481708852979
0.9490000000000001,0.9590209250445451
0.9500000000000001,0.9622238270102229
0.9510000000000001,0.965259325206005
0.9520000000000001,0.9681301651887457
0.9530000000000001,0.9708393822163518
0.9540000000000001,0.9733902924974219
0.9550000000000001,0.9757864831111291
0.9560000000000001,0.9780318005929984
0.9570000000000001,0.9801303381900675
0.9580000000000001,0.9820864217974181
0.9590000000000001,0.9839045945971532
0.9597634094978971,0.9852027113685503
0.9597634095978971,0.9852027115336035
0.9597634096978971,0.9500000004374974
0.96,0.9510285281154869
0.961,0.955234129175311
0.962,0.9592117368701285
0.963,0.9629633898812598
0.964,0.9664917014718951
0.965,0.9697998589977803
0.966,0.9728916203686978
0.967,0.9757713072668275
0.968,0.9784437949344928
0.969,0.9809144983527287
0.97,0.9831893546440489
0.971,0.9852748015479618
0.972,0.9871777518367124
0.9722123315073352,0.9875590098093651
0.9722123316073352,0.9875590099870748
0.9722123317073352,0.9500000005420941
0.973,0.9541567767239488
0.974,0.9591404097859125
0.975,0.9637956779616466
0.976,0.9681239848663135
0.977,0.9721280317269048
0.978,0.9758118594342148
0.979,0.9791808833190954
0.98,0.9822419193020282
0.981,0.9850031999227976
0.982,0.9874743786030433
0.983,0.9896665203278028
0.9834481407107701,0.9905616122899721
0.9834481408107701,0.9905616124838204
0.9834481409107702,0.9500000007351841
0.984,0.9539749478235069
0.985,0.9607536673366244
0.986,0.9669759428550673
0.987,0.9726330112329398
0.988,0.9777197263934598
0.989,0.9822350733735759
0.99,0.9861827291693994
0.991,0.9895716738680108
0.992,0.9924168557803181
0.9928462803686458,0.9944157025008501
0.9928462804686458,0.9944157027155814
0.9928462805686458,0.9500000012410008
0.993,0.9518953141454908
0.994,0.9635341501802652
0.995,0.9738684759301101
0.996,0.9827402921773248
0.997,0.9899794398995335
0.998,0.9954028117920153
0.9989746600327669,0.9987536324977
0.9989746601327669,0.998753632736838
0.9989746602327669,0.9500000047548276
0.999,0.9512056281970314
0.9999999999,0.9999999949999996
1.0,1.0
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_n_okamoto.csv <==
0.0,1.0
0.001,1.0
0.002,0.9999999999999987
0.003,0.9999999999999556
0.004,0.9999999999994336
0.005,0.999999999995932
0.006,0.9999999999797725
0.006918161639771445,0.999999999929575
0.0069181617397714446,0.9999999999979953
0.006918161839771444,0.999999999997995
0.007,0.9999999999977514
0.008,0.9999999999917599
0.009000000000000001,0.9999999999742024
0.01,0.9999999999286717
0.011,0.9999999998216409
0.012,0.9999999995895332
0.013000000000000001,0.9999999991189776
0.014,0.9999999982179794
0.015,0.999999996575364
0.016,0.9999999937054928
0.017,0.9999999888749497
0.018000000000000002,0.9999999810076189
0.019,0.9999999685643283
0.02,0.9999999493930852
0.021,0.9999999205457992
0.022,0.9999998780573581
0.023,0.9999998166829236
0.024,0.9999997295894187
0.025,0.9999996079973374
0.026000000000000002,0.9999994407692135
0.02691816163977146,0.9999992351358584
0.026918161739771462,0.9999999239394681
0.026918161839771464,0.9999999239394654
0.027,0.9999999215905995
0.028,0.9999998872031132
0.029,0.9999998400004408
0.03,0.9999997760006908
0.031,0.9999996902198243
0.032,0.999999576477065
0.033,0.9999994271739175
0.034,0.9999992330449303
0.035,0.9999989828784603
0.036000000000000004,0.9999986632057623
0.037,0.9999982579568732
0.038,0.9999977480818784
0.039,0.9999971111363398
0.04,0.9999963208298354
0.041,0.9999953465367463
0.042,0.9999941527686881
0.043000000000000003,0.9999926986081794
0.044,0.999990937103403
0.045,0.9999888146241838
0.046,0.9999862701795597
0.04691816163977145,0.9999835033761306
0.04691816173977145,0.999997408104013
0.046918161839771454,0.9999974081039561
0.047,0.9999973611672304
0.048,0.9999967236771589
0.049,0.9999959534156653
0.05,0.9999950271079979
0.051000000000000004,0.9999939181739712
0.052000000000000005,0.9999925963736774
0.053,0.9999910274292227
0.054,0.9999891726222536
0.055,0.9999869883671172
0.056,0.9999844257596658
0.057,0.9999814301018228
0.058,0.9999779404021755
0.059000000000000004,0.9999738888529844
0.06,0.9999692002841744
0.061,0.9999637915949792
0.062,0.999957571164089
0.063,0.9999504382392879
0.064,0.9999422823077138
0.065,0.9999329824480286
0.066,0.999922406665913
0.06691816163977145,0.9999114499086835
0.06691816173977144,0.9999818698140546
0.06691816183977144,0.9999818698137679
0.067,0.9999816337668819
0.068,0.9999785224086793
0.069,0.9999749551170267
0.07,0.999970875696589
0.07100000000000001,0.9999662223947107
0.07200000000000001,0.9999609275012354
0.073,0.9999549169330643
0.074,0.9999481098038354
0.075,0.9999404179793083
0.076,0.9999317456190446
0.077,0.9999219887050854
0.078,0.999911034558437
0.079,0.9998987613442043
0.08,0.9998850375663609
0.081,0.9998697215531778
0.082,0.999852660934436
0.083,0.9998336921116207
0.084,0.9998126397223838
0.085,0.9997893161006095
0.08600000000000001,0.9997635207335118
0.08691816163977147,0.9997374768384568
0.08691816173977146,0.9999357909724718
0.08691816183977145,0.9999357909716685
0.08700000000000001,0.9999351303399159
0.088,0.9999265613139964
0.089,0.99991701270687
0.09,0.9999063906380057
0.091,0.9998945940968148
0.092,0.9998815145651674
0.093,0.9998670356320456
0.094,0.9998510326009703
0.095,0.9998333720908992
0.096,0.9998139116313516
0.097,0.9997924992525402
0.098,0.9997689730713711
0.099,0.9997431608742096
0.1,0.9997148796973311
0.101,0.9996839354060671
0.10200000000000001,0.9996501222736679
0.10300000000000001,0.9996132225609377
0.10400000000000001,0.9995730060977615
0.105,0.9995292298676632
0.106,0.9994816375965618
0.10691816163977148,0.9994343488514755
0.10691816173977148,0.9998426093916888
0.10691816183977147,0.9998426093900421
0.107,0.999841257518507
0.108,0.9998238968113043
0.109,0.9998048938679595
0.11,0.9997841189736518
0.111,0.9997614344008728
0.112,0.9997366940811208
0.113,0.9997097432737774
0.114,0.9996804182328151
0.115,0.9996485458719864
0.116,0.9996139434292005
0.117,0.9995764181308368
0.11800000000000001,0.9995357668567221
0.11900000000000001,0.9994917758065773
0.12,0.9994442201687411
0.121,0.9993928637919899
0.122,0.9993374588613254
0.123,0.999277745578597
0.124,0.9992134518488457
0.125,0.9991442929732836
0.126,0.9990699713498329
0.12691816163977143,0.9989969198322731
0.12691816173977144,0.9996921403846326
0.12691816183977145,0.9996921403818451
0.127,0.999689852149693
0.128,0.9996606656008931
0.129,0.9996291053152475
0.13,0.9995950107467072
0.131,0.9995582129692805
0.132,0.9995185344024639
0.133,0.9994757885369938
0.134,0.9994297796614849
0.135,0.999380302590545
0.136,0.9993271423949798
0.137,0.9992700741346916
0.138,0.9992088625949413
0.139,0.9991432620266014
0.14,0.9990730158910737
0.14100000000000001,0.9989978566105723
0.14200000000000002,0.9989175053244214
0.14300000000000002,0.9988316716521134
0.14400000000000002,0.9987400534637934
0.145,0.9986423366589062
0.146,0.998538194953724
0.14691816163977145,0.9984366284497758
0.14691816173977146,0.9994817868367449
0.14691816183977147,0.9994817868325795
0.147,0.9994783680277978
0.148,0.9994349739314528
0.149,0.9993884626244254
0.15,0.9993386486027691
0.151,0.9992853379516837
0.152,0.9992283281200641
0.153,0.9991674076972159
0.154,0.9991023561922313
0.155,0.9990329438165124
0.156,0.998958931269965
0.157,0.9988800695313815
0.158,0.9987960996535461
0.159,0.9987067525635885
0.16,0.9986117488691544
0.161,0.9985107986709163
0.162,0.9984036013820009
0.163,0.9982898455548861
0.164,0.998169208716324
0.165,0.9980413572108561
0.166,0.9979059460534938
0.16691816163977147,0.9977746546369646
0.16691816173977148,0.9992153585983929
0.16691816183977148,0.9992153585926866
0.167,0.9992106760218967
0.168,0.9991514595819169
0.169,0.9990884097534571
0.17,0.999021321665969
0.171,0.9989499822070523
0.17200000000000001,0.998874169838608
0.17300000000000001,0.9987936544161851
0.17308183816022854,0.9987868497111401
0.17308183826022855,0.998786849702804
0.17308183836022856,0.9987121830691433
0.17400000000000002,0.9986375648717105
0.17500000000000002,0.9985510687593642
0.176,0.9984588863985276
0.177,0.9983607650289973
0.178,0.9982564416931293
0.179,0.9981456431240951
0.18,0.9980280856381964
0.181,0.9979034750318027
0.182,0.9977715064834768
0.183,0.9976318644618296
0.184,0.9974842226396715
0.185,0.9973282438149771
0.186,0.997163579839225
0.18691816163977143,0.9970044361748738
0.18691816173977144,0.9988690352130944
0.18691816183977145,0.9988690352059534
0.187,0.9988631765083715
0.188,0.9987891717331135
0.189,0.9987105571747114
0.19,0.9986271198568275
0.191,0.9985386384761172
0.192,0.9984448832721865
0.193,0.9983456159001985
0.19308183816022853,0.9983372405020098
0.19308183826022854,0.9983372404917525
0.19308183836022855,0.9980746031481816
0.194,0.9979910213731755
0.195,0.9978934982879595
0.196,0.9977889857430807
0.197,0.9976772457947409
0.198,0.9975580295836202
0.199,0.9974310773130141
0.2,0.9972961182289707
0.201,0.9971528706030095
0.202,0.9970010417179568
0.203,0.9968403278574188
0.20400000000000001,0.996670414299445
0.20500000000000002,0.9964909753148915
0.20600000000000002,0.996301674170997
0.20691816163977145,0.9961188829315689
0.20691816173977146,0.9984202730187115
0.20691816183977146,0.9984202730104617
0.20700000000000002,0.9984135032352632
0.20800000000000002,0.9983278882849252
0.209,0.9982367835576912
0.21,0.9981399797423871
0.211,0.9980372588371615
0.212,0.9979283940777991
0.213,0.9978131498675916
0.21308183816022855,0.9978034286412737
0.21308183826022856,0.9978034286293677
0.21308183836022856,0.9972412837413143
0.214,0.9971551816621795
0.215,0.9970534907210918
0.216,0.9969433531058318
0.217,0.9968245571577253
0.218,0.9966968794965158
0.219,0.9965600850696128
0.22,0.9964139272022343
0.221,0.996258147648879
0.222,0.9960924766466448
0.223,0.9959166329708465
0.224,0.9957303239934167
0.225,0.995533245744536
0.226,0.9953250829779626
0.22691816163977147,0.9951239155475743
0.22691816173977147,0.997861953293303
0.22691816183977148,0.9978619532843666
0.227,0.9978546193954921
0.228,0.9977615814850173
0.229,0.9976620831555557
0.23,0.9975559276847699
0.231,0.9974429091622753
0.232,0.9973228124699856
0.233,0.997195413263113
0.23308183816022854,0.9971846567695053
0.23308183826022855,0.9971846567563308
0.23308183836022855,0.9962340838271191
0.234,0.9961512855113124
0.23500000000000001,0.9960517054222603
0.23600000000000002,0.9959421589301497
0.23700000000000002,0.995822465659963
0.23800000000000002,0.9956924328421702
0.23900000000000002,0.9955518554089159
0.24,0.9954005160908592
0.241,0.9952381855150516
0.242,0.995064622304251
0.243,0.9948795731780479
0.244,0.9946827730561915
0.245,0.9944739451644927
0.246,0.9942528011436783
0.24691816163977143,0.9940386530842374
0.24691816173977144,0.9972025980515965
0.24691816183977144,0.9972025980424105
0.247,0.9971950556060553
0.248,0.9970989098474455
0.249,0.9969952820128266
0.25,0.9968839934132898
0.251,0.996764855673261
0.252,0.9966376707510767
0.253,0.9965022309597943
0.25308183816022856,0.9964907747834645
0.25308183826022856,0.9964907747694315
0.2530818383602286,0.9950915200930983
0.254,0.9950167442619154
0.255,0.9949244304060931
0.256,0.9948206475847755
0.257,0.994705247362661
0.258,0.9945780684504865
0.259,0.9944389368267107
0.26,0.9942876658602728
0.261,0.99412405643469
0.262,0.9939478970737942
0.263,0.9937589640694046
0.264,0.99355702161123
0.265,0.9933418219192841
0.266,0.9931131053791191
0.26691816163977145,0.9928909716144724
0.26691816173977145,0.9964616858518662
0.26691816183977146,0.9964616858428244
0.267,0.9964542581920949
0.268,0.9963589505742338
0.269,0.9962551319165027
0.27,0.9961426441412458
0.271,0.9960213190601283
0.272,0.9958909784223698
0.273,0.9957514339631743
0.2730818381602286,0.9957396004487649
0.2730818382602286,0.995739600434266
0.2730818383602286,0.9938585768553843
0.274,0.9937953861002622
0.275,0.9937142915027712
0.276,0.9936202994220793
0.277,0.9935132915764596
0.278,0.9933931365828073
0.279,0.9932596900877102
0.28,0.9931127949002746
0.281,0.9929522811269245
0.28200000000000003,0.9927779663083807
0.28300000000000003,0.9925896555590255
0.28400000000000003,0.9923871417088901
0.28500000000000003,0.9921702054484299
0.28600000000000003,0.9919386154763719
0.28691816163977146,0.9917128664556205
0.28691816173977147,0.99566467320305
0.2869181618397715,0.995664673194488
0.28700000000000003,0.9956576344007212
0.28800000000000003,0.995566529853153
0.289,0.9954659152094094
0.29,0.9953556535986102
0.291,0.9952355977181996
0.292,0.9951055898988395
0.293,0.9949654621697481
0.29308183816022854,0.9949535409853173
0.29308183826022854,0.9949535409707093
0.29308183836022855,0.992580426942888
0.294,0.9925313636390304
0.295,0.9924643652297922
0.296,0.992383150351918
0.297,0.9922876279563333
0.298,0.9921776938205821
0.299,0.9920532306781898
0.3,0.9919141083505773
0.301,0.991760183881707
0.302,0.9915913016755284
0.303,0.991407293636465
0.304,0.9912079793129805
0.305,0.9909931660444857
0.306,0.9907626491116447
0.3069181616397714,0.9905369834505676
0.30691816173977143,0.9948391753424407
0.30691816183977144,0.9948391753346285
0.307,0.9948327470909322
0.308,0.9947485859679747
0.309,0.9946539733164825
0.31,0.994548792855155
0.311,0.9944329176526835
0.312,0.9943062102006425
0.313,0.9941685224871858
0.31308183816022855,0.9941567635117642
0.31308183826022856,0.9941567634973506
0.31308183836022857,0.9912990561594051
0.314,0.9912658340480349
0.315,0.9912149248793616
0.316,0.9911486089137349
0.317,0.9910668190727575
0.318,0.990969475162224
0.319,0.9908564839926872
0.32,0.9907277395033781
0.321,0.9905831228895255
0.322,0.9904225027332076
0.323,0.9902457351377913
0.324,0.9900526638660709
0.325,0.9898431204822297
0.326,0.9896169244976732
0.32691816163977144,0.9893944112975123
0.32691816173977145,0.9940124388740518
0.32691816183977146,0.9940124388672008
0.327,0.9940067943031796
0.328,0.9939317339297465
0.329,0.9938453569664595
0.33,0.9937475664550901
0.331,0.9936382546573698
0.332,0.9935173031294231
0.333,0.9933845827974375
0.3330818381602285,0.9933731960151304
0.3330818382602285,0.9933731960011675
0.33308183836022853,0.9900517237937864
0.334,0.9900354155365652
0.335,0.9900018978556333
0.336,0.9899519195782018
0.337,0.989885434433188
0.338,0.9898023831778514
0.339,0.9897026937053749
0.34,0.9895862811564383
0.341,0.9894530480348696
0.342,0.9893028843274082
0.343,0.9891356676276346
0.34400000000000003,0.9889512632641367
0.34500000000000003,0.9887495244329689
0.34600000000000003,0.988530292334479
0.34691816163977146,0.9883134514425794
0.34691816173977147,0.9932098377843834
0.3469181618397715,0.9932098377786542
0.34700000000000003,0.9932051080522017
0.34800000000000003,0.9931407992317423
0.34900000000000003,0.9930643966752465
0.35000000000000003,0.9929758212081765
0.35100000000000003,0.9928749828148815
0.352,0.992761780709982
0.353,0.992636103411483
0.35308183816022853,0.9926252622865417
0.35308183826022854,0.9926252622732424
0.35308183836022855,0.988870482916588
0.354,0.9888716809404822
0.355,0.9888563343207559
0.356,0.9888236105608033
0.357,0.9887734813520088
0.358,0.9887059056090692
0.359,0.988620829562255
0.36,0.9885181868542415
0.361,0.9883978986415712
0.362,0.9882598737007254
0.363,0.988104008538877
0.364,0.987930187509325
0.365,0.9877382829316801
0.366,0.9875281552168241
0.3669181616397715,0.9873190474223631
0.3669181617397715,0.9924540770499723
0.3669181618397715,0.9924540770454807
0.367,0.9924503584868105
0.368,0.9923980298555708
0.369,0.9923329245294151
0.37,0.9922549795413608
0.371,0.9921641210717478
0.372,0.992060264513507
0.373,0.9919433145395198
0.37308183816022855,0.99193316077102
0.37308183826022856,0.9919331607585592
0.37308183836022857,0.987782264208584
0.374,0.9878012095370905
0.375,0.9878044271270764
0.376,0.9877894848588173
0.377,0.98775636995247
0.378,0.9877050570693509
0.379,0.987635508387793
0.38,0.9875476736840759
0.381,0.9874414904183667
0.382,0.9873168838257533
0.383,0.9871737670123202
0.384,0.9870120410563294
0.385,0.9868315951145104
0.386,0.9866323065334749
0.3869181616397715,0.9864326198663455
0.3869181617397715,0.9917648467154401
0.3869181618397715,0.9917648467122707
0.387,0.9917622074458409
0.388,0.9917227443932006
0.389,0.9916699185547297
0.39,0.9916036816981831
0.391,0.9915239747593696
0.392,0.9914307278992373
0.393,0.9913238605633398
0.39308183816022857,0.9913145090613659
0.3930818382602286,0.9913145090498826
0.3930818383602286,0.9868092262697564
0.394,0.9868459073181813
0.395,0.9868678014097958
0.396,0.9868708812168286
0.397,0.9868551474890597
0.398,0.986820588637287
0.399,0.9867671807924796
0.4,0.9866948878703043
0.401,0.9866036616410635
0.402,0.9864934418050296
0.403,0.9863641560731543
0.404,0.9862157202532136
0.405,0.9860480383413359
0.406,0.9858610026189861
0.4069181616397714,0.9856721287848702
0.4069181617397714,0.9911587427768969
0.4069181618397714,0.9911587427751033
0.40700000000000003,0.9911572283780136
0.40800000000000003,0.9911312409318255
0.40900000000000003,0.9910914018880671
0.41000000000000003,0.9910376764578668
0.41100000000000003,0.9909700190591771
0.41200000000000003,0.990888373364292
0.41300000000000003,0.9907926723500889
0.41308183816022853,0.9907842158457354
0.41308183826022854,0.9907842158353446
0.41308183836022855,0.9859692024550311
0.41400000000000003,0.9860234282083187
0.41500000000000004,0.9860639092376415
0.41600000000000004,0.9860850435676966
0.417,0.9860868439022981
0.418,0.9860693108131154
0.419,0.9860324327821438
0.42,0.9859761862498609
0.421,0.9859005356690229
0.422,0.9858054335641321
0.423,0.985690820596532
0.424,0.9855566256351747
0.425,0.9854027658330081
0.426,0.9852291467090741
0.4269181616397714,0.9850522457857985
0.42691816173977143,0.9906493321357204
0.42691816183977144,0.9906493321353358
0.427,0.990648970214577
0.428,0.9906368482611898
0.429,0.9906104823013399
0.43,0.990569849919636
0.431,0.9905149179530204
0.432,0.9904456425279408
0.433,0.9903619691004544
0.43308183816022855,0.9903544821255912
0.43308183826022856,0.9903544821163834
0.43308183836022857,0.98527615104355
0.434,0.9853476033156455
0.435,0.9854064369269188
0.436,0.9854455072795215
0.437,0.9854648378539429
0.438,0.9854644401817858
0.439,0.985444313871844
0.44,0.9854044466420714
0.441,0.985344814357357
0.442,0.9852653810731755
0.443,0.9851660990850505
0.444,0.9850469089838593
0.445,0.9849077397169598
0.446,0.9847485086551702
0.44691816163977144,0.9845845621311565
0.44691816173977145,0.9902472829732345
0.44691816183977146,0.9902472829742757
0.447,0.9902480866954411
0.448,0.9902500427743023
0.449,0.9902374573771869
0.45,0.990210319631419
0.451,0.990168607960478
0.452,0.9901122901103427
0.453,0.9900413231789057
0.45308183816022857,0.9900348653235386
0.4530818382602286,0.9900348653155883
0.4530818383602286,0.9847405602843385
0.454,0.9848288291767588
0.455,0.9849056755062128
0.456,0.9849624523783495
0.457,0.98499919324257
0.458,0.985015919752058
0.459,0.9850126417737914
0.46,0.9849893574045755
0.461,0.984946052993013
0.462,0.9848827031674838
0.463,0.9847992708700284
0.464,0.9846957073962473
0.465,0.9845719524411113
0.466,0.9844279341507662
0.46691816163977146,0.9842777871759419
0.46691816173977146,0.9899605117658257
0.4669181618397715,0.989960511768295
0.467,0.9899624824252898
0.468,0.9899785830703975
0.46900000000000003,0.9899799381400608
0.47000000000000003,0.9899665477182823
0.47100000000000003,0.9899384012213767
0.47200000000000003,0.9898954774131957
0.47300000000000003,0.9898377444235443
0.47308183816022853,0.9898323628613585
0.47308183826022854,0.9898323628547212
0.47308183836022855,0.9843697851429647
0.47400000000000003,0.9844743909738403
0.47500000000000003,0.9845688294992636
0.47600000000000003,0.9846429982141781
0.47700000000000004,0.9846969400727911
0.47800000000000004,0.9847306863508141
0.47900000000000004,0.9847442566397294
0.48,0.9847376588471363
0.481,0.9847108892031201
0.482,0.9846639322726706
0.483,0.9845967609741351
0.484,0.9845093366036916
0.485,0.9844016088658724
0.486,0.9842735159101144
0.4869181616397715,0.9841379098003158
0.4869181617397715,0.9897943176727175
0.4869181618397715,0.989794317676602
0.487,0.9897974464011381
0.488,0.9898276331435886
0.489,0.9898429622210365
0.49,0.9898434443326143
0.491,0.9898290795344088
0.492,0.9897998572434575
0.493,0.9897557562450008
0.49308183816022855,0.989751487549295
0.49308183826022856,0.989751487544018
0.49308183836022856,0.984168306378383
0.494,0.9842887104950653
0.495,0.9844002529364617
0.496,0.9844914276946665
0.497,0.9845622870878029
0.498,0.9846128718360355
0.499,0.984643211040342
0.5,0.9846533221673696
0.501,0.9846432110403422
0.502,0.9846128718360355
0.503,0.984562287087803
0.504,0.9844914276946665
0.505,0.9844002529364618
0.506,0.9842887104950652
0.5069181616397715,0.9841683063783825
0.5069181617397716,0.9897514875440181
0.5069181618397716,0.9897514875492949
0.507,0.9897557562450009
0.508,0.9897998572434574
0.509,0.9898290795344086
0.51,0.9898434443326142
0.511,0.9898429622210365
0.512,0.9898276331435885
0.513,0.9897974464011379
0.5130818381602286,0.9897943176766006
0.5130818382602286,0.9897943176727173
0.5130818383602286,0.9841379098003156
0.514,0.9842735159101142
0.515,0.9844016088658721
0.516,0.9845093366036917
0.517,0.9845967609741347
0.518,0.9846639322726702
0.519,0.9847108892031202
0.52,0.9847376588471363
0.521,0.9847442566397303
0.522,0.9847306863508136
0.523,0.9846969400727908
0.524,0.9846429982141771
0.525,0.9845688294992642
0.526,0.9844743909738396
0.5269181616397713,0.9843697851429645
0.5269181617397714,0.9898323628547218
0.5269181618397714,0.9898323628613586
0.527,0.9898377444235452
0.528,0.9898954774131953
0.529,0.9899384012213769
0.53,0.989966547718283
0.531,0.9899799381400612
0.532,0.9899785830703972
0.533,0.98996248242529
0.5330818381602285,0.9899605117682954
0.5330818382602285,0.9899605117658268
0.5330818383602285,0.9842777871759416
0.534,0.9844279341507661
0.535,0.9845719524411106
0.536,0.9846957073962471
0.537,0.9847992708700292
0.538,0.9848827031674829
0.539,0.9849460529930144
0.54,0.9849893574045754
0.541,0.9850126417737928
0.542,0.9850159197520587
0.543,0.9849991932425702
0.544,0.9849624523783487
0.545,0.9849056755062136
0.546,0.9848288291767584
0.5469181616397714,0.9847405602843391
0.5469181617397714,0.9900348653155885
0.5469181618397714,0.9900348653235393
0.547,0.9900413231789053
0.548,0.9901122901103419
0.549,0.9901686079604783
0.55,0.9902103196314187
0.551,0.9902374573771874
0.552,0.9902500427743025
0.553,0.990248086695441
0.5530818381602285,0.9902472829742762
0.5530818382602285,0.9902472829732347
0.5530818383602285,0.9845845621311562
0.554,0.9847485086551705
0.555,0.9849077397169608
0.556,0.9850469089838585
0.557,0.9851660990850508
0.558,0.9852653810731752
0.559,0.9853448143573581
0.56,0.9854044466420712
0.561,0.9854443138718448
0.562,0.9854644401817853
0.5630000000000001,0.9854648378539426
0.5640000000000001,0.9854455072795207
0.5650000000000001,0.985406436926918
0.5660000000000001,0.9853476033156456
0.5669181616397714,0.98527615104355
0.5669181617397714,0.9903544821163837
0.5669181618397714,0.9903544821255919
0.5670000000000001,0.9903619691004558
0.5680000000000001,0.9904456425279402
0.5690000000000001,0.9905149179530209
0.5700000000000001,0.9905698499196356
0.5710000000000001,0.9906104823013402
0.5720000000000001,0.9906368482611896
0.5730000000000001,0.9906489702145778
0.5730818381602285,0.9906493321353351
0.5730818382602285,0.9906493321357196
0.5730818383602285,0.985052245785799
0.5740000000000001,0.9852291467090735
0.5750000000000001,0.9854027658330089
0.5760000000000001,0.9855566256351741
0.577,0.9856908205965325
0.578,0.9858054335641316
0.579,0.9859005356690236
0.58,0.9859761862498593
0.581,0.986032432782144
0.582,0.986069310813115
0.583,0.9860868439022976
0.584,0.9860850435676964
0.585,0.9860639092376414
0.586,0.9860234282083183
0.5869181616397714,0.9859692024550316
0.5869181617397714,0.9907842158353448
0.5869181618397714,0.9907842158457357
0.587,0.9907926723500887
0.588,0.9908883733642918
0.589,0.990970019059177
0.59,0.9910376764578668
0.591,0.991091401888067
0.592,0.9911312409318253
0.593,0.9911572283780136
0.5930818381602285,0.9911587427751034
0.5930818382602285,0.9911587427768975
0.5930818383602285,0.9856721287848705
0.594,0.985861002618986
0.595,0.986048038341336
0.596,0.9862157202532135
0.597,0.9863641560731543
0.598,0.9864934418050297
0.599,0.9866036616410636
0.6,0.9866948878703043
0.601,0.9867671807924794
0.602,0.9868205886372868
0.603,0.9868551474890597
0.604,0.9868708812168284
0.605,0.9868678014097957
0.606,0.9868459073181811
0.6069181616397714,0.9868092262697564
0.6069181617397714,0.9913145090498826
0.6069181618397714,0.9913145090613658
0.607,0.9913238605633399
0.608,0.9914307278992374
0.609,0.9915239747593695
0.61,0.991603681698183
0.611,0.9916699185547301
0.612,0.9917227443932004
0.613,0.9917622074458406
0.6130818381602285,0.9917648467122706
0.6130818382602286,0.9917648467154404
0.6130818383602286,0.9864326198663439
0.614,0.986632306533475
0.615,0.9868315951145105
0.616,0.9870120410563294
0.617,0.9871737670123206
0.618,0.9873168838257531
0.619,0.9874414904183665
0.62,0.9875476736840757
0.621,0.987635508387793
0.622,0.987705057069351
0.623,0.9877563699524698
0.624,0.9877894848588173
0.625,0.9878044271270763
0.626,0.9878012095370905
0.6269181616397714,0.9877822642085842
0.6269181617397714,0.9919331607585592
0.6269181618397714,0.99193316077102
0.627,0.9919433145395197
0.628,0.9920602645135069
0.629,0.9921641210717477
0.63,0.992254979541361
0.631,0.9923329245294152
0.632,0.9923980298555706
0.633,0.9924503584868103
0.6330818381602286,0.9924540770454816
0.6330818382602286,0.9924540770499728
0.6330818383602286,0.9873190474223617
0.634,0.9875281552168242
0.635,0.98773828293168
0.636,0.9879301875093249
0.637,0.9881040085388768
0.638,0.9882598737007257
0.639,0.9883978986415711
0.64,0.9885181868542415
0.641,0.9886208295622552
0.642,0.9887059056090693
0.643,0.9887734813520087
0.644,0.9888236105608035
0.645,0.9888563343207561
0.646,0.9888716809404821
0.6469181616397714,0.9888704829165881
0.6469181617397715,0.9926252622732423
0.6469181618397715,0.9926252622865416
0.647,0.9926361034114831
0.648,0.9927617807099816
0.649,0.9928749828148803
0.65,0.9929758212081774
0.651,0.9930643966752458
0.652,0.9931407992317417
0.653,0.9932051080522016
0.6530818381602286,0.9932098377786539
0.6530818382602286,0.9932098377843835
0.6530818383602286,0.9883134514425791
0.654,0.9885302923344791
0.655,0.9887495244329696
0.656,0.9889512632641375
0.657,0.9891356676276338
0.658,0.9893028843274083
0.659,0.9894530480348691
0.66,0.9895862811564397
0.661,0.9897026937053744
0.662,0.9898023831778513
0.663,0.9898854344331882
0.664,0.9899519195782015
0.665,0.9900018978556332
0.666,0.9900354155365648
0.6669181616397715,0.9900517237937863
0.6669181617397715,0.9933731960011676
0.6669181618397715,0.9933731960151303
0.667,0.9933845827974386
0.668,0.9935173031294229
0.669,0.9936382546573692
0.67,0.99374756645509
0.671,0.9938453569664591
0.672,0.9939317339297471
0.673,0.9940067943031792
0.6730818381602286,0.9940124388672008
0.6730818382602286,0.9940124388740517
0.6730818383602286,0.9893944112975123
0.674,0.9896169244976731
0.675,0.9898431204822291
0.676,0.9900526638660705
0.677,0.9902457351377912
0.678,0.9904225027332078
0.679,0.9905831228895264
0.68,0.9907277395033783
0.681,0.9908564839926871
0.682,0.9909694751622239
0.683,0.991066819072757
0.684,0.9911486089137349
0.685,0.9912149248793618
0.686,0.991265834048034
0.6869181616397715,0.9912990561594063
0.6869181617397715,0.9941567634973498
0.6869181618397715,0.9941567635117642
0.687,0.9941685224871846
0.6880000000000001,0.9943062102006426
0.6890000000000001,0.9944329176526843
0.6900000000000001,0.9945487928551544
0.6910000000000001,0.9946539733164835
0.6920000000000001,0.9947485859679737
0.6930000000000001,0.9948327470909322
0.6930818381602286,0.9948391753346297
0.6930818382602286,0.9948391753424418
0.6930818383602286,0.9905369834505683
0.6940000000000001,0.9907626491116449
0.6950000000000001,0.9909931660444857
0.6960000000000001,0.9912079793129815
0.6970000000000001,0.9914072936364638
0.6980000000000001,0.9915913016755284
0.6990000000000001,0.9917601838817064
0.7000000000000001,0.9919141083505779
0.7010000000000001,0.9920532306781894
0.7020000000000001,0.9921776938205833
0.7030000000000001,0.9922876279563341
0.704,0.9923831503519193
0.705,0.9924643652297921
0.706,0.9925313636390308
0.7069181616397715,0.9925804269428876
0.7069181617397715,0.9949535409707091
0.7069181618397715,0.9949535409853173
0.707,0.9949654621697476
0.708,0.9951055898988386
0.709,0.9952355977181999
0.71,0.9953556535986104
0.711,0.9954659152094097
0.712,0.9955665298531529
0.713,0.9956576344007213
0.7130818381602286,0.9956646731944874
0.7130818382602286,0.9956646732030501
0.7130818383602286,0.9917128664556205
0.714,0.9919386154763719
0.715,0.99217020544843
0.716,0.9923871417088898
0.717,0.9925896555590255
0.718,0.9927779663083808
0.719,0.992952281126924
0.72,0.9931127949002745
0.721,0.99325969008771
0.722,0.9933931365828075
0.723,0.9935132915764596
0.724,0.9936202994220792
0.725,0.9937142915027714
0.726,0.993795386100262
0.7269181616397715,0.9938585768553846
0.7269181617397715,0.9957396004342668
0.7269181618397715,0.9957396004487646
0.727,0.9957514339631743
0.728,0.9958909784223701
0.729,0.9960213190601285
0.73,0.9961426441412458
0.731,0.9962551319165027
0.732,0.996358950574234
0.733,0.9964542581920948
0.7330818381602286,0.9964616858428246
0.7330818382602287,0.9964616858518663
0.7330818383602287,0.9928909716144722
0.734,0.993113105379119
0.735,0.9933418219192843
0.736,0.9935570216112299
0.737,0.9937589640694043
0.738,0.9939478970737942
0.739,0.9941240564346897
0.74,0.9942876658602732
0.741,0.9944389368267106
0.742,0.9945780684504866
0.743,0.994705247362661
0.744,0.9948206475847756
0.745,0.994924430406093
0.746,0.9950167442619154
0.7469181616397715,0.9950915200930986
0.7469181617397715,0.9964907747694302
0.7469181618397716,0.9964907747834653
0.747,0.9965022309597942
0.748,0.9966376707510765
0.749,0.9967648556732608
0.75,0.9968839934132895
0.751,0.9969952820128267
0.752,0.9970989098474453
0.753,0.9971950556060557
0.7530818381602284,0.9972025980424095
0.7530818382602285,0.9972025980515968
0.7530818383602285,0.9940386530842379
0.754,0.9942528011436782
0.755,0.9944739451644928
0.756,0.9946827730561916
0.757,0.9948795731780479
0.758,0.9950646223042511
0.759,0.9952381855150519
0.76,0.995400516090859
0.761,0.9955518554089167
0.762,0.9956924328421703
0.763,0.9958224656599628
0.764,0.9959421589301495
0.765,0.9960517054222613
0.766,0.996151285511312
0.7669181616397713,0.9962340838271189
0.7669181617397713,0.9971846567563306
0.7669181618397714,0.9971846567695046
0.767,0.9971954132631129
0.768,0.9973228124699856
0.769,0.9974429091622757
0.77,0.9975559276847701
0.771,0.9976620831555566
0.772,0.9977615814850171
0.773,0.9978546193954922
0.7730818381602285,0.9978619532843667
0.7730818382602285,0.9978619532933023
0.7730818383602285,0.995123915547574
0.774,0.9953250829779614
0.775,0.9955332457445359
0.776,0.9957303239934165
0.777,0.9959166329708468
0.778,0.9960924766466449
0.779,0.9962581476488799
0.78,0.9964139272022343
0.781,0.9965600850696134
0.782,0.9966968794965144
0.783,0.9968245571577258
0.784,0.9969433531058317
0.785,0.9970534907210917
0.786,0.997155181662179
0.7869181616397714,0.9972412837413146
0.7869181617397714,0.9978034286293682
0.7869181618397714,0.9978034286412731
0.787,0.9978131498675915
0.788,0.9979283940777994
0.789,0.9980372588371625
0.79,0.9981399797423872
0.791,0.9982367835576912
0.792,0.9983278882849254
0.793,0.9984135032352625
0.7930818381602285,0.9984202730104612
0.7930818382602285,0.998420273018711
0.7930818383602285,0.9961188829315689
0.794,0.9963016741709969
0.795,0.9964909753148925
0.796,0.9966704142994453
0.797,0.9968403278574185
0.798,0.9970010417179572
0.799,0.9971528706030092
0.8,0.99729611822897
0.801,0.9974310773130142
0.802,0.9975580295836206
0.803,0.9976772457947408
0.804,0.997788985743081
0.805,0.997893498287959
0.806,0.9979910213731756
0.8069181616397714,0.9980746031481808
0.8069181617397714,0.9983372404917524
0.8069181618397714,0.9983372405020099
0.807,0.9983456159001999
0.808,0.9984448832721862
0.809,0.9985386384761175
0.81,0.9986271198568274
0.811,0.9987105571747101
0.812,0.9987891717331134
0.8130000000000001,0.9988631765083715
0.8130818381602285,0.9988690352059539
0.8130818382602285,0.9988690352130942
0.8130818383602285,0.9970044361748743
0.8140000000000001,0.9971635798392262
0.8150000000000001,0.997328243814977
0.8160000000000001,0.9974842226396708
0.8170000000000001,0.9976318644618296
0.8180000000000001,0.9977715064834765
0.8190000000000001,0.9979034750318033
0.8200000000000001,0.9980280856381964
0.8210000000000001,0.998145643124095
0.8220000000000001,0.9982564416931292
0.8230000000000001,0.9983607650289964
0.8240000000000001,0.9984588863985276
0.8250000000000001,0.9985510687593647
0.8260000000000001,0.9986375648717102
0.8269181616397714,0.9987121830691427
0.8269181617397714,0.9987868497028037
0.8269181618397714,0.9987868497111395
0.8270000000000001,0.9987936544161847
0.8280000000000001,0.9988741698386081
0.8290000000000001,0.998949982207052
0.8300000000000001,0.9990213216659688
0.8310000000000001,0.9990884097534574
0.8320000000000001,0.9991514595819162
0.833,0.999210676021897
0.8330818381602285,0.9992153585926866
0.8330818382602285,0.9992153585983928
0.8330818383602285,0.9977746546369646
0.834,0.9979059460534941
0.835,0.9980413572108556
0.836,0.9981692087163234
0.837,0.9982898455548864
0.838,0.9984036013820009
0.839,0.9985107986709156
0.84,0.9986117488691544
0.841,0.9987067525635885
0.842,0.998796099653545
0.843,0.9988800695313813
0.844,0.998958931269965
0.845,0.999032943816513
0.846,0.9991023561922312
0.847,0.9991674076972159
0.848,0.9992283281200632
0.849,0.9992853379516837
0.85,0.9993386486027697
0.851,0.9993884626244249
0.852,0.999434973931453
0.853,0.9994783680277985
0.8530818381602285,0.9994817868325798
0.8530818382602285,0.9994817868367449
0.8530818383602286,0.9984366284497758
0.854,0.9985381949537225
0.855,0.998642336658906
0.856,0.9987400534637934
0.857,0.9988316716521135
0.858,0.9989175053244216
0.859,0.998997856610572
0.86,0.9990730158910737
0.861,0.9991432620266013
0.862,0.9992088625949413
0.863,0.9992700741346917
0.864,0.9993271423949797
0.865,0.9993803025905451
0.866,0.999429779661485
0.867,0.9994757885369937
0.868,0.9995185344024641
0.869,0.9995582129692803
0.87,0.9995950107467072
0.871,0.9996291053152475
0.872,0.9996606656008927
0.873,0.9996898521496927
0.8730818381602286,0.9996921403818448
0.8730818382602286,0.9996921403846325
0.8730818383602286,0.9989969198322732
0.874,0.999069971349833
0.875,0.9991442929732832
0.876,0.9992134518488456
0.877,0.999277745578597
0.878,0.9993374588613252
0.879,0.99939286379199
0.88,0.9994442201687408
0.881,0.9994917758065771
0.882,0.9995357668567221
0.883,0.9995764181308364
0.884,0.9996139434292004
0.885,0.9996485458719863
0.886,0.9996804182328152
0.887,0.9997097432737764
0.888,0.9997366940811204
0.889,0.9997614344008726
0.89,0.9997841189736516
0.891,0.9998048938679588
0.892,0.9998238968113042
0.893,0.9998412575185074
0.8930818381602286,0.9998426093900424
0.8930818382602286,0.9998426093916879
0.8930818383602286,0.9994343488514745
0.894,0.999481637596562
0.895,0.9995292298676632
0.896,0.9995730060977608
0.897,0.9996132225609371
0.898,0.9996501222736677
0.899,0.9996839354060673
0.9,0.9997148796973305
0.901,0.9997431608742093
0.902,0.9997689730713711
0.903,0.9997924992525395
0.904,0.9998139116313511
0.905,0.9998333720908987
0.906,0.99985103260097
0.907,0.9998670356320453
0.908,0.9998815145651668
0.909,0.9998945940968147
0.91,0.9999063906380048
0.911,0.9999170127068697
0.912,0.9999265613139963
0.913,0.9999351303399155
0.9130818381602286,0.999935790971668
0.9130818382602286,0.9999357909724716
0.9130818383602286,0.9997374768384567
0.914,0.9997635207335114
0.915,0.9997893161006087
0.916,0.999812639722383
0.917,0.9998336921116201
0.918,0.9998526609344358
0.919,0.9998697215531781
0.92,0.9998850375663599
0.921,0.9998987613442036
0.922,0.999911034558437
0.923,0.9999219887050858
0.924,0.9999317456190443
0.925,0.9999404179793089
0.926,0.9999481098038349
0.927,0.9999549169330639
0.928,0.999960927501236
0.929,0.9999662223947097
0.93,0.9999708756965897
0.931,0.9999749551170264
0.932,0.9999785224086793
0.933,0.9999816337668815
0.9330818381602286,0.9999818698137676
0.9330818382602286,0.9999818698140546
0.9330818383602286,0.9999114499086835
0.934,0.9999224066659131
0.935,0.9999329824480278
0.936,0.9999422823077144
0.937,0.9999504382392876
0.9380000000000001,0.9999575711640888
0.9390000000000001,0.999963791594979
0.9400000000000001,0.9999692002841745
0.9410000000000001,0.9999738888529845
0.9420000000000001,0.9999779404021756
0.9430000000000001,0.999981430101823
0.9440000000000001,0.9999844257596658
0.9450000000000001,0.9999869883671172
0.9460000000000001,0.9999891726222538
0.9470000000000001,0.9999910274292231
0.9480000000000001,0.999992596373677
0.9490000000000001,0.9999939181739715
0.9500000000000001,0.9999950271079979
0.9510000000000001,0.9999959534156656
0.9520000000000001,0.9999967236771594
0.9530000000000001,0.9999973611672305
0.9530818381602286,0.9999974081039561
0.9530818382602286,0.9999974081040133
0.9530818383602286,0.9999835033761306
0.9540000000000001,0.9999862701795604
0.9550000000000001,0.9999888146241844
0.9560000000000001,0.9999909371034037
0.9570000000000001,0.9999926986081796
0.9580000000000001,0.9999941527686882
0.9590000000000001,0.9999953465367458
0.96,0.9999963208298353
0.961,0.9999971111363406
0.962,0.999997748081878
0.963,0.999998257956873
0.964,0.999998663205763
0.965,0.9999989828784601
0.966,0.9999992330449305
0.967,0.9999994271739178
0.968,0.9999995764770655
0.969,0.9999996902198238
0.97,0.9999997760006913
0.971,0.9999998400004406
0.972,0.9999998872031135
0.973,0.9999999215905999
0.9730818381602286,0.9999999239394652
0.9730818382602286,0.9999999239394677
0.9730818383602287,0.9999992351358584
0.974,0.9999994407692138
0.975,0.9999996079973379
0.976,0.9999997295894187
0.977,0.9999998166829236
0.978,0.9999998780573588
0.979,0.9999999205457994
0.98,0.9999999493930849
0.981,0.9999999685643285
0.982,0.9999999810076191
0.983,0.99999998887495
0.984,0.9999999937054928
0.985,0.9999999965753644
0.986,0.9999999982179797
0.987,0.9999999991189773
0.988,0.9999999995895332
0.989,0.9999999998216411
0.99,0.9999999999286717
0.991,0.999999999974203
0.992,0.9999999999917604
0.993,0.9999999999977517
0.9930818381602284,0.9999999999979952
0.9930818382602284,0.999999999997995
0.9930818383602285,0.9999999999295746
0.994,0.9999999999797728
0.995,0.9999999999959321
0.996,0.9999999999994335
0.997,0.9999999999999559
0.998,0.9999999999999989
0.999,1.0
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_n_stdci_normal.csv <==
0.0,1.0
0.0,1.0
0.0,1.0
1e-10,0.9999999999999996
1e-10,0.9999999999999996
0.001,0.9999810783448599
0.002,0.9998538575792006
0.003,0.9995237863870274
0.004,0.9989100797949152
0.004195558044209057,0.998750863661135
0.004195558144209056,0.9999388352451367
0.004195558244209056,0.9999388352395294
0.005,0.9998802130731815
0.006,0.9997605481729398
0.007,0.9995723367312928
0.008,0.9992966369349694
0.009000000000000001,0.9989137921247655
0.01,0.998403826909267
0.011,0.9977467889142756
0.012,0.9969230413594186
0.013000000000000001,0.9959135112458913
0.014,0.994699897559849
0.015,0.9932648435428116
0.016,0.9915920767519566
0.016251770917569637,0.9911316529590297
0.01625177101756964,0.9986923011062447
0.01625177111756964,0.9986923010708914
0.017,0.9984073255724524
0.018000000000000002,0.9979580257816287
0.019,0.9974220870891273
0.02,0.9967902579739207
0.021,0.9960532086110969
0.022,0.9952015992505538
0.023,0.9942261459004433
0.024,0.9931176828410047
0.025,0.9918672215925898
0.026000000000000002,0.9904660060486928
0.027,0.988905563561702
0.028,0.9871777518367121
0.029,0.9852748015479621
0.029506273030651196,0.9842422491011353
0.029506273130651198,0.9965541897243588
0.0295062732306512,0.9965541896672708
0.03,0.9962635834442349
0.031,0.9956193349111401
0.032,0.9948959477876986
0.033,0.9940878202625838
0.034,0.9931893301775032
0.035,0.9921948600678414
0.036000000000000004,0.9910988219034683
0.037,0.9898956813730657
0.038,0.9885799815692375
0.039,0.9871463659455925
0.04,0.9855896004306879
0.041,0.9839045945971534
0.042,0.9820864217974179
0.043000000000000003,0.9801303381900671
0.043640833983665646,0.9788021951148965
0.04364083408366565,0.9942130367934925
0.04364083418366565,0.9942130367225911
0.044,0.9939541205867954
0.045,0.9931871727535219
0.046,0.992349426919494
0.047,0.9914370383896388
0.048,0.9904461564088616
0.049,0.9893729364009625
0.05,0.9882135522027357
0.051000000000000004,0.9869642082331207
0.052000000000000005,0.9856211515398864
0.05289707243902945,0.9843335512974812
0.05289707253902945,0.9843335511494811
0.05289707263902945,0.7998900268129054
0.053,0.8003598018745881
0.054,0.8047991730618328
0.055,0.8090077695747357
0.056,0.8129796633313
0.057,0.816709567826202
0.058,0.8201928025015265
0.05846530315732391,0.8217283002250289
0.05846530325732391,0.8392165869414815
0.05846530335732391,0.8392165873951347
0.059000000000000004,0.8416145416669031
0.06,0.8459492046197973
0.061,0.8500858181857891
0.062,0.8540216910553027
0.063,0.857754441704114
0.064,0.8612819754426871
0.065,0.8646024636166119
0.066,0.8677143248009398
0.067,0.8706162078391524
0.068,0.8733069765850036
0.069,0.875785696212936
0.07,0.8780516209697415
0.07100000000000001,0.8801041832470831
0.07200000000000001,0.8819429838609942
0.073,0.8835677834309525
0.07385524272711114,0.8847875356985222
0.07385524282711113,0.9037301286782088
0.07385524292711113,0.9037301289309574
0.074,0.9040942443241867
0.075,0.906513680603207
0.076,0.9087656815804419
0.077,0.9108504760202293
0.078,0.9127683240481479
0.079,0.9145195126349731
0.08,0.9161043519088568
0.081,0.9175231722282252
0.082,0.9187763219511539
0.083,0.9198641658401127
0.084,0.9207870840440018
0.085,0.9215454716022922
0.08600000000000001,0.9221397384189195
0.08604630947254102,0.9221632894095312
0.08604630957254102,0.9221632894600079
0.08604630967254101,0.8013925449958357
0.08700000000000001,0.8051422416757051
0.088,0.8088510598147126
0.089,0.8123311783317232
0.08972398167918028,0.8147078318307778
0.08972398177918027,0.8347136775087216
0.08972398187918026,0.8347136779392694
0.09,0.8358947814711291
0.091,0.8400517816593203
0.092,0.844017467791212
0.093,0.8477919583558763
0.094,0.8513754613493065
0.095,0.8547682675087086
0.096,0.8579707441457725
0.097,0.8609833295484948
0.098,0.8638065279215433
0.099,0.8664409048355738
0.1,0.8688870831563819
0.101,0.8711457394253583
0.10200000000000001,0.8732176006632549
0.10300000000000001,0.8751034415698968
0.10400000000000001,0.876804082093138
0.105,0.8783203853410436
0.106,0.8796532558119772
0.1060083640742016,0.879663633139328
0.10600836417420159,0.9004800667460767
0.10600836427420159,0.9004800669732963
0.107,0.9026592464828777
0.108,0.9047075019390775
0.109,0.9066067450037999
0.11,0.908357885070322
0.111,0.9099618176384353
0.112,0.9114194236197627
0.113,0.9127315689227313
0.114,0.9138991042986001
0.115,0.9149228654303723
0.11580444175579095,0.9156426300209746
0.11580444185579095,0.9156426301047152
0.11580444195579094,0.8220582907491234
0.116,0.8227172175575597
0.117,0.8259760137325359
0.11800000000000001,0.8290498481846987
0.11900000000000001,0.8319390238155712
0.12,0.8346439146783118
0.121,0.8371649632592476
0.122,0.839502677965281
0.12266078063773551,0.8409470740273511
0.12266078073773551,0.8624071503900151
0.1226607808377355,0.8624071506996303
0.123,0.8634484945315423
0.124,0.8664146012698606
0.125,0.8692263018556762
0.126,0.8718842398629293
0.127,0.8743890766355954
0.128,0.8767414894401356
0.129,0.8789421698312305
0.13,0.880991822221842
0.131,0.8828911626485886
0.132,0.8846409177233687
0.133,0.8862418237621528
0.134,0.8876946260818526
0.135,0.8890000784562083
0.136,0.8901589427216678
0.137,0.8911719885242698
0.138,0.8920399931986578
0.139,0.8927637417704009
0.13964439482515206,0.8931540618082431
0.13964439492515207,0.9151459872379923
0.13964439502515208,0.9151459873858017
0.14,0.9156640694068106
0.14100000000000001,0.9170404345351003
0.14200000000000002,0.9182985557467594
0.14300000000000002,0.9194391518442412
0.14374822888243036,0.9202161317462862
0.14374822898243036,0.9202161318457706
0.14374822908243037,0.842166267113251
0.14400000000000002,0.8429209056737855
0.145,0.8458252778897876
0.146,0.8485813699055752
0.147,0.8511895135033813
0.148,0.8536500714473447
0.149,0.8559634361381059
0.15,0.8581300283835459
0.151,0.8601502962819907
0.152,0.862024714214069
0.153,0.8637537819392755
0.154,0.8653380237931696
0.155,0.8667779879810079
0.156,0.8680742459635515
0.15693012459560063,0.8691514532519548
0.15693012469560064,0.8916001938282481
0.15693012479560065,0.891600194024866
0.157,0.8917372846576324
0.158,0.8936343432907893
0.159,0.8954105215358392
0.16,0.8970663949702311
0.161,0.8986025359170876
0.162,0.9000195130180415
0.163,0.9013178909065516
0.164,0.9024982299778933
0.165,0.9035610862519786
0.166,0.9045070113250987
0.167,0.9053365524066067
0.168,0.9060502524365535
0.169,0.9066486502802475
0.17,0.9071322809956702
0.17049372676934882,0.9073289055206404
0.17049372686934883,0.9073289055576494
0.17049372696934884,0.8394852645371419
0.171,0.8405107176149447
0.17200000000000001,0.8424308997332711
0.17300000000000001,0.8442114900817154
0.17400000000000002,0.8458528046226006
0.17449465035523054,0.8466133020349168
0.17449465045523055,0.8694691388092334
0.17449465055523056,0.869469139043248
0.17500000000000002,0.8706364370375564
0.176,0.8728563139671505
0.177,0.8749568987344836
0.178,0.8769385468451917
0.179,0.8788016236405785
0.18,0.8805465036414225
0.181,0.8821735699650981
0.182,0.8836832138142501
0.183,0.885075834035177
0.184,0.8863518367439704
0.185,0.8875116350183481
0.186,0.8885556486530624
0.187,0.8894843039766634
0.188,0.8902980337273203
0.189,0.8909972769853753
0.19,0.8915824791601921
0.191,0.892054092028859
0.192,0.8924125738242276
0.1923190534338889,0.8925032185726195
0.1923190535338889,0.9157344179580443
0.1923190536338889,0.9157344180651819
0.193,0.9164419001722907
0.194,0.9174010702581387
0.195,0.9182656620023655
0.196,0.9190360764379218
0.19635916581633434,0.9192898712321248
0.19635916591633434,0.9192898713011046
0.19635916601633435,0.8587309806078931
0.197,0.8600882555657682
0.198,0.8621115518268893
0.199,0.86401960506354
0.2,0.8658126222419137
0.201,0.8674908263833776
0.202,0.8690544560650312
0.203,0.8705037649678876
0.20400000000000001,0.8718390214717517
0.20500000000000002,0.8730605082957815
0.20600000000000002,0.8741685221836171
0.20700000000000002,0.8751633736318869
0.20800000000000002,0.8760453866608537
0.209,0.8768148986258457
0.21,0.877472260068075
0.21038785849639027,0.8776971158541106
0.21038785859639028,0.9012851227485903
0.2103878586963903,0.9012851228822162
0.211,0.9020851732332149
0.212,0.9033151313354969
0.213,0.9044498336386936
0.214,0.9054896044968832
0.215,0.9064347659120447
0.216,0.9072856374151065
0.217,0.9080425359939979
0.218,0.9087057760674561
0.219,0.9092756695032025
0.22,0.9097525256791509
0.221,0.9101366515861653
0.2215346966426761,0.9103041010514773
0.22153469674267612,0.9103041010803254
0.22153469684267613,0.8552387830428143
0.222,0.8559666565679469
0.223,0.8574494990827776
0.224,0.8588212888198457
0.225,0.8600821984079002
0.226,0.8612324191344994
0.227,0.8622721606552997
0.228,0.8632016507328595
0.2286883441028359,0.8637775219316943
0.2286883442028359,0.8877137489368611
0.2286883443028359,0.887713749092264
0.229,0.8881934556102763
0.23,0.8896703808581797
0.231,0.8910524939930062
0.232,0.8923400235255214
0.233,0.893533201717142
0.234,0.8946322643169112
0.23500000000000001,0.8956374503370054
0.23600000000000002,0.8965490018661233
0.23700000000000002,0.8973671639200216
0.23800000000000002,0.8980921843284302
0.23900000000000002,0.8987243136575037
0.24,0.8992638051669286
0.241,0.8997109148007444
0.242,0.9000659012109081
0.243,0.900329025812573
0.244,0.9005005528700141
0.245,0.900580749612101
0.246,0.9005698863761793
0.24614475707288885,0.9005607851595531
0.24614475717288886,0.9005607851526088
0.24614475727288887,0.8498038777275663
0.247,0.8507127751148198
0.24721003690904186,0.8509239570065921
0.24721003700904187,0.8752076167686966
0.24721003710904188,0.8752076169417031
0.248,0.8765450678597193
0.249,0.8781543501655072
0.25,0.87967014765512
0.251,0.8810925954701787
0.252,0.8824218367895061
0.253,0.8836580225270049
0.254,0.8848013110597579
0.255,0.8858518679860852
0.256,0.8868098659131999
0.257,0.8876754842740807
0.258,0.8884489091731219
0.259,0.8891303332600352
0.26,0.8897199556315004
0.261,0.8902179817599425
0.262,0.8906246234488134
0.263,0.8909400988136953
0.264,0.8911646322885147
0.265,0.8912984546560984
0.26594433520652233,0.8913417639348861
0.26594433530652234,0.9159784023514469
0.26594433540652235,0.9159784024237373
0.266,0.9160185232494976
0.267,0.916698544485285
0.268,0.9173015205179708
0.269,0.9178276475011146
0.27,0.9182771175576702
0.2702760181208197,0.9183877052240957
0.2702760182208197,0.9183877052631064
0.2702760183208197,0.8711102697698265
0.271,0.8721520202492961
0.272,0.8735119326245887
0.273,0.87478026460465
0.274,0.875957108052151
0.275,0.8770425648257042
0.276,0.8780367465651093
0.277,0.8789397744995455
0.278,0.8797517792784795
0.279,0.8804729008250387
0.28,0.8811032882115132
0.281,0.881643099556642
0.28200000000000003,0.8820925019442876
0.28300000000000003,0.8824516713630501
0.28400000000000003,0.882720792666379
0.2848842259686475,0.8828838978870407
0.2848842260686475,0.9078844141714199
0.2848842261686475,0.9078844142565318
0.28500000000000003,0.9079824332986712
0.28600000000000003,0.9087859613531393
0.28700000000000003,0.9095123217981194
0.28800000000000003,0.9101616755712103
0.289,0.9107341825954189
0.29,0.9112300017216125
0.291,0.9116492906964315
0.292,0.911992206155206
0.293,0.9122589036394526
0.29399163572579845,0.9124482581472987
0.29399163582579846,0.912448258162628
0.29399163592579847,0.8680454571802605
0.294,0.8680551451155832
0.295,0.8691680707659442
0.296,0.8701910822943737
0.297,0.871124249744563
0.298,0.8719676545312938
0.299,0.8727213892895105
0.3,0.873385557741063
0.301,0.8739602745789758
0.302,0.874445665368933
0.303,0.874841866467811
0.304,0.8751490249588451
0.3040240712383528,0.8751553224547309
0.3040240713383528,0.900535337710211
0.3040240714383528,0.9005353378058207
0.305,0.9014317206942923
0.306,0.9022741530770082
0.307,0.9030397205660101
0.308,0.9037285471772033
0.309,0.9043407582270347
0.31,0.9048764802456446
0.311,0.9053358409119876
0.312,0.9057189690107054
0.313,0.9060259944104213
0.314,0.9062570480631055
0.315,0.9064122620241921
0.316,0.9064917694929907
0.317,0.9064957048730202
0.3173392191622645,0.9064798980451844
0.3173392192622645,0.9064798980392461
0.3173392193622645,0.8644954463626381
0.318,0.8650601581741126
0.319,0.8658413319963658
0.32,0.8665341230043344
0.321,0.8671386064174086
0.322,0.867654869703453
0.323,0.8680830124887764
0.32335944729490196,0.868215398323908
0.32335944739490197,0.8939948856067119
0.323359447494902,0.8939948857106762
0.324,0.894645107573255
0.325,0.8955973779668536
0.326,0.8964731319945807
0.327,0.897272456332321
0.328,0.8979954408598069
0.329,0.8986421785374571
0.33,0.8992127653024204
0.331,0.8997072999837428
0.332,0.900125884236482
0.333,0.9004686224945778
0.334,0.9007356219422685
0.335,0.9009269925037916
0.336,0.9010428468511054
0.337,0.9010833004293365
0.338,0.9010484714995802
0.339,0.9009384811987659
0.34,0.9007534536161357
0.3403556049748479,0.9006695946220911
0.3403556050748479,0.9006695945971775
0.3403556051748479,0.8607498612716361
0.341,0.8611461429968373
0.342,0.8616894642130114
0.34288702514020764,0.8620985218741446
0.34288702524020764,0.8883016410647823
0.34288702534020765,0.8883016411751364
0.343,0.8884258276188125
0.34400000000000003,0.8894827418402973
0.34500000000000003,0.8904636264273071
0.34600000000000003,0.8913685306536281
0.34700000000000003,0.8921975085165552
0.34800000000000003,0.8929506185901708
0.34900000000000003,0.8936279238954022
0.35000000000000003,0.894229491786799
0.35100000000000003,0.8947553938560641
0.352,0.8952057058521574
0.353,0.8955805076179838
0.354,0.8958798830434559
0.355,0.8961039200347976
0.356,0.8962527104999377
0.357,0.8963263503497299
0.358,0.8963249395148098
0.359,0.896248581977815
0.36,0.8960973858206636
0.361,0.8958714632866303
0.362,0.8955709308568389
0.36260448438033954,0.8953531328386845
0.36260448448033955,0.9220082361564166
0.36260448458033956,0.9220082361858298
0.363,0.922119589152277
0.3630698752043994,0.9221382248720992
0.3630698753043994,0.922138224898547
0.3630698754043994,0.8840029639174248
0.364,0.8850067925575548
0.365,0.8860132270254292
0.366,0.8869442373484882
0.367,0.8877998478432819
0.368,0.8885800884500171
0.369,0.889284994600236
0.37,0.8899146070992233
0.371,0.8904689720231365
0.372,0.8909481406308419
0.373,0.8913521692904605
0.374,0.8916811194205204
0.375,0.8919350574456827
0.376,0.8921140547668762
0.377,0.8922181877457532
0.378,0.8922475377032871
0.379,0.8922021909323183
0.38,0.8920822387238844
0.381,0.8918877774070465
0.382,0.8916189084020235
0.382510455117752,0.891453012127817
0.382510455217752,0.91859280235559
0.382510455317752,0.9185928023886951
0.383,0.9187472124410779
0.384,0.9190150901867341
0.385,0.9192191946654331
0.3855053494447695,0.9192981024805349
0.3855053495447695,0.9192981024945395
0.3855053496447695,0.8827210312478299
0.386,0.8831840530868621
0.387,0.8840641511560142
0.388,0.8848693715751931
0.389,0.885599724361745
0.39,0.8862552256979702
0.391,0.8868358978250886
0.392,0.8873417689503855
0.393,0.8877728731675029
0.394,0.8881292503899423
0.395,0.8884109462976922
0.396,0.8886180122969662
0.397,0.888750505492971
0.398,0.8888084886755921
0.399,0.8887920303179109
0.4,0.8887012045873682
0.401,0.8885360913694448
0.402,0.8882967763036653
0.4026044843803396,0.8881161686816057
0.4026044844803396,0.9157780032593595
0.4026044845803396,0.9157780032947516
0.403,0.9159129898279691
0.404,0.916209736297455
0.405,0.916442683515229
0.406,0.9166118840157107
0.40700000000000003,0.916717389139461
0.4076809463661111,0.9167528042102697
0.4076809464661111,0.9167528042133043
0.4076809465661111,0.8815482832140528
0.40800000000000003,0.8818046121763945
0.40900000000000003,0.8825589288591835
0.41000000000000003,0.8832388124208217
0.41100000000000003,0.8838442628339095
0.41200000000000003,0.8843752866267214
0.41300000000000003,0.8848318967996743
0.41400000000000003,0.8852141127537847
0.41500000000000004,0.8855219602311456
0.41600000000000004,0.8857554712674278
0.417,0.8859146841563699
0.418,0.8859996434262329
0.419,0.8860103998281228
0.42,0.8859470103361198
0.421,0.8858095381590739
0.422,0.8855980527639764
0.42288702514020765,0.8853485776791922
0.42288702524020766,0.913574924254718
0.42288702534020767,0.9135749242910405
0.423,0.9136155519279917
0.424,0.9139396595119996
0.425,0.9141999851248594
0.426,0.9143965686733352
0.427,0.9145294494848675
0.428,0.9145986662936945
0.429,0.9146042572417216
0.4296121413036097,0.9145763010007637
0.4296121414036097,0.9145763009942501
0.4296121415036097,0.8805899386934996
0.43,0.8808539290340685
0.431,0.8814831594110546
0.432,0.8820383009564932
0.433,0.8825193466879849
0.434,0.8829262964499344
0.435,0.8832591568495968
0.436,0.8835179412043089
0.437,0.8837026694998874
0.438,0.883813368360223
0.439,0.8838500710280096
0.44,0.8838128173566199
0.441,0.8837016538129883
0.442,0.8835166334914968
0.443,0.8832578161386924
0.443359447294902,0.8831467670536134
0.443359447394902,0.9119858252240809
0.443359447494902,0.9119858252600127
0.444,0.9122029061245297
0.445,0.9124895217849822
0.446,0.9127124262338399
0.447,0.9128716468233598
0.448,0.912967210754095
0.449,0.9129991450605547
0.45,0.9129674766111007
0.451,0.912872232121978
0.45131165569716414,0.9128295583603858
0.45131165579716415,0.9128295583457026
0.45131165589716415,0.8799314247588056
0.452,0.8803218313690628
0.453,0.8808266768029975
0.454,0.881257679250398
0.455,0.8816148269454901
0.456,0.8818981151217113
0.457,0.8821075459652336
0.458,0.8822431285791265
0.459,0.8823048789580954
0.46,0.8822928199738651
0.461,0.8822069813711175
0.462,0.8820473997740143
0.463,0.8818141187031447
0.464,0.8815071886029239
0.46402407123835276,0.8814988931298227
0.4640240713383528,0.9110054090276226
0.4640240714383528,0.9110054090618688
0.465,0.9113093050136346
0.466,0.9115577969159423
0.467,0.9117426383254377
0.468,0.9118638449821393
0.46900000000000003,0.9119214327482497
0.47000000000000003,0.9119154175939853
0.47100000000000003,0.9118458155972262
0.47200000000000003,0.9117126429569401
0.4727899628909581,0.9115625076748652
0.4727899629909581,0.9115625076533491
0.4727899630909581,0.8796421312450714
0.47300000000000003,0.8797470052234864
0.47400000000000003,0.880201757184708
0.47500000000000003,0.8805828375730587
0.47600000000000003,0.8808902241341099
0.47700000000000004,0.8811239017402109
0.47800000000000004,0.8812838623498452
0.47900000000000004,0.8813701049771856
0.48,0.8813826356719564
0.481,0.8813214675095572
0.482,0.8811866205914823
0.483,0.8809781220559929
0.484,0.8806960060989871
0.48488422596864744,0.8803852584298836
0.48488422606864745,0.9106215724476571
0.48488422616864746,0.9106215724789395
0.485,0.9106573625782354
0.486,0.9109310116887788
0.487,0.9111410506154363
0.488,0.911287483859769
0.489,0.9113703162063059
0.49,0.9113895526951635
0.491,0.9113451986082723
0.492,0.911237259469212
0.493,0.9110657410566485
0.494,0.9108306494313374
0.49405566459347766,0.9108156953976086
0.49405566469347767,0.9108156953705668
0.4940556647934777,0.87977830967011
0.495,0.8801588305580916
0.496,0.8804902461172289
0.497,0.8807480468585543
0.498,0.880932207951116
0.499,0.8810427116839253
0.5,0.8810795474405652
0.501,0.8810427116839253
0.502,0.880932207951116
0.503,0.8807480468585546
0.504,0.8804902461172288
0.505,0.8801588305580916
0.5059443352065224,0.8797783096701105
0.5059443353065224,0.9108156953705663
0.5059443354065224,0.9108156953976084
0.506,0.9108306494313375
0.507,0.9110657410566485
0.508,0.911237259469212
0.509,0.9113451986082722
0.51,0.9113895526951634
0.511,0.9113703162063059
0.512,0.911287483859769
0.513,0.9111410506154362
0.514,0.9109310116887787
0.515,0.9106573625782352
0.5151157738313525,0.9106215724789394
0.5151157739313525,0.9106215724476567
0.5151157740313526,0.8803852584298837
0.516,0.8806960060989871
0.517,0.8809781220559926
0.518,0.881186620591482
0.519,0.8813214675095573
0.52,0.8813826356719562
0.521,0.8813701049771865
0.522,0.8812838623498447
0.523,0.8811239017402109
0.524,0.8808902241341089
0.525,0.8805828375730591
0.526,0.8802017571847072
0.527,0.8797470052234874
0.5272100369090419,0.8796421312450714
0.5272100370090419,0.9115625076533492
0.5272100371090419,0.9115625076748652
0.528,0.9117126429569395
0.529,0.9118458155972264
0.53,0.9119154175939859
0.531,0.9119214327482499
0.532,0.9118638449821392
0.533,0.9117426383254376
0.534,0.9115577969159422
0.535,0.9113093050136342
0.5359759285616472,0.9110054090618688
0.5359759286616472,0.9110054090276228
0.5359759287616472,0.8814988931298227
0.536,0.8815071886029237
0.537,0.8818141187031454
0.538,0.8820473997740135
0.539,0.8822069813711185
0.54,0.8822928199738648
0.541,0.8823048789580966
0.542,0.8822431285791271
0.543,0.8821075459652337
0.544,0.8818981151217105
0.545,0.8816148269454909
0.546,0.8812576792503976
0.547,0.8808266768029971
0.548,0.880321831369062
0.548688344102836,0.8799314247588056
0.548688344202836,0.9128295583457023
0.548688344302836,0.9128295583603857
0.549,0.912872232121978
0.55,0.9129674766111004
0.551,0.9129991450605554
0.552,0.9129672107540955
0.553,0.9128716468233596
0.554,0.9127124262338401
0.555,0.9124895217849833
0.556,0.912202906124529
0.556640552505098,0.9119858252600115
0.556640552605098,0.9119858252240789
0.556640552705098,0.8831467670536135
0.557,0.8832578161386929
0.558,0.8835166334914962
0.559,0.8837016538129896
0.56,0.8838128173566197
0.561,0.8838500710280105
0.562,0.8838133683602224
0.5630000000000001,0.8837026694998873
0.5640000000000001,0.8835179412043085
0.5650000000000001,0.883259156849596
0.5660000000000001,0.8829262964499341
0.5670000000000001,0.8825193466879864
0.5680000000000001,0.8820383009564927
0.5690000000000001,0.8814831594110549
0.5700000000000001,0.880853929034068
0.5703878584963903,0.8805899386934996
0.5703878585963903,0.9145763009942501
0.5703878586963903,0.9145763010007635
0.5710000000000001,0.914604257241722
0.5720000000000001,0.9145986662936942
0.5730000000000001,0.914529449484868
0.5740000000000001,0.9143965686733344
0.5750000000000001,0.9141999851248602
0.5760000000000001,0.913939659511999
0.577,0.9136155519279924
0.5771129746597924,0.9135749242910408
0.5771129747597924,0.91357492425472
0.5771129748597924,0.885348577679194
0.578,0.8855980527639762
0.579,0.8858095381590747
0.58,0.8859470103361182
0.581,0.8860103998281234
0.582,0.8859996434262328
0.583,0.8859146841563695
0.584,0.8857554712674278
0.585,0.8855219602311456
0.586,0.8852141127537845
0.587,0.884831896799674
0.588,0.8843752866267214
0.589,0.8838442628339093
0.59,0.8832388124208218
0.591,0.8825589288591834
0.592,0.8818046121763945
0.5923190534338889,0.8815482832140528
0.5923190535338889,0.9167528042133041
0.5923190536338889,0.9167528042102696
0.593,0.916717389139461
0.594,0.9166118840157106
0.595,0.9164426835152291
0.596,0.9162097362974552
0.597,0.915912989827969
0.5973955154196604,0.9157780032947516
0.5973955155196604,0.9157780032593597
0.5973955156196604,0.8881161686816055
0.598,0.8882967763036654
0.599,0.888536091369445
0.6,0.8887012045873681
0.601,0.8887920303179108
0.602,0.8888084886755919
0.603,0.888750505492971
0.604,0.888618012296966
0.605,0.888410946297692
0.606,0.8881292503899422
0.607,0.8877728731675028
0.608,0.8873417689503856
0.609,0.8868358978250886
0.61,0.8862552256979701
0.611,0.8855997243617453
0.612,0.8848693715751929
0.613,0.8840641511560142
0.614,0.883184053086862
0.6144946503552305,0.8827210312478302
0.6144946504552306,0.9192981024945404
0.6144946505552306,0.9192981024805351
0.615,0.9192191946654332
0.616,0.9190150901867341
0.617,0.918747212441078
0.617489544682248,0.9185928023886962
0.617489544782248,0.9185928023555912
0.617489544882248,0.891453012127818
0.618,0.8916189084020233
0.619,0.8918877774070464
0.62,0.8920822387238841
0.621,0.8922021909323185
0.622,0.8922475377032869
0.623,0.892218187745753
0.624,0.8921140547668761
0.625,0.8919350574456827
0.626,0.8916811194205203
0.627,0.8913521692904603
0.628,0.8909481406308419
0.629,0.8904689720231365
0.63,0.8899146070992234
0.631,0.8892849946002359
0.632,0.888580088450017
0.633,0.8877998478432818
0.634,0.886944237348488
0.635,0.886013227025429
0.636,0.8850067925575548
0.6369301245956006,0.8840029639174248
0.6369301246956006,0.9221382248985471
0.6369301247956006,0.9221382248720992
0.637,0.9221195891522768
0.6373955154196604,0.9220082361858302
0.6373955155196604,0.9220082361564166
0.6373955156196605,0.8953531328386846
0.638,0.8955709308568389
0.639,0.8958714632866304
0.64,0.8960973858206637
0.641,0.8962485819778153
0.642,0.8963249395148098
0.643,0.8963263503497299
0.644,0.8962527104999378
0.645,0.8961039200347977
0.646,0.895879883043456
0.647,0.8955805076179838
0.648,0.8952057058521572
0.649,0.8947553938560628
0.65,0.8942294917867997
0.651,0.8936279238954014
0.652,0.8929506185901703
0.653,0.892197508516555
0.654,0.8913685306536279
0.655,0.8904636264273079
0.656,0.889482741840298
0.657,0.8884258276188116
0.6571129746597923,0.8883016411751364
0.6571129747597924,0.8883016410647823
0.6571129748597924,0.8620985218741446
0.658,0.8616894642130112
0.659,0.861146142996837
0.659644394825152,0.8607498612716366
0.659644394925152,0.9006695945971777
0.659644395025152,0.9006695946220912
0.66,0.9007534536161369
0.661,0.9009384811987652
0.662,0.9010484714995801
0.663,0.9010833004293366
0.664,0.9010428468511056
0.665,0.9009269925037915
0.666,0.9007356219422682
0.667,0.900468622494579
0.668,0.9001258842364818
0.669,0.8997072999837421
0.67,0.8992127653024204
0.671,0.8986421785374568
0.672,0.8979954408598075
0.673,0.8972724563323203
0.674,0.8964731319945807
0.675,0.895597377966853
0.676,0.8946451075732549
0.6766405525050981,0.8939948857106755
0.6766405526050981,0.8939948856067117
0.6766405527050982,0.868215398323907
0.677,0.8680830124887761
0.678,0.8676548697034531
0.679,0.8671386064174096
0.68,0.8665341230043352
0.681,0.8658413319963658
0.682,0.8650601581741122
0.6826607806377355,0.8644954463626382
0.6826607807377355,0.9064798980392461
0.6826607808377355,0.9064798980451844
0.683,0.9064957048730198
0.684,0.9064917694929908
0.685,0.906412262024192
0.686,0.9062570480631048
0.687,0.9060259944104203
0.6880000000000001,0.9057189690107055
0.6890000000000001,0.9053358409119883
0.6900000000000001,0.9048764802456442
0.6910000000000001,0.9043407582270357
0.6920000000000001,0.9037285471772023
0.6930000000000001,0.9030397205660099
0.6940000000000001,0.9022741530770084
0.6950000000000001,0.9014317206942921
0.6959759285616471,0.9005353378058218
0.6959759286616471,0.9005353377102119
0.6959759287616472,0.8751553224547318
0.6960000000000001,0.8751490249588458
0.6970000000000001,0.8748418664678099
0.6980000000000001,0.8744456653689329
0.6990000000000001,0.8739602745789751
0.7000000000000001,0.8733855577410634
0.7010000000000001,0.8727213892895098
0.7020000000000001,0.8719676545312948
0.7030000000000001,0.8711242497445636
0.704,0.8701910822943749
0.705,0.8691680707659438
0.706,0.8680551451155838
0.7060083640742016,0.8680454571802598
0.7060083641742017,0.9124482581626273
0.7060083642742017,0.9124482581472982
0.707,0.9122589036394521
0.708,0.9119922061552054
0.709,0.9116492906964321
0.71,0.9112300017216128
0.711,0.9107341825954193
0.712,0.9101616755712103
0.713,0.9095123217981194
0.714,0.9087859613531392
0.715,0.907982433298671
0.7151157738313525,0.9078844142565318
0.7151157739313525,0.9078844141714197
0.7151157740313525,0.8828838978870404
0.716,0.8827207926663788
0.717,0.88245167136305
0.718,0.8820925019442877
0.719,0.8816430995566418
0.72,0.881103288211513
0.721,0.8804729008250385
0.722,0.8797517792784796
0.723,0.8789397744995455
0.724,0.878036746565109
0.725,0.8770425648257042
0.726,0.8759571080521507
0.727,0.8747802646046499
0.728,0.8735119326245885
0.729,0.8721520202492962
0.7297239816791802,0.8711102697698264
0.7297239817791802,0.9183877052631068
0.7297239818791802,0.9183877052240963
0.73,0.9182771175576703
0.731,0.9178276475011146
0.732,0.917301520517971
0.733,0.916698544485285
0.734,0.9160185232494975
0.7340556645934776,0.9159784024237374
0.7340556646934776,0.9159784023514461
0.7340556647934776,0.8913417639348862
0.735,0.8912984546560985
0.736,0.8911646322885146
0.737,0.8909400988136952
0.738,0.8906246234488134
0.739,0.8902179817599424
0.74,0.8897199556315005
0.741,0.8891303332600351
0.742,0.8884489091731219
0.743,0.8876754842740808
0.744,0.8868098659131999
0.745,0.8858518679860851
0.746,0.8848013110597578
0.747,0.883658022527005
0.748,0.882421836789506
0.749,0.8810925954701786
0.75,0.8796701476551199
0.751,0.8781543501655076
0.752,0.8765450678597193
0.7527899628909581,0.875207616941703
0.7527899629909581,0.8752076167686967
0.7527899630909581,0.850923957006592
0.753,0.8507127751148199
0.753855242727111,0.8498038777275659
0.753855242827111,0.9005607851526082
0.753855242927111,0.900560785159553
0.754,0.9005698863761793
0.755,0.9005807496121011
0.756,0.9005005528700141
0.757,0.9003290258125732
0.758,0.9000659012109083
0.759,0.8997109148007445
0.76,0.8992638051669286
0.761,0.8987243136575044
0.762,0.8980921843284302
0.763,0.8973671639200214
0.764,0.896549001866123
0.765,0.8956374503370063
0.766,0.8946322643169111
0.767,0.8935332017171421
0.768,0.8923400235255216
0.769,0.8910524939930067
0.77,0.8896703808581797
0.771,0.8881934556102772
0.7713116556971641,0.8877137490922641
0.7713116557971641,0.8877137489368607
0.7713116558971641,0.8637775219316944
0.772,0.8632016507328591
0.773,0.8622721606552999
0.774,0.8612324191344983
0.775,0.8600821984079
0.776,0.8588212888198453
0.777,0.8574494990827781
0.778,0.855966656567947
0.7784653031573239,0.8552387830428144
0.7784653032573239,0.9103041010803256
0.7784653033573239,0.9103041010514771
0.779,0.9101366515861661
0.78,0.909752525679151
0.781,0.9092756695032032
0.782,0.9087057760674548
0.783,0.9080425359939984
0.784,0.9072856374151065
0.785,0.9064347659120449
0.786,0.9054896044968826
0.787,0.9044498336386934
0.788,0.9033151313354971
0.789,0.9020851732332157
0.7896121413036098,0.9012851228822161
0.7896121414036098,0.9012851227485895
0.7896121415036098,0.8776971158541097
0.79,0.8774722600680751
0.791,0.8768148986258454
0.792,0.8760453866608537
0.793,0.8751633736318859
0.794,0.8741685221836166
0.795,0.8730605082957824
0.796,0.8718390214717515
0.797,0.8705037649678872
0.798,0.8690544560650314
0.799,0.8674908263833773
0.8,0.8658126222419131
0.801,0.8640196050635397
0.802,0.8621115518268893
0.803,0.8600882555657678
0.8036408339836656,0.8587309806078935
0.8036408340836656,0.9192898713011048
0.8036408341836656,0.919289871232125
0.804,0.9190360764379221
0.805,0.9182656620023648
0.806,0.9174010702581387
0.807,0.9164419001722918
0.807680946366111,0.9157344180651826
0.807680946466111,0.9157344179580443
0.807680946566111,0.8925032185726193
0.808,0.892412573824227
0.809,0.892054092028859
0.81,0.8915824791601917
0.811,0.8909972769853741
0.812,0.8902980337273202
0.8130000000000001,0.8894843039766633
0.8140000000000001,0.8885556486530634
0.8150000000000001,0.8875116350183478
0.8160000000000001,0.88635183674397
0.8170000000000001,0.885075834035177
0.8180000000000001,0.8836832138142499
0.8190000000000001,0.8821735699650985
0.8200000000000001,0.8805465036414227
0.8210000000000001,0.878801623640578
0.8220000000000001,0.8769385468451913
0.8230000000000001,0.8749568987344826
0.8240000000000001,0.8728563139671504
0.8250000000000001,0.8706364370375566
0.8255053494447694,0.8694691390432481
0.8255053495447694,0.869469138809234
0.8255053496447694,0.8466133020349177
0.8260000000000001,0.8458528046226004
0.8270000000000001,0.8442114900817153
0.8280000000000001,0.842430899733271
0.8290000000000001,0.8405107176149442
0.8295062730306513,0.8394852645371411
0.8295062731306513,0.9073289055576491
0.8295062732306513,0.9073289055206405
0.8300000000000001,0.90713228099567
0.8310000000000001,0.9066486502802479
0.8320000000000001,0.9060502524365532
0.833,0.9053365524066068
0.834,0.9045070113250991
0.835,0.9035610862519784
0.836,0.9024982299778929
0.837,0.9013178909065521
0.838,0.9000195130180415
0.839,0.898602535917087
0.84,0.8970663949702312
0.841,0.8954105215358391
0.842,0.8936343432907883
0.843,0.8917372846576321
0.8430698752043994,0.8916001940248657
0.8430698753043994,0.8916001938282482
0.8430698754043994,0.8691514532519545
0.844,0.8680742459635516
0.845,0.8667779879810084
0.846,0.8653380237931694
0.847,0.8637537819392755
0.848,0.8620247142140682
0.849,0.8601502962819908
0.85,0.8581300283835465
0.851,0.8559634361381054
0.852,0.853650071447345
0.853,0.8511895135033821
0.854,0.8485813699055738
0.855,0.8458252778897875
0.856,0.8429209056737855
0.8562517709175697,0.8421662671132519
0.8562517710175697,0.9202161318457709
0.8562517711175697,0.9202161317462859
0.857,0.9194391518442412
0.858,0.9182985557467596
0.859,0.9170404345351003
0.86,0.9156640694068107
0.860355604974848,0.9151459873858014
0.860355605074848,0.915145987237992
0.860355605174848,0.8931540618082432
0.861,0.892763741770401
0.862,0.8920399931986578
0.863,0.8911719885242698
0.864,0.890158942721668
0.865,0.8890000784562084
0.866,0.8876946260818527
0.867,0.8862418237621527
0.868,0.884640917723369
0.869,0.8828911626485884
0.87,0.8809918222218419
0.871,0.8789421698312305
0.872,0.8767414894401353
0.873,0.8743890766355952
0.874,0.8718842398629292
0.875,0.8692263018556758
0.876,0.8664146012698605
0.877,0.8634484945315425
0.8773392191622645,0.8624071506996294
0.8773392192622645,0.8624071503900147
0.8773392193622646,0.8409470740273511
0.878,0.8395026779652808
0.879,0.8371649632592477
0.88,0.8346439146783112
0.881,0.8319390238155712
0.882,0.8290498481846987
0.883,0.8259760137325354
0.884,0.8227172175575594
0.8841955580442089,0.822058290749124
0.8841955581442089,0.9156426301047156
0.8841955582442089,0.9156426300209746
0.885,0.9149228654303719
0.886,0.9138991042986002
0.887,0.9127315689227307
0.888,0.9114194236197625
0.889,0.9099618176384352
0.89,0.9083578850703219
0.891,0.9066067450037993
0.892,0.9047075019390771
0.893,0.9026592464828779
0.8939916357257984,0.9004800669732969
0.8939916358257984,0.9004800667460762
0.8939916359257984,0.8796636331393274
0.894,0.8796532558119771
0.895,0.8783203853410436
0.896,0.8768040820931374
0.897,0.8751034415698964
0.898,0.8732176006632549
0.899,0.8711457394253583
0.9,0.8688870831563813
0.901,0.8664409048355735
0.902,0.8638065279215434
0.903,0.860983329548494
0.904,0.857970744145772
0.905,0.8547682675087083
0.906,0.8513754613493059
0.907,0.8477919583558758
0.908,0.8440174677912112
0.909,0.84005178165932
0.91,0.8358947814711282
0.9102760181208197,0.8347136779392695
0.9102760182208197,0.8347136775087217
0.9102760183208197,0.8147078318307777
0.911,0.8123311783317229
0.912,0.8088510598147124
0.913,0.8051422416757047
0.9139536903274589,0.8013925449958361
0.9139536904274589,0.9221632894600088
0.9139536905274589,0.9221632894095316
0.914,0.9221397384189192
0.915,0.9215454716022914
0.916,0.9207870840440012
0.917,0.9198641658401123
0.918,0.9187763219511536
0.919,0.9175231722282254
0.92,0.9161043519088559
0.921,0.9145195126349723
0.922,0.9127683240481479
0.923,0.9108504760202295
0.924,0.9087656815804414
0.925,0.9065136806032073
0.926,0.9040942443241861
0.9261447570728889,0.903730128930957
0.9261447571728889,0.9037301286782078
0.9261447572728889,0.8847875356985213
0.927,0.8835677834309522
0.928,0.8819429838609947
0.929,0.880104183247082
0.93,0.8780516209697419
0.931,0.8757856962129356
0.932,0.8733069765850036
0.933,0.8706162078391522
0.934,0.8677143248009399
0.935,0.864602463616611
0.936,0.8612819754426877
0.937,0.8577544417041134
0.9380000000000001,0.8540216910553021
0.9390000000000001,0.8500858181857885
0.9400000000000001,0.8459492046197972
0.9410000000000001,0.841614541666903
0.9415346966426761,0.8392165873951347
0.9415346967426761,0.8392165869414814
0.9415346968426761,0.8217283002250287
0.9420000000000001,0.8201928025015265
0.9430000000000001,0.8167095678262021
0.9440000000000001,0.8129796633312999
0.9450000000000001,0.8090077695747356
0.9460000000000001,0.8047991730618327
0.9470000000000001,0.800359801874588
0.9471029273609706,0.799890026812905
0.9471029274609706,0.9843335511494804
0.9471029275609706,0.9843335512974817
0.9480000000000001,0.985621151539886
0.9490000000000001,0.986964208233121
0.9500000000000001,0.9882135522027358
0.9510000000000001,0.9893729364009627
0.9520000000000001,0.9904461564088622
0.9530000000000001,0.9914370383896388
0.9540000000000001,0.9923494269194949
0.9550000000000001,0.9931871727535226
0.9560000000000001,0.9939541205867961
0.9563591658163344,0.9942130367225901
0.9563591659163344,0.9942130367934923
0.9563591660163344,0.9788021951148971
0.9570000000000001,0.9801303381900675
0.9580000000000001,0.9820864217974181
0.9590000000000001,0.9839045945971532
0.96,0.9855896004306879
0.961,0.9871463659455932
0.962,0.9885799815692371
0.963,0.9898956813730656
0.964,0.9910988219034692
0.965,0.9921948600678412
0.966,0.9931893301775034
0.967,0.994087820262584
0.968,0.9948959477876991
0.969,0.9956193349111397
0.97,0.9962635834442355
0.9704937267693488,0.9965541896672708
0.9704937268693488,0.9965541897243592
0.9704937269693488,0.9842422491011357
0.971,0.9852748015479618
0.972,0.9871777518367124
0.973,0.9889055635617024
0.974,0.9904660060486928
0.975,0.9918672215925901
0.976,0.9931176828410049
0.977,0.9942261459004433
0.978,0.9952015992505544
0.979,0.9960532086110969
0.98,0.9967902579739205
0.981,0.9974220870891275
0.982,0.997958025781629
0.983,0.9984073255724528
0.9837482288824304,0.99869230107089
0.9837482289824304,0.9986923011062437
0.9837482290824304,0.991131652959031
0.984,0.9915920767519567
0.985,0.993264843542812
0.986,0.9946998975598493
0.987,0.995913511245891
0.988,0.9969230413594186
0.989,0.9977467889142759
0.99,0.998403826909267
0.991,0.9989137921247659
0.992,0.9992966369349698
0.993,0.999572336731293
0.994,0.9997605481729401
0.995,0.9998802130731818
0.995804441755791,0.9999388352395284
0.995804441855791,0.9999388352451353
0.995804441955791,0.9987508636611331
0.996,0.9989100797949152
0.997,0.9995237863870277
0.998,0.9998538575792006
0.999,0.99998107834486
0.9999999999,1.0
0.9999999999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_n_stdci_student.csv <==
0.0,1.0
0.0,1.0
0.0,1.0
1e-10,0.9999999999999996
1e-10,0.9999999999999996
0.001,0.9999810783448599
0.002,0.9998538575792006
0.003,0.9995237863870274
0.0031201747088043185,0.9994664882435228
0.0031201748088043185,0.9999805374941314
0.0031201749088043186,0.9999805374917073
0.004,0.9999491022924311
0.005,0.9998802130731815
0.006,0.9997605481729398
0.007,0.9995723367312928
0.008,0.9992966369349694
0.009000000000000001,0.9989137921247655
0.01,0.998403826909267
0.011,0.9977467889142756
0.012,0.9969230413594186
0.013000000000000001,0.9959135112458913
0.014,0.994699897559849
0.015,0.9932648435428116
0.015023306285911345,0.9932286240039404
0.015023306385911345,0.9990758506273205
0.015023306485911344,0.9990758506000129
0.016,0.998779089189506
0.017,0.9984073255724524
0.018000000000000002,0.9979580257816287
0.019,0.9974220870891273
0.02,0.9967902579739207
0.021,0.9960532086110969
0.022,0.9952015992505538
0.023,0.9942261459004433
0.024,0.9931176828410047
0.025,0.9918672215925898
0.026000000000000002,0.9904660060486928
0.027,0.988905563561702
0.028,0.9871777518367121
0.02814781881796017,0.9869076730154641
0.02814781891796017,0.997266608180089
0.028147819017960173,0.9972666081321233
0.029,0.996834249681381
0.03,0.9962635834442349
0.031,0.9956193349111401
0.032,0.9948959477876986
0.033,0.9940878202625838
0.034,0.9931893301775032
0.035,0.9921948600678414
0.036000000000000004,0.9910988219034683
0.037,0.9898956813730657
0.038,0.9885799815692375
0.039,0.9871463659455925
0.04,0.9855896004306879
0.041,0.9839045945971534
0.042,0.9820864217974179
0.04216934942435346,0.9817649872994634
0.04216934952435346,0.9951873375557171
0.04216934962435346,0.9951873374940581
0.043000000000000003,0.9946540968732062
0.044,0.9939541205867954
0.045,0.9931871727535219
0.046,0.992349426919494
0.047,0.9914370383896388
0.048,0.9904461564088616
0.049,0.9893729364009625
0.05,0.9882135522027357
0.051000000000000004,0.9869642082331207
0.052000000000000005,0.9856211515398864
0.053,0.9841806836692251
0.05353101773828526,0.983374923459546
0.05353101783828526,0.983374923305091
0.05353101793828526,0.8027455368506234
0.054,0.8047991730618328
0.055,0.8090077695747357
0.056,0.8129796633313
0.05689408317521321,0.8163261109584206
0.05689408327521321,0.8318523973091341
0.05689408337521321,0.8318523977927125
0.057,0.8323635358582956
0.058,0.8370848556891317
0.059000000000000004,0.8416145416669031
0.06,0.8459492046197973
0.061,0.8500858181857891
0.062,0.8540216910553027
0.063,0.857754441704114
0.064,0.8612819754426871
0.065,0.8646024636166119
0.066,0.8677143248009398
0.067,0.8706162078391524
0.068,0.8733069765850036
0.069,0.875785696212936
0.07,0.8780516209697415
0.07100000000000001,0.8801041832470831
0.07200000000000001,0.8819429838609942
0.0721951842583676,0.8822769324230232
0.0721951843583676,0.8993032258681789
0.07219518445836759,0.8993032261487776
0.073,0.901507180755394
0.074,0.9040942443241867
0.075,0.906513680603207
0.076,0.9087656815804419
0.077,0.9108504760202293
0.078,0.9127683240481479
0.079,0.9145195126349731
0.08,0.9161043519088568
0.081,0.9175231722282252
0.082,0.9187763219511539
0.083,0.9198641658401127
0.084,0.9207870840440018
0.085,0.9215454716022922
0.08600000000000001,0.9221397384189195
0.08693364804854829,0.9225468021136559
0.08693364814854829,0.9225468021496258
0.08693364824854828,0.8048880746201639
0.08700000000000001,0.8051422416757051
0.08798431146023533,0.8087946387392916
0.08798431156023533,0.8269341156196645
0.08798431166023532,0.8269341160834801
0.088,0.8270068575373446
0.089,0.8315464456399015
0.09,0.8358947814711291
0.091,0.8400517816593203
0.092,0.844017467791212
0.093,0.8477919583558763
0.094,0.8513754613493065
0.095,0.8547682675087086
0.096,0.8579707441457725
0.097,0.8609833295484948
0.098,0.8638065279215433
0.099,0.8664409048355738
0.1,0.8688870831563819
0.101,0.8711457394253583
0.10200000000000001,0.8732176006632549
0.10300000000000001,0.8751034415698968
0.10400000000000001,0.876804082093138
0.10419709179061355,0.8771174904120245
0.10419709189061355,0.8961160850158297
0.10419709199061354,0.8961160852705304
0.105,0.8981119976341027
0.106,0.9004610563418332
0.107,0.9026592464828777
0.108,0.9047075019390775
0.109,0.9066067450037999
0.11,0.908357885070322
0.111,0.9099618176384353
0.112,0.9114194236197627
0.113,0.9127315689227313
0.114,0.9138991042986001
0.115,0.9149228654303723
0.116,0.9158036732469134
0.11687982509119568,0.9164610542938069
0.11687982519119568,0.9164610543622919
0.11687982529119567,0.8255941723228537
0.117,0.8259760137325359
0.11800000000000001,0.8290498481846987
0.11900000000000001,0.8319390238155712
0.12,0.8346439146783118
0.12078499851726468,0.8366384236021513
0.12078499861726467,0.8563256964210927
0.12078499871726467,0.8563256967599302
0.121,0.8570505898008733
0.122,0.8603273579065128
0.123,0.8634484945315423
0.124,0.8664146012698606
0.125,0.8692263018556762
0.126,0.8718842398629293
0.127,0.8743890766355954
0.128,0.8767414894401356
0.129,0.8789421698312305
0.13,0.880991822221842
0.131,0.8828911626485886
0.132,0.8846409177233687
0.133,0.8862418237621528
0.134,0.8876946260818526
0.135,0.8890000784562083
0.136,0.8901589427216678
0.137,0.8911719885242698
0.13771048523439156,0.8918035643285729
0.13771048533439156,0.9120635690966571
0.13771048543439157,0.9120635692676725
0.138,0.9125536259745574
0.139,0.9141687203161326
0.14,0.9156640694068106
0.14100000000000001,0.9170404345351003
0.14200000000000002,0.9182985557467594
0.14300000000000002,0.9194391518442412
0.14400000000000002,0.9204629205199027
0.14497669351408865,0.9213507022514799
0.14497669361408866,0.9213507023367258
0.14497669371408867,0.8457592766447957
0.145,0.8458252778897876
0.146,0.8485813699055752
0.147,0.8511895135033813
0.148,0.8536500714473447
0.149,0.8559634361381059
0.15,0.8581300283835459
0.151,0.8601502962819907
0.152,0.862024714214069
0.153,0.8637537819392755
0.154,0.8653380237931696
0.15494390947367492,0.8667010292790213
0.15494390957367493,0.8874545198286834
0.15494390967367494,0.8874545200495487
0.155,0.8875782109414762
0.156,0.8897187673359437
0.157,0.8917372846576324
0.158,0.8936343432907893
0.159,0.8954105215358392
0.16,0.8970663949702311
0.161,0.8986025359170876
0.162,0.9000195130180415
0.163,0.9013178909065516
0.164,0.9024982299778933
0.165,0.9035610862519786
0.166,0.9045070113250987
0.167,0.9053365524066067
0.168,0.9060502524365535
0.169,0.9066486502802475
0.17,0.9071322809956702
0.171,0.9075016761696846
0.17185218098203983,0.9077267100262395
0.17185218108203984,0.9077267100478146
0.17185218118203985,0.8421558599442676
0.17200000000000001,0.8424308997332711
0.17246150225942672,0.8432699733740484
0.17246150235942673,0.8644632019701547
0.17246150245942674,0.8644632022285949
0.17300000000000001,0.8658374383105365
0.17400000000000002,0.8682969230068505
0.17500000000000002,0.8706364370375564
0.176,0.8728563139671505
0.177,0.8749568987344836
0.178,0.8769385468451917
0.179,0.8788016236405785
0.18,0.8805465036414225
0.181,0.8821735699650981
0.182,0.8836832138142501
0.183,0.885075834035177
0.184,0.8863518367439704
0.185,0.8875116350183481
0.186,0.8885556486530624
0.187,0.8894843039766634
0.188,0.8902980337273203
0.189,0.8909972769853753
0.19,0.8915824791601921
0.19024398034795947,0.8917080020145095
0.19024398044795948,0.9133054757677078
0.1902439805479595,0.9133054758947085
0.191,0.9142381697518264
0.192,0.9153877404977425
0.193,0.9164419001722907
0.194,0.9174010702581387
0.195,0.9182656620023655
0.196,0.9190360764379218
0.197,0.9197127044638761
0.1978306503756465,0.9202037121109216
0.19783065047564652,0.9202037121661617
0.19783065057564653,0.8617770188295694
0.198,0.8621115518268893
0.199,0.86401960506354
0.2,0.8658126222419137
0.201,0.8674908263833776
0.202,0.8690544560650312
0.203,0.8705037649678876
0.20400000000000001,0.8718390214717517
0.20500000000000002,0.8730605082957815
0.20600000000000002,0.8741685221836171
0.20700000000000002,0.8751633736318869
0.20800000000000002,0.8760453866608537
0.20827557018557658,0.87626865594334
0.20827557028557658,0.8982483454459553
0.2082755703855766,0.8982483455998879
0.209,0.8993381815072211
0.21,0.9007596327928746
0.211,0.9020851732332149
0.212,0.9033151313354969
0.213,0.9044498336386936
0.214,0.9054896044968832
0.215,0.9064347659120447
0.216,0.9072856374151065
0.217,0.9080425359939979
0.218,0.9087057760674561
0.219,0.9092756695032025
0.22,0.9097525256791509
0.221,0.9101366515861653
0.222,0.9104283519709213
0.223,0.9106279295173355
0.2231059166247868,0.9106436850790207
0.2231059167247868,0.9106436850934095
0.2231059168247868,0.8576000501015281
0.224,0.8588212888198457
0.225,0.8600821984079002
0.226,0.8612324191344994
0.22654330518299665,0.8618110082811741
0.22654330528299665,0.8841611212068924
0.22654330538299666,0.8841611213827465
0.227,0.8849542753381754
0.228,0.886621493791362
0.229,0.8881934556102763
0.23,0.8896703808581797
0.231,0.8910524939930062
0.232,0.8923400235255214
0.233,0.893533201717142
0.234,0.8946322643169112
0.23500000000000001,0.8956374503370054
0.23600000000000002,0.8965490018661233
0.23700000000000002,0.8973671639200216
0.23800000000000002,0.8980921843284302
0.23900000000000002,0.8987243136575037
0.24,0.8992638051669286
0.241,0.8997109148007444
0.242,0.9000659012109081
0.243,0.900329025812573
0.244,0.9005005528700141
0.245,0.900580749612101
0.24503651016873623,0.9005819529572361
0.24503651026873624,0.9232987379477302
0.24503651036873625,0.9232987380214466
0.246,0.9239731864341224
0.247,0.924597635630279
0.24780481554163242,0.9250444683098403
0.24780481564163243,0.925044468362277
0.24780481574163243,0.8762200461960139
0.248,0.8765450678597193
0.249,0.8781543501655072
0.25,0.87967014765512
0.251,0.8810925954701787
0.252,0.8824218367895061
0.253,0.8836580225270049
0.254,0.8848013110597579
0.255,0.8858518679860852
0.256,0.8868098659131999
0.257,0.8876754842740807
0.258,0.8884489091731219
0.259,0.8891303332600352
0.26,0.8897199556315004
0.261,0.8902179817599425
0.262,0.8906246234488134
0.263,0.8909400988136953
0.2637464176744944,0.891116288627835
0.2637464177744944,0.9142025364837896
0.26374641787449443,0.9142025365731112
0.264,0.9144265404873491
0.265,0.9152612566357723
0.266,0.9160185232494976
0.267,0.916698544485285
0.268,0.9173015205179708
0.269,0.9178276475011146
0.27,0.9182771175576702
0.271,0.9186501188001354
0.272,0.9189468353795232
0.27201568833976464,0.9189508835624695
0.27201568843976465,0.9189508835882139
0.27201568853976466,0.8735325377852754
0.273,0.87478026460465
0.274,0.875957108052151
0.275,0.8770425648257042
0.276,0.8780367465651093
0.277,0.8789397744995455
0.278,0.8797517792784795
0.279,0.8804729008250387
0.28,0.8811032882115132
0.281,0.881643099556642
0.28200000000000003,0.8820925019442876
0.2826658795286293,0.882341691966247
0.2826658796286293,0.9058057222618033
0.28266587972862933,0.9058057223641143
0.28300000000000003,0.9061432260643274
0.28400000000000003,0.9071015757658972
0.28500000000000003,0.9079824332986712
0.28600000000000003,0.9087859613531393
0.28700000000000003,0.9095123217981194
0.28800000000000003,0.9101616755712103
0.289,0.9107341825954189
0.29,0.9112300017216125
0.291,0.9116492906964315
0.292,0.911992206155206
0.293,0.9122589036394526
0.294,0.9124495376384313
0.295,0.9125642616542649
0.29580290800938647,0.9126015352282462
0.2958029081093865,0.9126015352298511
0.2958029082093865,0.8699965662554069
0.296,0.8701910822943737
0.297,0.871124249744563
0.298,0.8719676545312938
0.299,0.8727213892895105
0.3,0.873385557741063
0.301,0.8739602745789758
0.30178914912743693,0.8743507452980323
0.30178914922743694,0.8982057440418846
0.30178914932743695,0.898205744154756
0.302,0.8984420159816965
0.303,0.8995157723639717
0.304,0.900512300811623
0.305,0.9014317206942923
0.306,0.9022741530770082
0.307,0.9030397205660101
0.308,0.9037285471772033
0.309,0.9043407582270347
0.31,0.9048764802456446
0.311,0.9053358409119876
0.312,0.9057189690107054
0.313,0.9060259944104213
0.314,0.9062570480631055
0.315,0.9064122620241921
0.316,0.9064917694929907
0.317,0.9064957048730202
0.318,0.9064242038517913
0.319,0.9062774034995468
0.31921500128273533,0.9062360194658042
0.31921500138273534,0.9062360194457484
0.31921500148273535,0.8659977391492577
0.32,0.8665341230043344
0.321,0.8671386064174086
0.32111171750256634,0.8672006576730116
0.32111171760256635,0.891464277716129
0.32111171770256636,0.8914642778373418
0.322,0.8925106878787216
0.323,0.8936162374842853
0.324,0.894645107573255
0.325,0.8955973779668536
0.326,0.8964731319945807
0.327,0.897272456332321
0.328,0.8979954408598069
0.329,0.8986421785374571
0.33,0.8992127653024204
0.331,0.8997072999837428
0.332,0.900125884236482
0.333,0.9004686224945778
0.334,0.9007356219422685
0.335,0.9009269925037916
0.336,0.9010428468511054
0.337,0.9010833004293365
0.338,0.9010484714995802
0.339,0.9009384811987659
0.34,0.9007534536161357
0.34063019150424345,0.9005983637983292
0.34063019160424346,0.9252925318394032
0.34063019170424347,0.9252925318780568
0.341,0.9254311106814864
0.342,0.9257621734592505
0.3422895145656084,0.9258461298365864
0.3422895146656084,0.9258461298646643
0.3422895147656084,0.8876286826646864
0.343,0.8884258276188125
0.34400000000000003,0.8894827418402973
0.34500000000000003,0.8904636264273071
0.34600000000000003,0.8913685306536281
0.34700000000000003,0.8921975085165552
0.34800000000000003,0.8929506185901708
0.34900000000000003,0.8936279238954022
0.35000000000000003,0.894229491786799
0.35100000000000003,0.8947553938560641
0.352,0.8952057058521574
0.353,0.8955805076179838
0.354,0.8958798830434559
0.355,0.8961039200347976
0.356,0.8962527104999377
0.357,0.8963263503497299
0.358,0.8963249395148098
0.359,0.896248581977815
0.36,0.8960973858206636
0.3603422060232272,0.8960284784859133
0.3603422061232272,0.9211793745636787
0.3603422062232272,0.9211793746075476
0.361,0.9214541017487116
0.362,0.9218187675333205
0.363,0.922119589152277
0.364,0.9223566500683531
0.365,0.9225300307016476
0.3650560903263251,0.9225378711663929
0.3650560904263251,0.9225378711801917
0.3650560905263251,0.8860674443259653
0.366,0.8869442373484882
0.367,0.8877998478432819
0.368,0.8885800884500171
0.369,0.889284994600236
0.37,0.8899146070992233
0.371,0.8904689720231365
0.372,0.8909481406308419
0.373,0.8913521692904605
0.374,0.8916811194205204
0.375,0.8919350574456827
0.376,0.8921140547668762
0.377,0.8922181877457532
0.378,0.8922475377032871
0.379,0.8922021909323183
0.38,0.8920822387238844
0.38024636476326695,0.8920412435045395
0.38024636486326696,0.9176794332169987
0.38024636496326697,0.9176794332645835
0.381,0.9180198666216168
0.382,0.9184154942935341
0.383,0.9187472124410779
0.384,0.9190150901867341
0.385,0.9192191946654331
0.386,0.9193595910150522
0.387,0.9194363423837001
0.38753849754057335,0.9194513301247076
0.38753849764057335,0.91945133012578
0.38753849774057336,0.8845070642579628
0.388,0.8848693715751931
0.389,0.885599724361745
0.39,0.8862552256979702
0.391,0.8868358978250886
0.392,0.8873417689503855
0.393,0.8877728731675029
0.394,0.8881292503899423
0.395,0.8884109462976922
0.396,0.8886180122969662
0.397,0.888750505492971
0.398,0.8888084886755921
0.399,0.8887920303179109
0.4,0.8887012045873682
0.40034220602322723,0.8886530587538872
0.40034220612322724,0.9148137725153639
0.40034220622322725,0.9148137725652217
0.401,0.915127883117739
0.402,0.9155523903910112
0.403,0.9159129898279691
0.404,0.916209736297455
0.405,0.916442683515229
0.406,0.9166118840157107
0.40700000000000003,0.916717389139461
0.40800000000000003,0.9167592490363439
0.40900000000000003,0.9167375126842582
0.4097560194520405,0.9166788940847848
0.4097560195520405,0.91667889407463
0.4097560196520405,0.8830797990462498
0.41000000000000003,0.8832388124208217
0.41100000000000003,0.8838442628339095
0.41200000000000003,0.8843752866267214
0.41300000000000003,0.8848318967996743
0.41400000000000003,0.8852141127537847
0.41500000000000004,0.8855219602311456
0.41600000000000004,0.8857554712674278
0.417,0.8859146841563699
0.418,0.8859996434262329
0.419,0.8860103998281228
0.42,0.8859470103361198
0.42063019150424347,0.8858690047667669
0.4206301916042435,0.9125925677113751
0.4206301917042435,0.9125925677621124
0.421,0.9127758285108107
0.422,0.9132276219155953
0.423,0.9136155519279917
0.424,0.9139396595119996
0.425,0.9141999851248594
0.426,0.9143965686733352
0.427,0.9145294494848675
0.428,0.9145986662936945
0.429,0.9146042572417216
0.43,0.9145462598941936
0.431,0.9144247112699719
0.4317244296144234,0.9142969835656328
0.43172442971442343,0.9142969835457013
0.43172442981442344,0.8818927162472366
0.432,0.8820383009564932
0.433,0.8825193466879849
0.434,0.8829262964499344
0.435,0.8832591568495968
0.436,0.8835179412043089
0.437,0.8837026694998874
0.438,0.883813368360223
0.439,0.8838500710280096
0.44,0.8838128173566199
0.441,0.8837016538129883
0.4411117175025664,0.8836846474155627
0.4411117176025664,0.9110170744350474
0.4411117177025664,0.9110170744853171
0.442,0.9114384311869943
0.443,0.9118525517770899
0.444,0.9122029061245297
0.445,0.9124895217849822
0.446,0.9127124262338399
0.447,0.9128716468233598
0.448,0.912967210754095
0.449,0.9129991450605547
0.45,0.9129674766111007
0.451,0.912872232121978
0.452,0.9127134381854487
0.453,0.9124911213118932
0.4534566946170034,0.9123684678255621
0.4534566947170034,0.9123684677972553
0.4534566948170034,0.8810326753919206
0.454,0.881257679250398
0.455,0.8816148269454901
0.456,0.8818981151217113
0.457,0.8821075459652336
0.458,0.8822431285791265
0.459,0.8823048789580954
0.46,0.8822928199738651
0.461,0.8822069813711175
0.4617891491274369,0.8820871807884262
0.4617891492274369,0.9100809623834427
0.4617891493274369,0.9100809624319244
0.462,0.9101817714670041
0.463,0.910621307563208
0.464,0.9109971470286725
0.465,0.9113093050136346
0.466,0.9115577969159423
0.467,0.9117426383254377
0.468,0.9118638449821393
0.46900000000000003,0.9119214327482497
0.47000000000000003,0.9119154175939853
0.47100000000000003,0.9118458155972262
0.47200000000000003,0.9117126429569401
0.47300000000000003,0.9115159160203267
0.47400000000000003,0.911255651323645
0.4749634896312637,0.9109448042356024
0.47496348973126373,0.9109448042002807
0.47496348983126374,0.8805702203202325
0.47500000000000003,0.8805828375730587
0.47600000000000003,0.8808902241341099
0.47700000000000004,0.8811239017402109
0.47800000000000004,0.8812838623498452
0.47900000000000004,0.8813701049771856
0.48,0.8813826356719564
0.481,0.8813214675095572
0.482,0.8811866205914823
0.48266587952862927,0.8810559768708698
0.4826658796286293,0.9097710950437496
0.4826658797286293,0.9097710950891447
0.483,0.9099192174732931
0.484,0.9103200991061565
0.485,0.9106573625782354
0.486,0.9109310116887788
0.487,0.9111410506154363
0.488,0.911287483859769
0.489,0.9113703162063059
0.49,0.9113895526951635
0.491,0.9113451986082723
0.492,0.911237259469212
0.493,0.9110657410566485
0.494,0.9108306494313374
0.495,0.9105319909766509
0.496,0.9101697724525575
0.4962535821255056,0.9100678187296977
0.4962535822255056,0.9100678186886874
0.4962535823255056,0.880562587778808
0.497,0.8807480468585543
0.498,0.880932207951116
0.499,0.8810427116839253
0.5,0.8810795474405652
0.501,0.8810427116839253
0.502,0.880932207951116
0.503,0.8807480468585546
0.5037464176744944,0.8805625877788079
0.5037464177744944,0.9100678186886869
0.5037464178744944,0.9100678187296981
0.504,0.9101697724525574
0.505,0.9105319909766509
0.506,0.9108306494313375
0.507,0.9110657410566485
0.508,0.911237259469212
0.509,0.9113451986082722
0.51,0.9113895526951634
0.511,0.9113703162063059
0.512,0.911287483859769
0.513,0.9111410506154362
0.514,0.9109310116887787
0.515,0.9106573625782352
0.516,0.9103200991061564
0.517,0.9099192174732927
0.5173341202713707,0.9097710950891444
0.5173341203713707,0.9097710950437498
0.5173341204713707,0.8810559768708697
0.518,0.881186620591482
0.519,0.8813214675095573
0.52,0.8813826356719562
0.521,0.8813701049771865
0.522,0.8812838623498447
0.523,0.8811239017402109
0.524,0.8808902241341089
0.525,0.8805828375730591
0.5250365101687362,0.8805702203202329
0.5250365102687362,0.9109448042002797
0.5250365103687362,0.9109448042356021
0.526,0.9112556513236444
0.527,0.9115159160203277
0.528,0.9117126429569395
0.529,0.9118458155972264
0.53,0.9119154175939859
0.531,0.9119214327482499
0.532,0.9118638449821392
0.533,0.9117426383254376
0.534,0.9115577969159422
0.535,0.9113093050136342
0.536,0.9109971470286723
0.537,0.9106213075632088
0.538,0.9101817714670033
0.538210850672563,0.9100809624319253
0.538210850772563,0.9100809623834423
0.538210850872563,0.8820871807884261
0.539,0.8822069813711185
0.54,0.8822928199738648
0.541,0.8823048789580966
0.542,0.8822431285791271
0.543,0.8821075459652337
0.544,0.8818981151217105
0.545,0.8816148269454909
0.546,0.8812576792503976
0.5465433051829967,0.8810326753919202
0.5465433052829967,0.9123684677972547
0.5465433053829967,0.9123684678255618
0.547,0.9124911213118928
0.548,0.912713438185448
0.549,0.912872232121978
0.55,0.9129674766111004
0.551,0.9129991450605554
0.552,0.9129672107540955
0.553,0.9128716468233596
0.554,0.9127124262338401
0.555,0.9124895217849833
0.556,0.912202906124529
0.557,0.9118525517770902
0.558,0.9114384311869937
0.5588882822974337,0.9110170744853163
0.5588882823974337,0.9110170744350473
0.5588882824974337,0.8836846474155623
0.559,0.8837016538129896
0.56,0.8838128173566197
0.561,0.8838500710280105
0.562,0.8838133683602224
0.5630000000000001,0.8837026694998873
0.5640000000000001,0.8835179412043085
0.5650000000000001,0.883259156849596
0.5660000000000001,0.8829262964499341
0.5670000000000001,0.8825193466879864
0.5680000000000001,0.8820383009564927
0.5682755701855766,0.8818927162472371
0.5682755702855766,0.9142969835457008
0.5682755703855766,0.9142969835656319
0.5690000000000001,0.9144247112699723
0.5700000000000001,0.914546259894193
0.5710000000000001,0.914604257241722
0.5720000000000001,0.9145986662936942
0.5730000000000001,0.914529449484868
0.5740000000000001,0.9143965686733344
0.5750000000000001,0.9141999851248602
0.5760000000000001,0.913939659511999
0.577,0.9136155519279924
0.578,0.9132276219155951
0.579,0.9127758285108115
0.5793698082957566,0.9125925677621117
0.5793698083957566,0.9125925677113745
0.5793698084957566,0.8858690047667667
0.58,0.8859470103361182
0.581,0.8860103998281234
0.582,0.8859996434262328
0.583,0.8859146841563695
0.584,0.8857554712674278
0.585,0.8855219602311456
0.586,0.8852141127537845
0.587,0.884831896799674
0.588,0.8843752866267214
0.589,0.8838442628339093
0.59,0.8832388124208218
0.5902439803479594,0.8830797990462503
0.5902439804479594,0.9166788940746293
0.5902439805479595,0.9166788940847844
0.591,0.9167375126842581
0.592,0.9167592490363438
0.593,0.916717389139461
0.594,0.9166118840157106
0.595,0.9164426835152291
0.596,0.9162097362974552
0.597,0.915912989827969
0.598,0.9155523903910113
0.599,0.9151278831177391
0.5996577937767728,0.9148137725652216
0.5996577938767728,0.9148137725153638
0.5996577939767728,0.8886530587538874
0.6,0.8887012045873681
0.601,0.8887920303179108
0.602,0.8888084886755919
0.603,0.888750505492971
0.604,0.888618012296966
0.605,0.888410946297692
0.606,0.8881292503899422
0.607,0.8877728731675028
0.608,0.8873417689503856
0.609,0.8868358978250886
0.61,0.8862552256979701
0.611,0.8855997243617453
0.612,0.8848693715751929
0.6124615022594266,0.8845070642579627
0.6124615023594266,0.9194513301257801
0.6124615024594267,0.9194513301247075
0.613,0.9194363423837001
0.614,0.9193595910150522
0.615,0.9192191946654332
0.616,0.9190150901867341
0.617,0.918747212441078
0.618,0.9184154942935339
0.619,0.9180198666216166
0.6197536350367331,0.9176794332645839
0.6197536351367331,0.9176794332169994
0.6197536352367331,0.8920412435045401
0.62,0.8920822387238841
0.621,0.8922021909323185
0.622,0.8922475377032869
0.623,0.892218187745753
0.624,0.8921140547668761
0.625,0.8919350574456827
0.626,0.8916811194205203
0.627,0.8913521692904603
0.628,0.8909481406308419
0.629,0.8904689720231365
0.63,0.8899146070992234
0.631,0.8892849946002359
0.632,0.888580088450017
0.633,0.8877998478432818
0.634,0.886944237348488
0.6349439094736749,0.8860674443259657
0.6349439095736749,0.922537871180191
0.6349439096736749,0.9225378711663929
0.635,0.9225300307016474
0.636,0.922356650068353
0.637,0.9221195891522768
0.638,0.9218187675333205
0.639,0.9214541017487116
0.6396577937767728,0.9211793746075474
0.6396577938767728,0.9211793745636785
0.6396577939767728,0.8960284784859132
0.64,0.8960973858206637
0.641,0.8962485819778153
0.642,0.8963249395148098
0.643,0.8963263503497299
0.644,0.8962527104999378
0.645,0.8961039200347977
0.646,0.895879883043456
0.647,0.8955805076179838
0.648,0.8952057058521572
0.649,0.8947553938560628
0.65,0.8942294917867997
0.651,0.8936279238954014
0.652,0.8929506185901703
0.653,0.892197508516555
0.654,0.8913685306536279
0.655,0.8904636264273079
0.656,0.889482741840298
0.657,0.8884258276188116
0.6577104852343916,0.8876286826646864
0.6577104853343916,0.9258461298646644
0.6577104854343916,0.9258461298365862
0.658,0.9257621734592505
0.659,0.9254311106814859
0.6593698082957566,0.9252925318780574
0.6593698083957567,0.925292531839404
0.6593698084957567,0.9005983637983292
0.66,0.9007534536161369
0.661,0.9009384811987652
0.662,0.9010484714995801
0.663,0.9010833004293366
0.664,0.9010428468511056
0.665,0.9009269925037915
0.666,0.9007356219422682
0.667,0.900468622494579
0.668,0.9001258842364818
0.669,0.8997072999837421
0.67,0.8992127653024204
0.671,0.8986421785374568
0.672,0.8979954408598075
0.673,0.8972724563323203
0.674,0.8964731319945807
0.675,0.895597377966853
0.676,0.8946451075732549
0.677,0.893616237484285
0.678,0.8925106878787217
0.6788882822974337,0.8914642778373417
0.6788882823974337,0.8914642777161291
0.6788882824974337,0.8672006576730121
0.679,0.8671386064174096
0.68,0.8665341230043352
0.6807849985172647,0.8659977391492573
0.6807849986172647,0.9062360194457475
0.6807849987172647,0.906236019465804
0.681,0.9062774034995467
0.682,0.906424203851791
0.683,0.9064957048730198
0.684,0.9064917694929908
0.685,0.906412262024192
0.686,0.9062570480631048
0.687,0.9060259944104203
0.6880000000000001,0.9057189690107055
0.6890000000000001,0.9053358409119883
0.6900000000000001,0.9048764802456442
0.6910000000000001,0.9043407582270357
0.6920000000000001,0.9037285471772023
0.6930000000000001,0.9030397205660099
0.6940000000000001,0.9022741530770084
0.6950000000000001,0.9014317206942921
0.6960000000000001,0.9005123008116236
0.6970000000000001,0.8995157723639705
0.6980000000000001,0.8984420159816964
0.6982108506725629,0.8982057441547563
0.698210850772563,0.8982057440418842
0.698210850872563,0.8743507452980319
0.6990000000000001,0.8739602745789751
0.7000000000000001,0.8733855577410634
0.7010000000000001,0.8727213892895098
0.7020000000000001,0.8719676545312948
0.7030000000000001,0.8711242497445636
0.704,0.8701910822943749
0.7041970917906136,0.869996566255406
0.7041970918906136,0.9126015352298504
0.7041970919906136,0.9126015352282464
0.705,0.9125642616542646
0.706,0.9124495376384318
0.707,0.9122589036394521
0.708,0.9119922061552054
0.709,0.9116492906964321
0.71,0.9112300017216128
0.711,0.9107341825954193
0.712,0.9101616755712103
0.713,0.9095123217981194
0.714,0.9087859613531392
0.715,0.907982433298671
0.716,0.9071015757658969
0.717,0.9061432260643273
0.7173341202713707,0.9058057223641144
0.7173341203713707,0.9058057222618031
0.7173341204713707,0.8823416919662469
0.718,0.8820925019442877
0.719,0.8816430995566418
0.72,0.881103288211513
0.721,0.8804729008250385
0.722,0.8797517792784796
0.723,0.8789397744995455
0.724,0.878036746565109
0.725,0.8770425648257042
0.726,0.8759571080521507
0.727,0.8747802646046499
0.7279843114602352,0.8735325377852753
0.7279843115602352,0.9189508835882132
0.7279843116602353,0.9189508835624695
0.728,0.918946835379523
0.729,0.9186501188001355
0.73,0.9182771175576703
0.731,0.9178276475011146
0.732,0.917301520517971
0.733,0.916698544485285
0.734,0.9160185232494975
0.735,0.9152612566357724
0.736,0.9144265404873488
0.7362535821255056,0.9142025365731112
0.7362535822255056,0.9142025364837895
0.7362535823255056,0.891116288627835
0.737,0.8909400988136952
0.738,0.8906246234488134
0.739,0.8902179817599424
0.74,0.8897199556315005
0.741,0.8891303332600351
0.742,0.8884489091731219
0.743,0.8876754842740808
0.744,0.8868098659131999
0.745,0.8858518679860851
0.746,0.8848013110597578
0.747,0.883658022527005
0.748,0.882421836789506
0.749,0.8810925954701786
0.75,0.8796701476551199
0.751,0.8781543501655076
0.752,0.8765450678597193
0.7521951842583675,0.8762200461960142
0.7521951843583675,0.9250444683622763
0.7521951844583675,0.9250444683098397
0.753,0.9245976356302793
0.754,0.9239731864341223
0.7549634896312638,0.9232987380214462
0.7549634897312638,0.9232987379477301
0.7549634898312638,0.900581952957235
0.755,0.9005807496121011
0.756,0.9005005528700141
0.757,0.9003290258125732
0.758,0.9000659012109083
0.759,0.8997109148007445
0.76,0.8992638051669286
0.761,0.8987243136575044
0.762,0.8980921843284302
0.763,0.8973671639200214
0.764,0.896549001866123
0.765,0.8956374503370063
0.766,0.8946322643169111
0.767,0.8935332017171421
0.768,0.8923400235255216
0.769,0.8910524939930067
0.77,0.8896703808581797
0.771,0.8881934556102772
0.772,0.8866214937913617
0.773,0.8849542753381756
0.7734566946170034,0.8841611213827472
0.7734566947170034,0.8841611212068927
0.7734566948170034,0.861811008281173
0.774,0.8612324191344983
0.775,0.8600821984079
0.776,0.8588212888198453
0.7768940831752131,0.8576000501015278
0.7768940832752131,0.9106436850934098
0.7768940833752132,0.9106436850790208
0.777,0.910627929517336
0.778,0.9104283519709214
0.779,0.9101366515861661
0.78,0.909752525679151
0.781,0.9092756695032032
0.782,0.9087057760674548
0.783,0.9080425359939984
0.784,0.9072856374151065
0.785,0.9064347659120449
0.786,0.9054896044968826
0.787,0.9044498336386934
0.788,0.9033151313354971
0.789,0.9020851732332157
0.79,0.9007596327928749
0.791,0.8993381815072209
0.7917244296144235,0.8982483455998878
0.7917244297144235,0.8982483454459562
0.7917244298144235,0.8762686559433404
0.792,0.8760453866608537
0.793,0.8751633736318859
0.794,0.8741685221836166
0.795,0.8730605082957824
0.796,0.8718390214717515
0.797,0.8705037649678872
0.798,0.8690544560650314
0.799,0.8674908263833773
0.8,0.8658126222419131
0.801,0.8640196050635397
0.802,0.8621115518268893
0.8021693494243535,0.8617770188295696
0.8021693495243535,0.9202037121661617
0.8021693496243535,0.9202037121109217
0.803,0.9197127044638761
0.804,0.9190360764379221
0.805,0.9182656620023648
0.806,0.9174010702581387
0.807,0.9164419001722918
0.808,0.9153877404977422
0.809,0.9142381697518264
0.8097560194520405,0.9133054758947091
0.8097560195520405,0.9133054757677083
0.8097560196520405,0.89170800201451
0.81,0.8915824791601917
0.811,0.8909972769853741
0.812,0.8902980337273202
0.8130000000000001,0.8894843039766633
0.8140000000000001,0.8885556486530634
0.8150000000000001,0.8875116350183478
0.8160000000000001,0.88635183674397
0.8170000000000001,0.885075834035177
0.8180000000000001,0.8836832138142499
0.8190000000000001,0.8821735699650985
0.8200000000000001,0.8805465036414227
0.8210000000000001,0.878801623640578
0.8220000000000001,0.8769385468451913
0.8230000000000001,0.8749568987344826
0.8240000000000001,0.8728563139671504
0.8250000000000001,0.8706364370375566
0.8260000000000001,0.8682969230068502
0.8270000000000001,0.8658374383105361
0.8275384975405733,0.8644632022285947
0.8275384976405733,0.8644632019701547
0.8275384977405733,0.8432699733740479
0.8280000000000001,0.842430899733271
0.8281478188179602,0.8421558599442679
0.8281478189179602,0.9077267100478144
0.8281478190179602,0.9077267100262398
0.8290000000000001,0.9075016761696844
0.8300000000000001,0.90713228099567
0.8310000000000001,0.9066486502802479
0.8320000000000001,0.9060502524365532
0.833,0.9053365524066068
0.834,0.9045070113250991
0.835,0.9035610862519784
0.836,0.9024982299778929
0.837,0.9013178909065521
0.838,0.9000195130180415
0.839,0.898602535917087
0.84,0.8970663949702312
0.841,0.8954105215358391
0.842,0.8936343432907883
0.843,0.8917372846576321
0.844,0.8897187673359438
0.845,0.8875782109414766
0.8450560903263251,0.8874545200495484
0.8450560904263251,0.8874545198286837
0.8450560905263251,0.866701029279022
0.846,0.8653380237931694
0.847,0.8637537819392755
0.848,0.8620247142140682
0.849,0.8601502962819908
0.85,0.8581300283835465
0.851,0.8559634361381054
0.852,0.853650071447345
0.853,0.8511895135033821
0.854,0.8485813699055738
0.855,0.8458252778897875
0.8550233062859114,0.8457592766447958
0.8550233063859114,0.9213507023367254
0.8550233064859114,0.9213507022514797
0.856,0.920462920519903
0.857,0.9194391518442412
0.858,0.9182985557467596
0.859,0.9170404345351003
0.86,0.9156640694068107
0.861,0.9141687203161327
0.862,0.9125536259745575
0.8622895145656084,0.9120635692676724
0.8622895146656084,0.9120635690966572
0.8622895147656084,0.8918035643285729
0.863,0.8911719885242698
0.864,0.890158942721668
0.865,0.8890000784562084
0.866,0.8876946260818527
0.867,0.8862418237621527
0.868,0.884640917723369
0.869,0.8828911626485884
0.87,0.8809918222218419
0.871,0.8789421698312305
0.872,0.8767414894401353
0.873,0.8743890766355952
0.874,0.8718842398629292
0.875,0.8692263018556758
0.876,0.8664146012698605
0.877,0.8634484945315425
0.878,0.8603273579065126
0.879,0.8570505898008733
0.8792150012827353,0.8563256967599302
0.8792150013827353,0.8563256964210928
0.8792150014827353,0.8366384236021512
0.88,0.8346439146783112
0.881,0.8319390238155712
0.882,0.8290498481846987
0.883,0.8259760137325354
0.8831201747088042,0.8255941723228544
0.8831201748088042,0.9164610543622917
0.8831201749088042,0.9164610542938066
0.884,0.9158036732469131
0.885,0.9149228654303719
0.886,0.9138991042986002
0.887,0.9127315689227307
0.888,0.9114194236197625
0.889,0.9099618176384352
0.89,0.9083578850703219
0.891,0.9066067450037993
0.892,0.9047075019390771
0.893,0.9026592464828779
0.894,0.900461056341833
0.895,0.8981119976341025
0.8958029080093864,0.8961160852705304
0.8958029081093865,0.8961160850158295
0.8958029082093865,0.877117490412024
0.896,0.8768040820931374
0.897,0.8751034415698964
0.898,0.8732176006632549
0.899,0.8711457394253583
0.9,0.8688870831563813
0.901,0.8664409048355735
0.902,0.8638065279215434
0.903,0.860983329548494
0.904,0.857970744145772
0.905,0.8547682675087083
0.906,0.8513754613493059
0.907,0.8477919583558758
0.908,0.8440174677912112
0.909,0.84005178165932
0.91,0.8358947814711282
0.911,0.8315464456399012
0.912,0.8270068575373444
0.9120156883397647,0.8269341160834793
0.9120156884397647,0.8269341156196643
0.9120156885397647,0.8087946387392915
0.913,0.8051422416757047
0.9130663517514517,0.8048880746201632
0.9130663518514517,0.922546802149626
0.9130663519514517,0.9225468021136555
0.914,0.9221397384189192
0.915,0.9215454716022914
0.916,0.9207870840440012
0.917,0.9198641658401123
0.918,0.9187763219511536
0.919,0.9175231722282254
0.92,0.9161043519088559
0.921,0.9145195126349723
0.922,0.9127683240481479
0.923,0.9108504760202295
0.924,0.9087656815804414
0.925,0.9065136806032073
0.926,0.9040942443241861
0.927,0.9015071807553937
0.9278048155416324,0.8993032261487774
0.9278048156416324,0.8993032258681781
0.9278048157416324,0.8822769324230231
0.928,0.8819429838609947
0.929,0.880104183247082
0.93,0.8780516209697419
0.931,0.8757856962129356
0.932,0.8733069765850036
0.933,0.8706162078391522
0.934,0.8677143248009399
0.935,0.864602463616611
0.936,0.8612819754426877
0.937,0.8577544417041134
0.9380000000000001,0.8540216910553021
0.9390000000000001,0.8500858181857885
0.9400000000000001,0.8459492046197972
0.9410000000000001,0.841614541666903
0.9420000000000001,0.8370848556891316
0.9430000000000001,0.8323635358582955
0.9431059166247868,0.8318523977927126
0.9431059167247868,0.8318523973091334
0.9431059168247868,0.8163261109584206
0.9440000000000001,0.8129796633312999
0.9450000000000001,0.8090077695747356
0.9460000000000001,0.8047991730618327
0.9464689820617147,0.8027455368506238
0.9464689821617147,0.983374923305091
0.9464689822617147,0.9833749234595461
0.9470000000000001,0.9841806836692254
0.9480000000000001,0.985621151539886
0.9490000000000001,0.986964208233121
0.9500000000000001,0.9882135522027358
0.9510000000000001,0.9893729364009627
0.9520000000000001,0.9904461564088622
0.9530000000000001,0.9914370383896388
0.9540000000000001,0.9923494269194949
0.9550000000000001,0.9931871727535226
0.9560000000000001,0.9939541205867961
0.9570000000000001,0.9946540968732064
0.9578306503756465,0.9951873374940582
0.9578306504756465,0.9951873375557172
0.9578306505756465,0.9817649872994635
0.9580000000000001,0.9820864217974181
0.9590000000000001,0.9839045945971532
0.96,0.9855896004306879
0.961,0.9871463659455932
0.962,0.9885799815692371
0.963,0.9898956813730656
0.964,0.9910988219034692
0.965,0.9921948600678412
0.966,0.9931893301775034
0.967,0.994087820262584
0.968,0.9948959477876991
0.969,0.9956193349111397
0.97,0.9962635834442355
0.971,0.9968342496813807
0.9718521809820398,0.9972666081321226
0.9718521810820399,0.997266608180088
0.9718521811820399,0.9869076730154637
0.972,0.9871777518367124
0.973,0.9889055635617024
0.974,0.9904660060486928
0.975,0.9918672215925901
0.976,0.9931176828410049
0.977,0.9942261459004433
0.978,0.9952015992505544
0.979,0.9960532086110969
0.98,0.9967902579739205
0.981,0.9974220870891275
0.982,0.997958025781629
0.983,0.9984073255724528
0.984,0.9987790891895061
0.9849766935140887,0.9990758506000122
0.9849766936140887,0.9990758506273196
0.9849766937140887,0.9932286240039394
0.985,0.993264843542812
0.986,0.9946998975598493
0.987,0.995913511245891
0.988,0.9969230413594186
0.989,0.9977467889142759
0.99,0.998403826909267
0.991,0.9989137921247659
0.992,0.9992966369349698
0.993,0.999572336731293
0.994,0.9997605481729401
0.995,0.9998802130731818
0.996,0.9999491022924311
0.9968798250911957,0.9999805374917085
0.9968798251911957,0.999980537494132
0.9968798252911957,0.9994664882435231
0.997,0.9995237863870277
0.998,0.9998538575792006
0.999,0.99998107834486
0.9999999999,1.0
0.9999999999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_n_wilson.csv <==
0.0,1.0
0.0,1.0
1e-10,0.9999999949999996
0.001,0.9512056281970314
0.002,0.9047468180040357
0.003,0.8605139508106667
0.004,0.8184024506760997
0.00447456400650985,0.7991311199810577
0.00447456410650985,0.9787228812292614
0.0044745642065098495,0.9787228803453062
0.005,0.9738684759301098
0.006,0.9635341501802648
0.007,0.9518953141454906
0.008,0.9390985518317678
0.009000000000000001,0.9252797350315918
0.01,0.9105646869039692
0.011,0.8950698082045287
0.012,0.8789026681311307
0.013000000000000001,0.8621625616522532
0.013326282553439097,0.8565921525827321
0.013326282653439096,0.9708497250121647
0.013326282753439096,0.9708497244563205
0.014,0.966975942855067
0.015,0.9607536673366242
0.016,0.9539749478235069
0.017,0.9466516940174596
0.018000000000000002,0.9387985321284757
0.019,0.9304324124192385
0.02,0.9215722516490311
0.021,0.912238607895105
0.022,0.9024533853901906
0.023,0.8922395671661391
0.024,0.8816209734361757
0.0242312569312184,0.8791103006967208
0.024231257031218402,0.967151976360868
0.024231257131218403,0.9671519759367964
0.025,0.9637956779616464
0.026000000000000002,0.9591404097859124
0.027,0.9541567767239485
0.028,0.9488446246644768
0.029,0.9432049959349571
0.03,0.9372400722665812
0.031,0.9309531146742562
0.032,0.9243484010421565
0.033,0.917431162118947
0.034,0.9102075165473863
0.035,0.9026844054803631
0.036000000000000004,0.8948695272688839
0.03642198124032039,0.8914862676086653
0.03642198134032039,0.9650298663626311
0.03642198144032039,0.965029866011544
0.037,0.96296338988126
0.038,0.959211736870129
0.039,0.9552341291753105
0.04,0.951028528115487
0.041,0.9465934672292856
0.042,0.9419280472621622
0.043000000000000003,0.9370319287024266
0.044,0.9319053220655102
0.045,0.9265489761230222
0.046,0.9209641642694282
0.047,0.9151526692145281
0.048,0.909116766184437
0.049,0.9028592048076236
0.049529034377445165,0.8994601636973234
0.049529034477445166,0.9636741360648908
0.04952903457744517,0.9636741357608702
0.05,0.9622238270102227
0.051000000000000004,0.9590209250445446
0.05133318568627012,0.9579161521088393
0.05133318578627012,0.957916151774422
0.05133318588627012,0.8861886956508432
0.052000000000000005,0.886398635027787
0.053,0.8864134665213574
0.054,0.8860749670712836
0.055,0.8853904871683744
0.056,0.8843672612364267
0.057,0.8830124292835718
0.058,0.8813330564718873
0.059000000000000004,0.8793361506938541
0.06,0.8770286782450467
0.061,0.8744175776828389
0.062,0.8715097719609761
0.063,0.8683121789296132
0.06334039570454028,0.8671588537133248
0.06334039580454028,0.9248124562037202
0.06334039590454027,0.9248124561354151
0.064,0.9243102490025111
0.065,0.923353241586888
0.066,0.9221631793543178
0.067,0.9207430445080571
0.068,0.9190957642996576
0.069,0.9172242268256641
0.07,0.9151312956806944
0.07100000000000001,0.9128198234942462
0.07200000000000001,0.9102926643797347
0.073,0.9075526853254868
0.074,0.9046027765583655
0.075,0.9014458609117184
0.076,0.8980849022301289
0.077,0.894522912844191
0.07772089772062997,0.8918321076920066
0.07772089782062996,0.9445968903007889
0.07772089792062996,0.9445968901496715
0.078,0.9441688910258402
0.079,0.9425333424015657
0.08,0.9407387399251081
0.081,0.9387857731823278
0.082,0.9366751291106733
0.083,0.9344075017178151
0.084,0.9319836012078446
0.08480529414830947,0.9299185524759129
0.08480529424830946,0.9299185522132325
0.08480529434830945,0.8747674206405107
0.085,0.8746997272190725
0.08600000000000001,0.874209499083584
0.08700000000000001,0.8734830123178192
0.088,0.8725235490119664
0.089,0.8713344123438422
0.09,0.8699189294923758
0.091,0.8682804543721429
0.092,0.8664223701741467
0.09257809668760261,0.8652493812189664
0.0925780967876026,0.914219477098199
0.0925780968876026,0.9142194770855927
0.093,0.9141499764263681
0.094,0.913855522166089
0.095,0.9133800243009716
0.096,0.9127252184396574
0.097,0.9118928173017473
0.098,0.9108845159280784
0.099,0.9097019967624229
0.1,0.908346934589474
0.101,0.906821001315415
0.10200000000000001,0.9051258705786711
0.10300000000000001,0.9032632221797423
0.10400000000000001,0.9012347463202702
0.105,0.8990421476426834
0.106,0.8966871490629196
0.107,0.8941714953898189
0.10784551499711466,0.8919204376585744
0.10784551509711465,0.9378554987933436
0.10784551519711465,0.9378554986926743
0.108,0.9376984213775958
0.109,0.9366063507386444
0.11,0.9353842828262193
0.111,0.93403280418136
0.112,0.9325524872756018
0.113,0.9309438951309702
0.1139002481699294,0.9293865045939699
0.1139002482699294,0.9293865044152397
0.11390024836992939,0.8814848024679012
0.114,0.8814805522495696
0.115,0.8813387218796701
0.116,0.8810176122247039
0.117,0.8805189017268932
0.11800000000000001,0.8798442865840099
0.11900000000000001,0.8789954821296891
0.12,0.8779742242124605
0.121,0.8767822705625583
0.122,0.8754214021362928
0.123,0.8738934244284131
0.12347352656093918,0.8731121115863627
0.12347352666093918,0.9165638137215657
0.12347352676093917,0.9165638137062888
0.124,0.9164638846459888
0.125,0.9161670741220476
0.126,0.9157308719220424
0.127,0.915156220970786
0.128,0.9144440537165512
0.129,0.9135952945623276
0.13,0.9126108622968013
0.131,0.9114916725161729
0.132,0.910238640028341
0.133,0.908852681231405
0.134,0.9073347164588581
0.135,0.9056856722842508
0.136,0.9039064837785412
0.137,0.9019980967137223
0.138,0.8999614697067805
0.139,0.8977975762983895
0.13942400964577178,0.8968418842550036
0.1394240097457718,0.9382253744387092
0.1394240098457718,0.9382253743496005
0.14,0.9376947397241423
0.1409419463606993,0.9367522094117062
0.1409419464606993,0.936752209306727
0.1409419465606993,0.893257642813387
0.14100000000000001,0.893280857037515
0.14200000000000002,0.8936049603890479
0.14300000000000002,0.8937864557520565
0.14400000000000002,0.8938262559744723
0.145,0.8937252791513401
0.146,0.8934844494932063
0.147,0.8931046982400278
0.148,0.8925869646138497
0.149,0.8919321968036011
0.15,0.8911413529756224
0.151,0.8902154023036781
0.152,0.8891553260124344
0.153,0.887962118428585
0.154,0.8866367880340352
0.155,0.8851803585157461
0.1556670214560803,0.8841365149571496
0.1556670215560803,0.9237733915322855
0.15566702165608032,0.9237733914986319
0.156,0.9236552207682773
0.157,0.9232270070733603
0.158,0.9226891774578304
0.159,0.9220422366669215
0.16,0.9212866811986722
0.161,0.9204230008213135
0.162,0.9194516801070232
0.163,0.9183731999772361
0.164,0.9171880392548062
0.165,0.9158966762184809
0.166,0.9144995901552821
0.1666978946201465,0.9134621895595857
0.1666978947201465,0.9134621894072741
0.16669789482014652,0.8730112665411506
0.167,0.8729262899799551
0.168,0.8725569003983111
0.169,0.872052851572886
0.17,0.8714150372120377
0.171,0.8706443719869426
0.17200000000000001,0.8697417918464928
0.17217863199934103,0.8695667482379443
0.17217863209934103,0.9077122532134992
0.17217863219934104,0.9077122532318554
0.17300000000000001,0.9078248343489514
0.17400000000000002,0.9078590889448341
0.17500000000000002,0.907780954834974
0.176,0.9075909677476931
0.177,0.9072896623807344
0.178,0.9068775731485272
0.179,0.9063552349637883
0.18,0.9057231840496883
0.181,0.9049819587788954
0.182,0.9041321005358333
0.183,0.9031741545985602
0.184,0.9021086710367512
0.185,0.9009362056223029
0.186,0.899657320749195
0.187,0.8982725863592863
0.188,0.896782580870815
0.1889394591297871,0.895287401974054
0.1889394592297871,0.9321483537857268
0.18893945932978712,0.9321483537311936
0.189,0.932115177367186
0.19,0.9315205314796775
0.191,0.9308380877971023
0.1915375140515709,0.9304350676145038
0.19153751415157091,0.9304350675371735
0.19153751425157092,0.8922366591721782
0.192,0.8923891008544967
0.193,0.8926363257514224
0.194,0.8927712729642724
0.195,0.892794425873747
0.196,0.8927062748388207
0.197,0.8925073175078633
0.198,0.8921980591626542
0.199,0.8917790130927139
0.2,0.8912507009973178
0.201,0.8906136534126303
0.202,0.8898684101613656
0.203,0.8890155208224055
0.20400000000000001,0.8880555452178399
0.20500000000000002,0.8869890539149179
0.2059336468114289,0.88589769242715
0.2059336469114289,0.921644730492505
0.2059336470114289,0.9216447304735007
0.20600000000000002,0.9216319213339539
0.20700000000000002,0.921390718074264
0.20800000000000002,0.9210593991076548
0.209,0.9206382606018044
0.21,0.9201275938883468
0.211,0.9195276861448686
0.212,0.9188388211019848
0.213,0.9180612797732558
0.214,0.9171953412056824
0.215,0.916241283248545
0.215672825293025,0.9155499179886977
0.215672825393025,0.9155499178829912
0.21567282549302502,0.879091725191826
0.216,0.8790773412994592
0.217,0.8789608786675814
0.218,0.8787355189412738
0.219,0.8784017315216699
0.22,0.8779599992591999
0.221,0.8774108186357197
0.222,0.8767546999657625
0.223,0.8759921676150968
0.22314813418180562,0.8758701938127574
0.22314813428180563,0.9106463902583439
0.22314813438180564,0.9106463902723672
0.224,0.9107325727319785
0.225,0.9107489998642311
0.226,0.9106741902868719
0.227,0.910508441678948
0.228,0.910252051044822
0.229,0.9099053150957631
0.23,0.9094685306585159
0.231,0.9089419951091171
0.232,0.9083260068302594
0.233,0.9076208656904401
0.234,0.906826873543197
0.23500000000000001,0.9059443347446636
0.23600000000000002,0.904973556687728
0.23700000000000002,0.9039148503510472
0.23800000000000002,0.9027685308612002
0.23900000000000002,0.9015349180662616
0.23923899584548458,0.9012272011207848
0.2392389959454846,0.9012272009909914
0.2392389960454846,0.8661523439463508
0.24,0.8658616411934883
0.2405721216581345,0.8656027639618642
0.2405721217581345,0.8995298396457583
0.2405721218581345,0.8995298396898094
0.241,0.8997098865742391
0.242,0.9000649385789367
0.243,0.9003281246690306
0.244,0.9004997093609085
0.245,0.9005799601203776
0.246,0.9005691475074382
0.247,0.9004675453482471
0.248,0.9002754309330707
0.249,0.8999930852389879
0.25,0.8996207931761295
0.251,0.8991588438561301
0.252,0.8986075308815498
0.253,0.89796715265493
0.254,0.8972380127061612
0.255,0.8964204200368466
0.256,0.8955146894802968
0.257,0.8945211420758158
0.258,0.8934401054559348
0.2581966744171427,0.8932172263939401
0.25819667451714273,0.9264001412417459
0.25819667461714274,0.9264001412157529
0.259,0.9261672947757852
0.26,0.9258103529346465
0.261,0.9253791473565363
0.262,0.9248738252924998
0.26232846944706106,0.9246916959692704
0.26232846954706107,0.9246916959126079
0.2623284696470611,0.8907380440528069
0.263,0.8909398625622942
0.264,0.8911644115435953
0.265,0.8912982484189219
0.266,0.8913416104372198
0.267,0.8912947413233885
0.268,0.891157891377234
0.269,0.8909313175934016
0.27,0.8906152838013391
0.271,0.8902100608243938
0.272,0.8897159266570425
0.273,0.8891331666592891
0.274,0.8884620737672279
0.275,0.8877029487187312
0.276,0.8868561002932452
0.27601442416720373,0.8868432449633395
0.27601442426720374,0.9193736593869887
0.27601442436720375,0.9193736593824411
0.277,0.9192922377595909
0.278,0.9191349108656885
0.279,0.9189024868970784
0.28,0.9185951233299093
0.281,0.9182129752967914
0.28200000000000003,0.9177561958831023
0.28300000000000003,0.9172249364433233
0.28400000000000003,0.9166193469364975
0.28500000000000003,0.9159395762798099
0.2850077237060982,0.9159340376280725
0.28500772380609823,0.915934037556334
0.28500772390609824,0.882901043133114
0.28600000000000003,0.8829896261572163
0.28700000000000003,0.882989803976244
0.28800000000000003,0.8829007614133908
0.289,0.882722727740865
0.29,0.8824559412543957
0.291,0.8821006493605819
0.292,0.8816571086797218
0.293,0.8811255851634293
0.294,0.8805063542262282
0.29401934299248705,0.880493513652556
0.29401934309248706,0.9124524487089063
0.29401934319248707,0.9124524487240243
0.295,0.9125642359824926
0.296,0.9126032043771137
0.297,0.9125665670880531
0.298,0.9124544752815986
0.299,0.9122670796209462
0.3,0.9120045304402749
0.301,0.9116669779386958
0.302,0.9112545723932836
0.303,0.9107674643905699
0.304,0.910205805075638
0.305,0.9095697464181647
0.306,0.9088594414945331
0.307,0.9080750447852745
0.30732638471082285,0.9078030182556163
0.30732638481082286,0.907803018171065
0.30732638491082287,0.8755321203044567
0.308,0.875490537540749
0.309,0.8753550628626426
0.31,0.8751316516642227
0.311,0.8748205256255593
0.312,0.874421917188469
0.31220657133264496,0.8743286960234986
0.31220657143264496,0.9057886165284186
0.31220657153264497,0.9057886165613522
0.313,0.9060259873661374
0.314,0.9062570415136412
0.315,0.906412255935436
0.316,0.9064917638331386
0.317,0.9064956996124214
0.318,0.9064241989628059
0.319,0.9062773989564122
0.32,0.9060554381651962
0.321,0.905758456796108
0.322,0.9053865968436543
0.323,0.90494000225927
0.324,0.9044188191369025
0.325,0.9038231959142281
0.326,0.9031532835888009
0.327,0.90240923594857
0.328,0.9015912098160029
0.329,0.9006993653052214
0.3293225741945395,0.9003959597012281
0.3293225742945395,0.9003959596059825
0.3293225743945395,0.8687582923204803
0.33,0.8686235286610717
0.3305722876522369,0.8684786054267305
0.3305722877522369,0.8995050808635312
0.3305722878522369,0.8995050809124351
0.331,0.8997072981160481
0.332,0.900125882503384
0.333,0.9004686208865569
0.334,0.9007356204504655
0.335,0.9009269911199631
0.336,0.9010428455675814
0.337,0.9010832992389816
0.338,0.9010484703957572
0.339,0.900938480175301
0.34,0.9007534526672876
0.341,0.9004935150064151
0.342,0.9001587974809594
0.343,0.8997494336566818
0.34400000000000003,0.8992655605156349
0.34500000000000003,0.8987073186093609
0.34600000000000003,0.8980748522259766
0.34700000000000003,0.8973683095706142
0.34800000000000003,0.8965878429586569
0.34900000000000003,0.8957336090212303
0.34911361109818656,0.8956318992335512
0.34911361119818657,0.9262849529834234
0.3491136112981866,0.9262849529682722
0.35000000000000003,0.9261258806377011
0.35100000000000003,0.9258869843349812
0.3510262349527801,0.9258798691852081
0.35102623505278013,0.925879869158003
0.35102623515278014,0.894768172656196
0.352,0.8952057054730604
0.353,0.8955805072670591
0.354,0.8958798827186486
0.355,0.8961039197341998
0.356,0.8962527102217785
0.357,0.8963263500923653
0.358,0.8963249392767142
0.359,0.8962485817575723
0.36,0.8960973856169601
0.361,0.8958714630982467
0.362,0.8955709306826446
0.363,0.8951959091798067
0.364,0.8947465238321253
0.365,0.894222904432362
0.366,0.8936251854541782
0.367,0.8929535061951313
0.36782853107530666,0.8923410772214616
0.36782853117530667,0.9226763049593698
0.3678285312753067,0.922676304955566
0.368,0.9226688497793555
0.369,0.9225882535073467
0.37,0.922444334530414
0.371,0.9222371559294655
0.372,0.9219667782100744
0.3724612969780686,0.9218207689222558
0.37246129707806863,0.9218207688891473
0.37246129717806864,0.8911438504520962
0.373,0.8913521692174513
0.374,0.8916811193531116
0.375,0.8919350573834525
0.376,0.8921140547094343
0.377,0.8922181876927378
0.378,0.8922475376543634
0.379,0.8922021908871764
0.38,0.8920822386822372
0.381,0.8918877773686287
0.382,0.8916189083665892
0.383,0.8912757382536276
0.384,0.8908583788433615
0.385,0.8903669472767564
0.386,0.8898015661254122
0.3867158595865054,0.8893514869423568
0.3867158596865054,0.9194210034471317
0.3867158597865054,0.9194210034534338
0.387,0.9194363423600941
0.388,0.9194495099318382
0.389,0.9193991529613511
0.39,0.9192853288363229
0.391,0.9191080931480456
0.392,0.918867499779816
0.393,0.9185636010108406
0.39364714241617177,0.9183332194283839
0.3936471425161718,0.9183332193907365
0.3936471426161718,0.8880120292192286
0.394,0.8881292503766489
0.395,0.8884109462854526
0.396,0.8886180122856983
0.397,0.8887505054825989
0.398,0.888808488666046
0.399,0.8887920303091262
0.4,0.8887012045792854
0.401,0.8885360913620087
0.402,0.8882967762968254
0.403,0.8879833508254007
0.404,0.887595912251544
0.405,0.8871345638128212
0.4057752036438558,0.8867261388253219
0.4057752037438558,0.9165794000496493
0.4057752038438558,0.9165794000648158
0.406,0.9166118840108206
0.40700000000000003,0.9167173891349659
0.40800000000000003,0.9167592490322126
0.40900000000000003,0.9167375126804618
0.41000000000000003,0.9166522279197583
0.41100000000000003,0.9165034415017043
0.41200000000000003,0.9162911991539231
0.41300000000000003,0.9160155456594364
0.41400000000000003,0.9156765249507104
0.4145996273030791,0.9154428665652351
0.4145996274030791,0.9154428665243693
0.4145996275030791,0.8854076316379723
0.41500000000000004,0.8855219602288664
0.41600000000000004,0.8857554712653355
0.417,0.8859146841544493
0.418,0.8859996434244704
0.419,0.8860103998265056
0.42,0.8859470103346359
0.421,0.8858095381577128
0.422,0.8855980527627278
0.423,0.8853126299095586
0.424,0.8849533516969625
0.425,0.8845203066195739
0.425006956235285,0.8845170361202362
0.425006956335285,0.9142015727423692
0.425006956435285,0.9142015727651698
0.426,0.9143965686724529
0.427,0.9145294494840588
0.428,0.9145986662929535
0.429,0.9146042572410428
0.43,0.9145462598935716
0.431,0.9144247112694022
0.432,0.9142396478858151
0.433,0.9139911058176869
0.434,0.9136791207708811
0.435,0.9133037281696541
0.4353318125012516,0.9131651639868463
0.4353318126012516,0.9131651639440359
0.4353318127012516,0.8833532357502258
0.436,0.8835179412039426
0.437,0.8837026694995521
0.438,0.8838133683599162
0.439,0.8838500710277291
0.44,0.8838128173563632
0.441,0.8837016538127536
0.442,0.8835166334912822
0.443,0.8832578161384961
0.444,0.8829252681885735
0.44441230535788456,0.8827667070811969
0.44441230545788457,0.9123288000060594
0.4444123055578846,0.9123288000352799
0.445,0.9124895217848182
0.446,0.91271242623369
0.447,0.912871646823223
0.448,0.91296721075397
0.449,0.9129991450604406
0.45,0.9129674766109964
0.451,0.9128722321218827
0.452,0.9127134381853619
0.453,0.912491121311814
0.454,0.9122053079857212
0.455,0.9118560247353802
0.45585449759347196,0.9115072938851811
0.45585449769347197,0.9115072938416602
0.455854497793472,0.881861487584713
0.456,0.8818981151216511
0.457,0.8821075459651785
0.458,0.8822431285790763
0.459,0.8823048789580497
0.46,0.8822928199738235
0.461,0.8822069813710796
0.462,0.8820473997739796
0.463,0.8818141187031132
0.4639932616068417,0.8815095031608584
0.4639932617068417,0.9109948276358381
0.4639932618068417,0.9109948276702804
0.464,0.9109971470286438
0.465,0.9113093050136084
0.466,0.9115577969159185
0.467,0.911742638325416
0.468,0.9118638449821197
0.46900000000000003,0.9119214327482317
0.47000000000000003,0.9119154175939689
0.47100000000000003,0.9118458155972113
0.47200000000000003,0.9117126429569266
0.47300000000000003,0.9115159160203143
0.47400000000000003,0.9112556513236337
0.47500000000000003,0.9109318656465603
0.47600000000000003,0.9105445760800411
0.4761766174030129,0.9104695769067559
0.47617661750301293,0.9104695768637315
0.47617661760301294,0.8809368555531091
0.47700000000000004,0.8811239017402024
0.47800000000000004,0.8812838623498375
0.47900000000000004,0.8813701049771786
0.48,0.8813826356719499
0.481,0.8813214675095514
0.482,0.8811866205914771
0.483,0.8809781220559881
0.48375270583523305,0.8807726211692578
0.48375270593523306,0.9102268845285617
0.48375270603523307,0.9102268845670421
0.484,0.910320099106152
0.485,0.9106573625782313
0.486,0.9109310116887751
0.487,0.9111410506154328
0.488,0.9112874838597659
0.489,0.9113703162063029
0.49,0.9113895526951608
0.491,0.9113451986082698
0.492,0.9112372594692095
0.493,0.9110657410566463
0.494,0.9108306494313354
0.495,0.9105319909766488
0.496,0.9101697724525556
0.49630554022150103,0.9100464243170237
0.49630554032150104,0.9100464242756827
0.49630554042150105,0.8805768259478565
0.497,0.8807480468585526
0.498,0.8809322079511142
0.499,0.8810427116839236
0.5,0.8810795474405634
0.501,0.8810427116839236
0.502,0.880932207951114
0.503,0.8807480468585527
0.503694459578499,0.8805768259478566
0.503694459678499,0.9100464242756827
0.503694459778499,0.9100464243170245
0.504,0.9101697724525556
0.505,0.9105319909766489
0.506,0.9108306494313354
0.507,0.9110657410566463
0.508,0.9112372594692095
0.509,0.9113451986082697
0.51,0.9113895526951606
0.511,0.9113703162063029
0.512,0.9112874838597659
0.513,0.9111410506154327
0.514,0.9109310116887749
0.515,0.9106573625782313
0.516,0.910320099106152
0.5162472939647669,0.9102268845670425
0.5162472940647669,0.9102268845285625
0.5162472941647669,0.8807726211692584
0.517,0.8809781220559876
0.518,0.8811866205914766
0.519,0.8813214675095514
0.52,0.8813826356719496
0.521,0.8813701049771794
0.522,0.881283862349837
0.523,0.8811239017402024
0.5238233823969871,0.8809368555531089
0.5238233824969871,0.9104695768637304
0.5238233825969871,0.9104695769067549
0.524,0.9105445760800404
0.525,0.9109318656465608
0.526,0.9112556513236331
0.527,0.9115159160203151
0.528,0.911712642956926
0.529,0.9118458155972115
0.53,0.9119154175939695
0.531,0.9119214327482317
0.532,0.9118638449821195
0.533,0.9117426383254159
0.534,0.9115577969159183
0.535,0.911309305013608
0.536,0.9109971470286435
0.5360067381931582,0.9109948276702803
0.5360067382931583,0.9109948276358371
0.5360067383931583,0.8815095031608582
0.537,0.8818141187031139
0.538,0.8820473997739788
0.539,0.8822069813710806
0.54,0.8822928199738231
0.541,0.8823048789580509
0.542,0.882243128579077
0.543,0.8821075459651787
0.544,0.8818981151216502
0.5441455022065281,0.8818614875847124
0.5441455023065281,0.9115072938416594
0.5441455024065281,0.9115072938851808
0.545,0.9118560247353811
0.546,0.9122053079857206
0.547,0.9124911213118135
0.548,0.9127134381853611
0.549,0.9128722321218828
0.55,0.9129674766109962
0.551,0.9129991450604412
0.552,0.9129672107539705
0.553,0.9128716468232227
0.554,0.9127124262336903
0.555,0.9124895217848193
0.5555876944421155,0.9123288000352794
0.5555876945421155,0.9123288000060593
0.5555876946421155,0.8827667070811975
0.556,0.8829252681885728
0.557,0.8832578161384967
0.558,0.8835166334912816
0.559,0.8837016538127549
0.56,0.883812817356363
0.561,0.8838500710277298
0.562,0.8838133683599156
0.5630000000000001,0.883702669499552
0.5640000000000001,0.8835179412039421
0.5646681872987485,0.8833532357502254
0.5646681873987485,0.9131651639440355
0.5646681874987485,0.9131651639868463
0.5650000000000001,0.9133037281696534
0.5660000000000001,0.913679120770881
0.5670000000000001,0.9139911058176884
0.5680000000000001,0.9142396478858147
0.5690000000000001,0.9144247112694026
0.5700000000000001,0.9145462598935711
0.5710000000000001,0.9146042572410431
0.5720000000000001,0.9145986662929533
0.5730000000000001,0.9145294494840595
0.5740000000000001,0.9143965686724521
0.574993043564715,0.9142015727651688
0.574993043664715,0.9142015727423677
0.574993043764715,0.8845170361202349
0.5750000000000001,0.8845203066195747
0.5760000000000001,0.884953351696962
0.577,0.8853126299095591
0.578,0.8855980527627276
0.579,0.8858095381577135
0.58,0.8859470103346343
0.581,0.886010399826506
0.582,0.8859996434244702
0.583,0.885914684154449
0.584,0.8857554712653354
0.585,0.8855219602288663
0.5854003724969209,0.8854076316379722
0.5854003725969209,0.9154428665243693
0.5854003726969209,0.9154428665652349
0.586,0.9156765249507102
0.587,0.9160155456594361
0.588,0.916291199153923
0.589,0.9165034415017042
0.59,0.9166522279197584
0.591,0.9167375126804617
0.592,0.9167592490322125
0.593,0.9167173891349659
0.594,0.9166118840108204
0.5942247961561441,0.9165794000648163
0.5942247962561441,0.9165794000496508
0.5942247963561441,0.886726138825323
0.595,0.8871345638128214
0.596,0.8875959122515441
0.597,0.8879833508254006
0.598,0.8882967762968254
0.599,0.888536091362009
0.6,0.8887012045792853
0.601,0.8887920303091261
0.602,0.8888084886660459
0.603,0.8887505054825989
0.604,0.888618012285698
0.605,0.8884109462854524
0.606,0.8881292503766489
0.6063528573838283,0.888012029219229
0.6063528574838283,0.9183332193907383
0.6063528575838283,0.9183332194283844
0.607,0.9185636010108407
0.608,0.9188674997798161
0.609,0.9191080931480456
0.61,0.9192853288363229
0.611,0.9193991529613514
0.612,0.919449509931838
0.613,0.919436342360094
0.6132841402134945,0.9194210034534339
0.6132841403134945,0.9194210034471323
0.6132841404134945,0.8893514869423574
0.614,0.889801566125412
0.615,0.8903669472767565
0.616,0.8908583788433614
0.617,0.8912757382536277
0.618,0.891618908366589
0.619,0.8918877773686286
0.62,0.8920822386822371
0.621,0.8922021908871766
0.622,0.8922475376543633
0.623,0.8922181876927375
0.624,0.8921140547094342
0.625,0.8919350573834526
0.626,0.8916811193531115
0.627,0.8913521692174512
0.6275387028219314,0.8911438504520963
0.6275387029219314,0.9218207688891473
0.6275387030219314,0.9218207689222557
0.628,0.9219667782100744
0.629,0.9222371559294655
0.63,0.9224443345304141
0.631,0.9225882535073467
0.632,0.9226688497793554
0.6321714687246933,0.9226763049555659
0.6321714688246933,0.92267630495937
0.6321714689246933,0.8923410772214615
0.633,0.8929535061951311
0.634,0.8936251854541784
0.635,0.8942229044323619
0.636,0.8947465238321253
0.637,0.8951959091798066
0.638,0.8955709306826446
0.639,0.8958714630982468
0.64,0.8960973856169601
0.641,0.8962485817575726
0.642,0.8963249392767142
0.643,0.8963263500923654
0.644,0.8962527102217787
0.645,0.8961039197341999
0.646,0.8958798827186486
0.647,0.8955805072670591
0.648,0.8952057054730602
0.64897376484722,0.894768172656198
0.64897376494722,0.9258798691580046
0.64897376504722,0.9258798691852083
0.649,0.92588698433498
0.65,0.9261258806377018
0.6508863887018135,0.9262849529682713
0.6508863888018135,0.9262849529834226
0.6508863889018135,0.8956318992335508
0.651,0.8957336090212298
0.652,0.8965878429586565
0.653,0.8973683095706141
0.654,0.8980748522259766
0.655,0.8987073186093617
0.656,0.8992655605156356
0.657,0.899749433656681
0.658,0.9001587974809594
0.659,0.9004935150064147
0.66,0.9007534526672886
0.661,0.9009384801753002
0.662,0.9010484703957571
0.663,0.9010832992389818
0.664,0.9010428455675816
0.665,0.900926991119963
0.666,0.9007356204504653
0.667,0.9004686208865581
0.668,0.9001258825033838
0.669,0.8997072981160474
0.6694277121477632,0.8995050809124344
0.6694277122477632,0.8995050808635309
0.6694277123477632,0.8684786054267297
0.67,0.8686235286610718
0.6706774256054606,0.8687582923204803
0.6706774257054606,0.9003959596059833
0.6706774258054606,0.9003959597012275
0.671,0.9006993653052213
0.672,0.9015912098160038
0.673,0.9024092359485695
0.674,0.9031532835888011
0.675,0.9038231959142278
0.676,0.9044188191369025
0.677,0.9049400022592696
0.678,0.9053865968436543
0.679,0.905758456796109
0.68,0.906055438165197
0.681,0.9062773989564121
0.682,0.9064241989628057
0.683,0.9064956996124209
0.684,0.9064917638331387
0.685,0.906412255935436
0.686,0.9062570415136404
0.687,0.9060259873661364
0.6877934284673549,0.9057886165613525
0.6877934285673549,0.9057886165284181
0.6877934286673549,0.8743286960234983
0.6880000000000001,0.8744219171884692
0.6890000000000001,0.8748205256255598
0.6900000000000001,0.8751316516642225
0.6910000000000001,0.8753550628626435
0.6920000000000001,0.8754905375407482
0.6926736150891771,0.8755321203044566
0.6926736151891771,0.9078030181710651
0.6926736152891771,0.9078030182556163
0.6930000000000001,0.9080750447852742
0.6940000000000001,0.9088594414945333
0.6950000000000001,0.9095697464181645
0.6960000000000001,0.910205805075639
0.6970000000000001,0.9107674643905689
0.6980000000000001,0.9112545723932834
0.6990000000000001,0.9116669779386951
0.7000000000000001,0.9120045304402755
0.7010000000000001,0.9122670796209456
0.7020000000000001,0.9124544752815998
0.7030000000000001,0.9125665670880537
0.704,0.9126032043771151
0.705,0.9125642359824925
0.7059806568075129,0.9124524487240249
0.7059806569075129,0.9124524487089067
0.7059806570075129,0.8804935136525563
0.706,0.8805063542262287
0.707,0.8811255851634286
0.708,0.8816571086797209
0.709,0.8821006493605821
0.71,0.8824559412543962
0.711,0.8827227277408652
0.712,0.8829007614133908
0.713,0.8829898039762443
0.714,0.8829896261572163
0.7149922760939018,0.8829010431331149
0.7149922761939018,0.9159340375563337
0.7149922762939018,0.9159340376280722
0.715,0.9159395762798098
0.716,0.9166193469364974
0.717,0.9172249364433231
0.718,0.9177561958831024
0.719,0.918212975296791
0.72,0.9185951233299091
0.721,0.9189024868970782
0.722,0.9191349108656887
0.723,0.9192922377595909
0.7239855756327963,0.9193736593824413
0.7239855757327963,0.9193736593869888
0.7239855758327963,0.8868432449633394
0.724,0.886856100293245
0.725,0.8877029487187312
0.726,0.8884620737672276
0.727,0.889133166659289
0.728,0.8897159266570422
0.729,0.8902100608243939
0.73,0.8906152838013393
0.731,0.8909313175934016
0.732,0.8911578913772341
0.733,0.8912947413233886
0.734,0.8913416104372198
0.735,0.891298248418922
0.736,0.8911644115435952
0.737,0.890939862562294
0.737671530352939,0.8907380440528078
0.737671530452939,0.9246916959126087
0.737671530552939,0.9246916959692705
0.738,0.9248738252925
0.739,0.9253791473565363
0.74,0.9258103529346466
0.741,0.9261672947757851
0.7418033253828573,0.9264001412157526
0.7418033254828573,0.926400141241745
0.7418033255828573,0.8932172263939395
0.742,0.8934401054559349
0.743,0.894521142075816
0.744,0.8955146894802968
0.745,0.8964204200368466
0.746,0.8972380127061612
0.747,0.89796715265493
0.748,0.8986075308815499
0.749,0.8991588438561302
0.75,0.8996207931761295
0.751,0.8999930852389884
0.752,0.9002754309330706
0.753,0.9004675453482474
0.754,0.9005691475074382
0.755,0.9005799601203777
0.756,0.9004997093609086
0.757,0.9003281246690306
0.758,0.9000649385789369
0.759,0.8997098865742392
0.7594278781418656,0.8995298396898103
0.7594278782418656,0.8995298396457587
0.7594278783418656,0.8656027639618646
0.76,0.8658616411934883
0.7607610039545154,0.8661523439463507
0.7607610040545154,0.9012272009909914
0.7607610041545154,0.9012272011207849
0.761,0.9015349180662624
0.762,0.9027685308612003
0.763,0.9039148503510471
0.764,0.9049735566877279
0.765,0.9059443347446645
0.766,0.9068268735431968
0.767,0.90762086569044
0.768,0.9083260068302593
0.769,0.9089419951091176
0.77,0.9094685306585157
0.771,0.9099053150957641
0.772,0.9102520510448219
0.773,0.9105084416789482
0.774,0.9106741902868707
0.775,0.9107489998642309
0.776,0.9107325727319782
0.7768518656181944,0.9106463902723672
0.7768518657181944,0.9106463902583448
0.7768518658181944,0.8758701938127574
0.777,0.8759921676150972
0.778,0.8767546999657626
0.779,0.8774108186357205
0.78,0.8779599992591998
0.781,0.8784017315216703
0.782,0.8787355189412723
0.783,0.8789608786675819
0.784,0.8790773412994592
0.7843271745069751,0.8790917251918269
0.7843271746069751,0.915549917882992
0.7843271747069751,0.9155499179886981
0.785,0.9162412832485448
0.786,0.9171953412056817
0.787,0.9180612797732555
0.788,0.918838821101985
0.789,0.9195276861448695
0.79,0.9201275938883469
0.791,0.9206382606018041
0.792,0.9210593991076549
0.793,0.9213907180742632
0.794,0.9216319213339534
0.7940663529885711,0.9216447304735007
0.7940663530885711,0.9216447304925048
0.7940663531885711,0.8858976924271501
0.795,0.886989053914919
0.796,0.88805554521784
0.797,0.8890155208224055
0.798,0.8898684101613661
0.799,0.8906136534126301
0.8,0.8912507009973174
0.801,0.8917790130927139
0.802,0.8921980591626545
0.803,0.8925073175078632
0.804,0.892706274838821
0.805,0.8927944258737464
0.806,0.8927712729642725
0.807,0.8926363257514236
0.808,0.8923891008544962
0.8084624857484292,0.8922366591721791
0.8084624858484292,0.9304350675371743
0.8084624859484292,0.9304350676145039
0.809,0.9308380877971025
0.81,0.9315205314796773
0.811,0.9321151773671847
0.811060540670213,0.9321483537311934
0.8110605407702131,0.932148353785727
0.8110605408702131,0.8952874019740544
0.812,0.896782580870815
0.8130000000000001,0.8982725863592863
0.8140000000000001,0.8996573207491961
0.8150000000000001,0.9009362056223029
0.8160000000000001,0.9021086710367507
0.8170000000000001,0.9031741545985604
0.8180000000000001,0.9041321005358331
0.8190000000000001,0.9049819587788963
0.8200000000000001,0.9057231840496884
0.8210000000000001,0.9063552349637882
0.8220000000000001,0.9068775731485272
0.8230000000000001,0.9072896623807336
0.8240000000000001,0.9075909677476931
0.8250000000000001,0.9077809548349746
0.8260000000000001,0.9078590889448338
0.8270000000000001,0.9078248343489513
0.8278213678006591,0.9077122532318553
0.8278213679006591,0.9077122532134986
0.8278213680006591,0.869566748237945
0.8280000000000001,0.8697417918464929
0.8290000000000001,0.8706443719869426
0.8300000000000001,0.8714150372120377
0.8310000000000001,0.8720528515728864
0.8320000000000001,0.8725569003983108
0.833,0.8729262899799551
0.8333021051798536,0.8730112665411506
0.8333021052798536,0.9134621894072739
0.8333021053798536,0.9134621895595856
0.834,0.9144995901552823
0.835,0.9158966762184806
0.836,0.9171880392548056
0.837,0.9183731999772362
0.838,0.919451680107023
0.839,0.9204230008213128
0.84,0.9212866811986722
0.841,0.9220422366669213
0.842,0.9226891774578295
0.843,0.9232270070733599
0.844,0.9236552207682773
0.8443329783439197,0.9237733914986322
0.8443329784439197,0.9237733915322858
0.8443329785439198,0.884136514957149
0.845,0.8851803585157463
0.846,0.8866367880340349
0.847,0.8879621184285846
0.848,0.8891553260124336
0.849,0.8902154023036781
0.85,0.8911413529756229
0.851,0.8919321968036007
0.852,0.8925869646138499
0.853,0.8931046982400286
0.854,0.8934844494932049
0.855,0.8937252791513399
0.856,0.8938262559744724
0.857,0.8937864557520565
0.858,0.893604960389048
0.859,0.893280857037515
0.8590580534393008,0.8932576428133868
0.8590580535393008,0.9367522093067266
0.8590580536393008,0.9367522094117063
0.86,0.9376947397241421
0.8605759901542283,0.9382253743496001
0.8605759902542283,0.9382253744387101
0.8605759903542283,0.8968418842550037
0.861,0.8977975762983896
0.862,0.8999614697067805
0.863,0.9019980967137223
0.864,0.9039064837785411
0.865,0.9056856722842509
0.866,0.9073347164588582
0.867,0.908852681231405
0.868,0.910238640028341
0.869,0.9114916725161727
0.87,0.9126108622968013
0.871,0.9135952945623276
0.872,0.9144440537165509
0.873,0.9151562209707859
0.874,0.9157308719220424
0.875,0.9161670741220473
0.876,0.9164638846459887
0.8765264732390609,0.9165638137062886
0.8765264733390609,0.9165638137215656
0.8765264734390609,0.8731121115863627
0.877,0.8738934244284131
0.878,0.8754214021362924
0.879,0.8767822705625583
0.88,0.8779742242124602
0.881,0.878995482129689
0.882,0.8798442865840099
0.883,0.8805189017268931
0.884,0.8810176122247037
0.885,0.88133872187967
0.886,0.8814805522495697
0.8860997516300706,0.8814848024679008
0.8860997517300706,0.9293865044152398
0.8860997518300706,0.9293865045939695
0.887,0.9309438951309695
0.888,0.9325524872756016
0.889,0.9340328041813598
0.89,0.9353842828262193
0.891,0.936606350738644
0.892,0.9376984213775957
0.8921544848028855,0.9378554986926748
0.8921544849028855,0.9378554987933436
0.8921544850028855,0.8919204376585748
0.893,0.8941714953898191
0.894,0.8966871490629196
0.895,0.8990421476426833
0.896,0.9012347463202697
0.897,0.9032632221797421
0.898,0.9051258705786709
0.899,0.9068210013154151
0.9,0.9083469345894739
0.901,0.9097019967624228
0.902,0.9108845159280785
0.903,0.9118928173017466
0.904,0.912725218439657
0.905,0.9133800243009713
0.906,0.9138555221660885
0.907,0.9141499764263679
0.9074219031123975,0.9142194770855937
0.9074219032123975,0.9142194770981995
0.9074219033123975,0.8652493812189659
0.908,0.8664223701741463
0.909,0.8682804543721427
0.91,0.869918929492375
0.911,0.8713344123438418
0.912,0.8725235490119666
0.913,0.873483012317819
0.914,0.8742094990835835
0.915,0.8746997272190719
0.9151947056516906,0.8747674206405105
0.9151947057516906,0.9299185522132326
0.9151947058516906,0.9299185524759137
0.916,0.9319836012078442
0.917,0.9344075017178147
0.918,0.9366751291106731
0.919,0.9387857731823281
0.92,0.9407387399251075
0.921,0.9425333424015653
0.922,0.9441688910258405
0.9222791020793701,0.9445968901496717
0.9222791021793701,0.944596890300789
0.9222791022793702,0.8918321076920069
0.923,0.8945229128441914
0.924,0.8980849022301287
0.925,0.9014458609117189
0.926,0.9046027765583652
0.927,0.9075526853254864
0.928,0.9102926643797351
0.929,0.9128198234942453
0.93,0.915131295680695
0.931,0.917224226825664
0.932,0.9190957642996574
0.933,0.920743044508057
0.934,0.9221631793543178
0.935,0.9233532415868873
0.936,0.9243102490025117
0.9366596040954598,0.924812456135415
0.9366596041954598,0.9248124562037203
0.9366596042954598,0.8671588537133248
0.937,0.8683121789296132
0.9380000000000001,0.8715097719609759
0.9390000000000001,0.8744175776828387
0.9400000000000001,0.8770286782450467
0.9410000000000001,0.8793361506938542
0.9420000000000001,0.8813330564718875
0.9430000000000001,0.8830124292835719
0.9440000000000001,0.8843672612364268
0.9450000000000001,0.8853904871683744
0.9460000000000001,0.8860749670712837
0.9470000000000001,0.8864134665213577
0.9480000000000001,0.8863986350277865
0.9486668141137299,0.8861886956508431
0.9486668142137299,0.9579161517744221
0.9486668143137299,0.9579161521088395
0.9490000000000001,0.9590209250445451
0.9500000000000001,0.9622238270102229
0.9504709654225548,0.9636741357608704
0.9504709655225548,0.9636741360648907
0.9504709656225548,0.8994601636973234
0.9510000000000001,0.9028592048076244
0.9520000000000001,0.9091167661844379
0.9530000000000001,0.9151526692145285
0.9540000000000001,0.9209641642694294
0.9550000000000001,0.9265489761230232
0.9560000000000001,0.9319053220655114
0.9570000000000001,0.937031928702427
0.9580000000000001,0.9419280472621627
0.9590000000000001,0.9465934672292856
0.96,0.9510285281154869
0.961,0.955234129175311
0.962,0.9592117368701285
0.963,0.9629633898812598
0.9635780185596797,0.9650298660115435
0.9635780186596797,0.9650298663626318
0.9635780187596797,0.8914862676086662
0.964,0.8948695272688845
0.965,0.9026844054803627
0.966,0.9102075165473864
0.967,0.917431162118947
0.968,0.9243484010421568
0.969,0.9309531146742558
0.97,0.9372400722665815
0.971,0.9432049959349569
0.972,0.9488446246644772
0.973,0.9541567767239488
0.974,0.9591404097859125
0.975,0.9637956779616466
0.9757687428687817,0.9671519759367968
0.9757687429687817,0.967151976360868
0.9757687430687817,0.8791103006967224
0.976,0.8816209734361757
0.977,0.892239567166139
0.978,0.9024533853901909
0.979,0.9122386078951049
0.98,0.9215722516490306
0.981,0.9304324124192386
0.982,0.938798532128476
0.983,0.9466516940174599
0.984,0.9539749478235069
0.985,0.9607536673366244
0.986,0.9669759428550673
0.9866737172465609,0.9708497244563197
0.986673717346561,0.9708497250121634
0.986673717446561,0.8565921525827347
0.987,0.8621625616522528
0.988,0.8789026681311308
0.989,0.8950698082045289
0.99,0.9105646869039692
0.991,0.925279735031592
0.992,0.939098551831768
0.993,0.9518953141454908
0.994,0.9635341501802652
0.995,0.9738684759301101
0.9955254357934903,0.9787228803453063
0.9955254358934903,0.9787228812292614
0.9955254359934903,0.7991311199810621
0.996,0.8184024506760997
0.997,0.8605139508106667
0.998,0.9047468180040357
0.999,0.9512056281970314
0.9999999999,0.9999999949999996
1.0,1.0
1.0,1.0


==> experiments/binom_coverage/coverage_fixed_n_wilson_cc.csv <==
0.0,1.0
0.0,1.0
1e-10,0.9999999949999996
0.001,0.9512056281970314
0.0013762705425119938,0.9334564927891118
0.0013762706425119939,0.9977794519549468
0.001376270742511994,0.9977794516393296
0.002,0.9954028117920153
0.003,0.9899794398995333
0.004,0.9827402921773247
0.005,0.9738684759301098
0.006,0.9635341501802648
0.007,0.9518953141454906
0.008,0.9390985518317678
0.008564678860021846,0.9314126877660154
0.008564678960021846,0.9908759642889696
0.008564679060021846,0.9908759640010796
0.009000000000000001,0.9895716738680104
0.01,0.9861827291693994
0.011,0.9822350733735756
0.012,0.9777197263934598
0.013000000000000001,0.9726330112329401
0.014,0.966975942855067
0.015,0.9607536673366242
0.016,0.9539749478235069
0.017,0.9466516940174596
0.018000000000000002,0.9387985321284757
0.01858449296310139,0.9339697101777007
0.018584493063101393,0.9860646168906713
0.018584493163101394,0.9860646166411887
0.019,0.9850031999227975
0.02,0.9822419193020285
0.021,0.9791808833190953
0.022,0.9758118594342142
0.023,0.972128031726905
0.024,0.9681239848663133
0.025,0.9637956779616464
0.026000000000000002,0.9591404097859124
0.027,0.9541567767239485
0.028,0.9488446246644768
0.029,0.9432049959349571
0.03,0.9372400722665812
0.030194197087877718,0.9360442407515593
0.03019419718787772,0.9827626111355869
0.03019419728787772,0.9827626109139916
0.031,0.9809144983527289
0.032,0.9784437949344924
0.033,0.9757713072668274
0.034,0.9728916203686976
0.035,0.9697998589977808
0.036000000000000004,0.9664917014718946
0.037,0.96296338988126
0.038,0.959211736870129
0.039,0.9552341291753105
0.04,0.951028528115487
0.041,0.9465934672292856
0.042,0.9419280472621622
0.04287661599410831,0.9376485056924169
0.04287661609410831,0.9803793013562668
0.04287661619410831,0.9803793011553641
0.043000000000000003,0.9801303381900671
0.044,0.9780318005929975
0.045,0.9757864831111284
0.046,0.9733902924974212
0.047,0.9708393822163516
0.048,0.9681301651887452
0.049,0.9652593252060045
0.05,0.9622238270102227
0.051000000000000004,0.9590209250445446
0.052000000000000005,0.955648170885298
0.053,0.9521034193740068
0.054,0.94838483347337
0.055,0.9444908878766195
0.056,0.9404203714044957
0.056356403312941804,0.9389267665947704
0.056356403412941805,0.9785869315624476
0.056356403512941806,0.9785869313775205
0.057,0.9773732825583686
0.058,0.9753929875531963
0.059000000000000004,0.9732948651834199
0.06,0.9710759059501981
0.061,0.9687332379376561
0.062,0.9662641351670582
0.063,0.9636660254094281
0.064,0.9609364974388349
0.065,0.9580733077117981
0.066,0.9550743864613539
0.067,0.9519378431973808
0.068,0.9486619716075952
0.06893025132803272,0.94548816345386
0.06893025142803272,0.9454881631060914
0.06893025152803271,0.9173619791517678
0.069,0.9172242268256641
0.07,0.9151312956806944
0.07046603528068587,0.9140810862991613
0.07046603538068587,0.9512999273397427
0.07046603548068586,0.9512999273068751
0.07100000000000001,0.9511006942533295
0.07200000000000001,0.9506003736651827
0.073,0.9499351544424217
0.074,0.9491060678193923
0.075,0.9481140572897275
0.076,0.9469599926213714
0.077,0.945644683245992
0.078,0.9441688910258402
0.079,0.9425333424015657
0.08,0.9407387399251081
0.081,0.9387857731823278
0.082,0.9366751291106733
0.083,0.9344075017178151
0.084,0.9319836012078446
0.085,0.929404162522269
0.0850945421671599,0.9291522766480487
0.0850945422671599,0.9643805171065934
0.0850945423671599,0.9643805170089068
0.08600000000000001,0.9634492960908704
0.08700000000000001,0.9623121186127859
0.088,0.9610605194735342
0.089,0.9596941520447403
0.09,0.9582126432830664
0.091,0.9566156017749294
0.092,0.9549026254787514
0.093,0.9530733091633519
0.094,0.9511272515412267
0.095,0.949064062095658
0.096,0.9468833676008271
0.097,0.9445848183343313
0.098,0.9421680939818171
0.099,0.9396329092337442
0.09968851557907206,0.9378184064085673
0.09968851567907205,0.9378184061409391
0.09968851577907205,0.9087874161038881
0.1,0.908346934589474
0.10016394954535755,0.9081084247239306
0.10016394964535755,0.9416810118252442
0.10016394974535754,0.9416810118270567
0.101,0.9416485284953173
0.10200000000000001,0.9414850659678434
0.10300000000000001,0.9411866950977074
0.10400000000000001,0.9407542393400158
0.105,0.9401884728512498
0.106,0.9394901257626234
0.107,0.9386598893912383
0.108,0.9376984213775958
0.109,0.9366063507386444
0.11,0.9353842828262193
0.111,0.93403280418136
0.112,0.9325524872756018
0.113,0.9309438951309702
0.114,0.9292075858110062
0.115,0.9273441167757213
0.1156170527187091,0.9261310616422677
0.1156170528187091,0.9583046950429946
0.11561705291870909,0.9583046949752658
0.116,0.9580382043061715
0.117,0.9572751284233669
0.11800000000000001,0.9564149112910408
0.11900000000000001,0.9554575442653381
0.12,0.9544029883777179
0.121,0.9532511784532208
0.122,0.952002027166927
0.123,0.950655429033229
0.124,0.9492112643227684
0.125,0.9476694029020936
0.126,0.9460297079913339
0.127,0.9442920398353702
0.1276153740445417,0.9431739679229528
0.12761537414454172,0.9431739677382429
0.12761537424454172,0.9147341868123866
0.128,0.9144440537165512
0.129,0.9135952945623276
0.13,0.9126108622968013
0.131,0.9114916725161729
0.13141049264055737,0.9109934540254073
0.13141049274055738,0.9419700096765495
0.1314104928405574,0.9419700096726469
0.132,0.941928228746524
0.133,0.9417717036602671
0.134,0.941507837771176
0.135,0.9411370993640278
0.136,0.9406599265301026
0.137,0.9400767297260776
0.138,0.9393878943507614
0.139,0.9385937833329774
0.14,0.9376947397241423
0.14100000000000001,0.9366910892893154
0.14200000000000002,0.9355831430906507
0.14300000000000002,0.9343712000574644
0.14400000000000002,0.9330555495372834
0.145,0.9316364738225008
0.146,0.9301142506474599
0.147,0.9284891556509968
0.14751056619575742,0.9276198564194537
0.14751056629575743,0.9575616064899947
0.14751056639575744,0.9575616064272265
0.148,0.9572448100211713
0.149,0.9565379230422365
0.15,0.9557509551737279
0.151,0.9548838499696717
0.152,0.9539365292953974
0.153,0.9529088956384659
0.15395234248831458,0.9518554688666334
0.15395234258831458,0.9518554687521849
0.1539523426883146,0.924187845083895
0.154,0.9241807312292754
0.155,0.9239733040540726
0.156,0.9236552207682773
0.157,0.9232270070733603
0.158,0.9226891774578304
0.159,0.9220422366669215
0.16,0.9212866811986722
0.161,0.9204230008213135
0.162,0.9194516801070232
0.163,0.9183731999772361
0.16389055617523846,0.9173229319505259
0.16389055627523846,0.9463627924533894
0.16389055637523847,0.9463627924325566
0.164,0.946339476583155
0.165,0.9460787134549521
0.166,0.9457320867297739
0.167,0.9452998168101909
0.168,0.9447821024673801
0.169,0.9441791223791834
0.17,0.9434910366927199
0.171,0.942717988607965
0.17200000000000001,0.9418601059787687
0.17300000000000001,0.9409175029278437
0.17400000000000002,0.9398902814723151
0.17500000000000002,0.9387785331565052
0.176,0.9375823406886731
0.177,0.9363017795785259
0.178,0.9349369197723663
0.179,0.9334878272828395
0.17921659615063318,0.9331628675741533
0.1792165962506332,0.9331628674232122
0.1792165963506332,0.9062276247160456
0.18,0.9057231840496883
0.1805289574259144,0.905344674166488
0.1805289575259144,0.9335933195768644
0.18052895762591442,0.9335933195973938
0.181,0.9336799754028561
0.182,0.9337974682010743
0.183,0.9338248733226439
0.184,0.9337625260329262
0.185,0.9336107457256905
0.186,0.9333698368090535
0.187,0.9330400896302545
0.188,0.9326217814362534
0.189,0.932115177367186
0.19,0.9315205314796775
0.191,0.9308380877971023
0.192,0.9300680813838559
0.193,0.9292107394407669
0.194,0.9282662824188149
0.195,0.9272349251483155
0.196,0.9261168779808445
0.197,0.9249123479411496
0.19740825767185682,0.9243957757467811
0.19740825777185683,0.9519467138710943
0.19740825787185684,0.9519467138320019
0.198,0.9517032373935853
0.199,0.95123656728815
0.2,0.9507005621577439
0.201,0.9500952524569968
0.202,0.9494206527285302
0.203,0.9486767626904153
0.20368348140034886,0.9481284573124894
0.20368348150034887,0.9481284572298975
0.20368348160034888,0.9218428252305647
0.20400000000000001,0.9218427679835663
0.20500000000000002,0.9217827072283842
0.20600000000000002,0.9216319213339539
0.20700000000000002,0.921390718074264
0.20800000000000002,0.9210593991076548
0.209,0.9206382606018044
0.21,0.9201275938883468
0.211,0.9195276861448686
0.212,0.9188388211019848
0.213,0.9180612797732558
0.214,0.9171953412056824
0.2145140758029998,0.916715871800537
0.2145140759029998,0.9436491504735188
0.21451407600299982,0.9436491504622944
0.215,0.9435860587802601
0.216,0.9434024818506584
0.217,0.943146700350193
0.218,0.9428188528354137
0.219,0.942419063969049
0.22,0.9419474452517654
0.221,0.9414040957797299
0.222,0.9407891030262718
0.223,0.9401025436458955
0.224,0.9393444842989195
0.225,0.9385149824950068
0.226,0.9376140874538773
0.227,0.936641840981471
0.22752052200115402,0.9361075411817474
0.22752052210115403,0.9361075410772445
0.22752052220115404,0.9103862770588946
0.228,0.910252051044822
0.229,0.9099053150957631
0.23,0.9094685306585159
0.231,0.9089419951091171
0.23183453863844125,0.9084340924416817
0.23183453873844126,0.9348190637483005
0.23183453883844127,0.9348190637638415
0.232,0.9348437569904509
0.233,0.9349495257259095
0.234,0.9349808435886119
0.23500000000000001,0.934937904437105
0.23600000000000002,0.9348208912620906
0.23700000000000002,0.9346299766206203
0.23800000000000002,0.934365323099825
0.23900000000000002,0.9340270838087831
0.24,0.9336154028971421
0.241,0.9331304160990738
0.242,0.9325722513011588
0.243,0.9319410291327647
0.244,0.9312368635774833
0.245,0.9304598626041927
0.246,0.9296101288162935
0.247,0.9286877601176811
0.248,0.9276928503940094
0.249,0.9266254902077873
0.24935982165976783,0.9262237231218591
0.24935982175976784,0.9521211448095439
0.24935982185976785,0.9521211447731245
0.25,0.9518759680040761
0.2508386876832292,0.9515183806746786
0.2508386877832292,0.9515183806295819
0.2508386878832292,0.9262836311136923
0.251,0.9263299461921567
0.252,0.92657305549912
0.253,0.9267405235824887
0.254,0.9268325451743049
0.255,0.926849307980308
0.256,0.9267909929380668
0.257,0.9266577745032699
0.258,0.9264498209631299
0.259,0.9261672947757852
0.26,0.9258103529346465
0.261,0.9253791473565363
0.262,0.9248738252924998
0.263,0.9242945297601314
0.264,0.9236413999962615
0.265,0.9229145719288138
0.266,0.9221141786666649
0.267,0.9212403510062892
0.26708180558301975,0.9211656216076168
0.26708180568301976,0.9466292826131565
0.26708180578301977,0.9466292825949513
0.268,0.9464366790000289
0.269,0.9461690801814656
0.27,0.9458412331345017
0.271,0.9454531821012461
0.272,0.9450049606189316
0.273,0.9444965919849025
0.27371595287358075,0.9440956852692954
0.27371595297358076,0.9440956852111465
0.27371595307358076,0.9192786315196716
0.274,0.9193120204499634
0.275,0.919380957070734
0.276,0.9193743074837473
0.277,0.9192922377595909
0.278,0.9191349108656885
0.279,0.9189024868970784
0.28,0.9185951233299093
0.281,0.9182129752967914
0.28200000000000003,0.9177561958831023
0.28300000000000003,0.9172249364433233
0.28400000000000003,0.9166193469364975
0.2849938168449538,0.9159440070229862
0.2849938169449538,0.9410220048183265
0.2849938170449538,0.9410220048174598
0.28500000000000003,0.9410219500258659
0.28600000000000003,0.9409820595080387
0.28700000000000003,0.9408805569079737
0.28800000000000003,0.9407175309387752
0.289,0.9404930608801252
0.29,0.9402072168793029
0.291,0.9398600602736324
0.292,0.93945164393359
0.293,0.9389820126258659
0.294,0.9384512033955945
0.295,0.9378592459670039
0.296,0.937206163161687
0.29620952226877834,0.9370615841578069
0.29620952236877834,0.9370615840881622
0.29620952246877835,0.9126017839986048
0.297,0.9125665670880531
0.298,0.9124544752815986
0.299,0.9122670796209462
0.3,0.9120045304402749
0.301,0.9116669779386958
0.302,0.9112545723932836
0.303,0.9107674643905699
0.3030904303632467,0.910719737093517
0.3030904304632467,0.9354554975967582
0.3030904305632467,0.9354554976120973
0.304,0.935569080928416
0.305,0.9356341685092525
0.306,0.9356367387640284
0.307,0.9355768897443134
0.308,0.9354547120005738
0.309,0.935270288785684
0.31,0.9350236962793295
0.311,0.9347150038326661
0.312,0.9343442742326832
0.313,0.9339115639856411
0.314,0.9334169236189328
0.315,0.9328603980007755
0.316,0.9322420266770075
0.317,0.9315618442243698
0.318,0.9308198806195627
0.3183627549154793,0.9305354641780839
0.3183627550154793,0.9305354640985573
0.3183627551154793,0.9063796425118701
0.319,0.9062773989564122
0.32,0.9060554381651962
0.321,0.905758456796108
0.3213673196507425,0.9056305584875396
0.3213673197507425,0.9300636625483703
0.3213673198507425,0.9300636625786294
0.322,0.9302424150189229
0.323,0.9304732272547789
0.324,0.9306407802284286
0.325,0.9307451784713276
0.326,0.930786520613796
0.327,0.9307648994904842
0.328,0.9306804022662324
0.329,0.9305331105819787
0.33,0.9303231007202067
0.331,0.9300504437895073
0.332,0.9297152059277622
0.333,0.9293174485234382
0.334,0.9288572284544874
0.335,0.9283345983443001
0.336,0.9277496068341728
0.337,0.9271022988717276
0.338,0.9263927160146607
0.339,0.9256208967492886
0.33982114388156703,0.9249406124742003
0.33982114398156704,0.9491074758478428
0.33982114408156705,0.9491074758271738
0.34,0.9490696903407395
0.34020935392882845,0.9490233834880829
0.34020935402882846,0.9490233834654284
0.34020935412882847,0.925124212165217
0.341,0.9254311098019157
0.342,0.9257621726439932
0.343,0.9260295565727945
0.34400000000000003,0.9262333590660858
0.34500000000000003,0.9263736732426682
0.34600000000000003,0.92645058790699
0.34700000000000003,0.9264641876130749
0.34800000000000003,0.926414552747447
0.34900000000000003,0.9263017596307551
0.35000000000000003,0.9261258806377011
0.35100000000000003,0.9258869843349812
0.352,0.9255851356367526
0.353,0.9252203959773231
0.354,0.9247928235005657
0.355,0.9243024732656336
0.356,0.92374939746855
0.357,0.923133645679139
0.358,0.9224552650928538
0.35844946463335126,0.922129968272099
0.35844946473335126,0.9460644102228943
0.3584494648333513,0.9460644102123671
0.359,0.9459986074796528
0.36,0.9458389155269986
0.361,0.9456274310403107
0.3617760365178966,0.9454276282544399
0.3617760366178966,0.9454276282266845
0.3617760367178966,0.9217426468062877
0.362,0.9218187673591262
0.363,0.9221195889912229
0.364,0.9223566499194664
0.365,0.9225300305640262
0.366,0.9226398083165281
0.367,0.9226860575721328
0.368,0.9226688497793555
0.369,0.9225882535073467
0.37,0.922444334530414
0.371,0.9222371559294655
0.372,0.9219667782100744
0.373,0.9216332594368615
0.374,0.9212366553838169
0.375,0.9207770197002443
0.376,0.9202544040918966
0.377,0.9196688585169478
0.3772506872646972,0.9195122101646174
0.3772506873646972,0.9432459364077692
0.3772506874646972,0.9432459364064963
0.378,0.9432216997877589
0.379,0.9431435753582066
0.38,0.9430131394935648
0.381,0.9428304159325719
0.382,0.9425954209050582
0.383,0.9423081632809586
0.38308430783576986,0.9422815565075336
0.38308430793576986,0.9422815564757538
0.38308430803576987,0.9187722599508301
0.384,0.9190150901566017
0.385,0.9192191946376517
0.386,0.9193595909894418
0.387,0.9194363423600941
0.388,0.9194495099318382
0.389,0.9193991529613511
0.39,0.9192853288363229
0.391,0.9191080931480456
0.392,0.918867499779816
0.393,0.9185636010108406
0.394,0.9181964476354367
0.395,0.9177660890971786
0.396,0.917272573637708
0.39622402354897174,0.9171533602362384
0.39622402364897175,0.9407163811962579
0.39622402374897175,0.9407163812032934
0.397,0.94075508380919
0.398,0.940758120562321
0.399,0.9407084434270934
0.4,0.940606082320393
0.401,0.940451060309752
0.402,0.9402433937147638
0.403,0.9399830922243094
0.404,0.9396701590294249
0.4041516801583766,0.9396180961199887
0.4041516802583766,0.939618096085264
0.4041516803583766,0.9162491731323049
0.405,0.9164426835099097
0.406,0.9166118840108206
0.40700000000000003,0.9167173891349659
0.40800000000000003,0.9167592490322126
0.40900000000000003,0.9167375126804618
0.41000000000000003,0.9166522279197583
0.41100000000000003,0.9165034415017043
0.41200000000000003,0.9162911991539231
0.41300000000000003,0.9160155456594364
0.41400000000000003,0.9156765249507104
0.41500000000000004,0.9152741802181401
0.4153694734861751,0.9151095125543798
0.4153694735861751,0.9385305127169994
0.4153694736861751,0.9385305127313631
0.41600000000000004,0.9386105328066096
0.417,0.9386941919841312
0.418,0.9387248339358895
0.419,0.9387024918158143
0.42,0.9386271924985502
0.421,0.938498956638526
0.422,0.938317798744658
0.423,0.938083727270489
0.424,0.93779674471963
0.4249925345957828,0.9374595812923205
0.4249925346957828,0.9374595812557235
0.4249925347957828,0.914198277936944
0.425,0.914199985123897
0.426,0.9143965686724529
0.427,0.9145294494840588
0.428,0.9145986662929535
0.429,0.9146042572410428
0.43,0.9145462598935716
0.431,0.9144247112694022
0.432,0.9142396478858151
0.433,0.9139911058176869
0.434,0.9136791207708811
0.4346878253029402,0.9134277215975397
0.4346878254029402,0.9367343931010319
0.4346878255029402,0.9367343931217277
0.435,0.936796404999808
0.436,0.9369601027507647
0.437,0.9370705646345442
0.438,0.9371278249929945
0.439,0.9371319123698326
0.44,0.9370828495314509
0.441,0.9369806535030473
0.442,0.9368253356200557
0.443,0.9366169015947075
0.444,0.9363553515976275
0.445,0.9360406803542979
0.4456187443288906,0.9358193720634893
0.4456187444288906,0.9358193720260781
0.4456187445288906,0.9126349556781532
0.446,0.91271242623369
0.447,0.912871646823223
0.448,0.91296721075397
0.449,0.9129991450604406
0.45,0.9129674766109964
0.451,0.9128722321218827
0.452,0.9127134381853619
0.453,0.912491121311814
0.454,0.9122053079857212
0.4541806736406646,0.9121468986829137
0.4541806737406646,0.9353662501579333
0.45418067384066463,0.9353662501839553
0.455,0.9355615286415955
0.456,0.935751311868134
0.457,0.9358877478281102
0.458,0.9359708653464198
0.459,0.9360006878301705
0.46,0.9359772332692007
0.461,0.9359005142516176
0.462,0.9357705379943816
0.463,0.9355873063887651
0.464,0.935350816060712
0.465,0.9350610584458923
0.466,0.9347180198794125
0.4660401338761132,0.9347031400678689
0.4660401339761132,0.9347031400306868
0.4660401340761132,0.9115664412649813
0.467,0.911742638325416
0.468,0.9118638449821197
0.46900000000000003,0.9119214327482317
0.47000000000000003,0.9119154175939689
0.47100000000000003,0.9118458155972113
0.47200000000000003,0.9117126429569266
0.47300000000000003,0.9115159160203143
0.4738504569217181,0.9112986118169825
0.47385045702171813,0.9344572621291487
0.47385045712171814,0.9344572621594852
0.47400000000000003,0.9345020303167135
0.47500000000000003,0.9347706737416597
0.47600000000000003,0.9349858873487045
0.47700000000000004,0.9351476995055937
0.47800000000000004,0.9352561334413835
0.47900000000000004,0.9353112072131431
0.48,0.9353129336875311
0.481,0.9352613205371892
0.482,0.9351563702519777
0.483,0.9349980801650047
0.484,0.934786442493395
0.485,0.9345214443937576
0.486,0.934203068032252
0.48626482252141046,0.9341098124213785
0.48626482262141046,0.9341098123854571
0.4862648227214105,0.9109928267753233
0.487,0.9111410506154328
0.488,0.9112874838597659
0.489,0.9113703162063029
0.49,0.9113895526951608
0.491,0.9113451986082698
0.492,0.9112372594692095
0.493,0.9110657410566463
0.49370051597197445,0.9109077238639042
0.49370051607197446,0.9340321896463896
0.49370051617197447,0.9340321896800268
0.494,0.9341305312971235
0.495,0.9344241740408332
0.496,0.934664389056674
0.497,0.93485119916564
0.498,0.9349846221861217
0.499,0.9350646708823825
0.5,0.9350913529277275
0.501,0.9350646708823827
0.502,0.9349846221861218
0.503,0.9348511991656399
0.504,0.934664389056674
0.505,0.9344241740408333
0.506,0.9341305312971235
0.5062994838280256,0.9340321896800268
0.5062994839280256,0.9340321896463898
0.5062994840280256,0.9109077238639045
0.507,0.9110657410566463
0.508,0.9112372594692095
0.509,0.9113451986082697
0.51,0.9113895526951606
0.511,0.9113703162063029
0.512,0.9112874838597659
0.513,0.9111410506154327
0.5137351772785895,0.9109928267753236
0.5137351773785895,0.9341098123854572
0.5137351774785895,0.9341098124213785
0.514,0.9342030680322517
0.515,0.9345214443937576
0.516,0.934786442493395
0.517,0.9349980801650043
0.518,0.9351563702519773
0.519,0.9352613205371894
0.52,0.9353129336875309
0.521,0.9353112072131439
0.522,0.935256133441383
0.523,0.9351476995055938
0.524,0.9349858873487035
0.525,0.9347706737416602
0.526,0.9345020303167129
0.5261495428782819,0.9344572621594853
0.5261495429782819,0.9344572621291487
0.5261495430782819,0.9112986118169828
0.527,0.9115159160203151
0.528,0.911712642956926
0.529,0.9118458155972115
0.53,0.9119154175939695
0.531,0.9119214327482317
0.532,0.9118638449821195
0.533,0.9117426383254159
0.5339598659238869,0.9115664412649802
0.5339598660238869,0.9347031400306866
0.5339598661238869,0.9347031400678695
0.534,0.9347180198794123
0.535,0.9350610584458918
0.536,0.935350816060712
0.537,0.9355873063887655
0.538,0.9357705379943807
0.539,0.9359005142516188
0.54,0.9359772332692005
0.541,0.9360006878301717
0.542,0.9359708653464204
0.543,0.9358877478281105
0.544,0.9357513118681332
0.545,0.9355615286415963
0.5458193261593354,0.9353662501839555
0.5458193262593354,0.9353662501579333
0.5458193263593354,0.9121468986829138
0.546,0.9122053079857206
0.547,0.9124911213118135
0.548,0.9127134381853611
0.549,0.9128722321218828
0.55,0.9129674766109962
0.551,0.9129991450604412
0.552,0.9129672107539705
0.553,0.9128716468232227
0.554,0.9127124262336903
0.5543812554711094,0.9126349556781533
0.5543812555711094,0.935819372026078
0.5543812556711094,0.9358193720634893
0.555,0.9360406803542989
0.556,0.9363553515976267
0.557,0.9366169015947078
0.558,0.9368253356200552
0.559,0.9369806535030483
0.56,0.9370828495314508
0.561,0.9371319123698335
0.562,0.937127824992994
0.5630000000000001,0.9370705646345439
0.5640000000000001,0.9369601027507641
0.5650000000000001,0.9367964049998072
0.56531217449706,0.9367343931217273
0.56531217459706,0.9367343931010308
0.56531217469706,0.9134277215975387
0.5660000000000001,0.913679120770881
0.5670000000000001,0.9139911058176884
0.5680000000000001,0.9142396478858147
0.5690000000000001,0.9144247112694026
0.5700000000000001,0.9145462598935711
0.5710000000000001,0.9146042572410431
0.5720000000000001,0.9145986662929533
0.5730000000000001,0.9145294494840595
0.5740000000000001,0.9143965686724521
0.5750000000000001,0.9141999851238978
0.5750074652042172,0.914198277936944
0.5750074653042172,0.9374595812557234
0.5750074654042172,0.9374595812923205
0.5760000000000001,0.9377967447196293
0.577,0.9380837272704895
0.578,0.9383177987446578
0.579,0.9384989566385268
0.58,0.9386271924985488
0.581,0.9387024918158146
0.582,0.9387248339358892
0.583,0.9386941919841308
0.584,0.9386105328066094
0.584630526313825,0.9385305127313627
0.584630526413825,0.938530512716998
0.584630526513825,0.9151095125543796
0.585,0.91527418021814
0.586,0.9156765249507102
0.587,0.9160155456594361
0.588,0.916291199153923
0.589,0.9165034415017042
0.59,0.9166522279197584
0.591,0.9167375126804617
0.592,0.9167592490322125
0.593,0.9167173891349659
0.594,0.9166118840108204
0.595,0.9164426835099099
0.5958483196416235,0.9162491731323065
0.5958483197416236,0.9396180960852659
0.5958483198416236,0.9396180961199885
0.596,0.939670159029425
0.597,0.9399830922243094
0.598,0.940243393714764
0.599,0.9404510603097521
0.6,0.940606082320393
0.601,0.9407084434270931
0.602,0.9407581205623209
0.603,0.9407550838091902
0.6037759762510282,0.9407163812032933
0.6037759763510282,0.9407163811962586
0.6037759764510282,0.917153360236239
0.604,0.9172725736377079
0.605,0.9177660890971785
0.606,0.9181964476354367
0.607,0.9185636010108407
0.608,0.9188674997798161
0.609,0.9191080931480456
0.61,0.9192853288363229
0.611,0.9193991529613514
0.612,0.919449509931838
0.613,0.919436342360094
0.614,0.9193595909894416
0.615,0.9192191946376517
0.616,0.9190150901566015
0.6169156919642302,0.91877225995083
0.6169156920642302,0.9422815564757538
0.6169156921642303,0.9422815565075349
0.617,0.9423081632809588
0.618,0.9425954209050581
0.619,0.9428304159325718
0.62,0.9430131394935646
0.621,0.9431435753582067
0.622,0.9432216997877587
0.6227493125353029,0.9432459364064969
0.6227493126353029,0.943245936407769
0.6227493127353029,0.9195122101646166
0.623,0.9196688585169476
0.624,0.9202544040918965
0.625,0.9207770197002443
0.626,0.9212366553838167
0.627,0.9216332594368614
0.628,0.9219667782100744
0.629,0.9222371559294655
0.63,0.9224443345304141
0.631,0.9225882535073467
0.632,0.9226688497793554
0.633,0.9226860575721327
0.634,0.9226398083165281
0.635,0.9225300305640259
0.636,0.9223566499194663
0.637,0.9221195889912227
0.638,0.9218187673591262
0.6382239632821035,0.9217426468062879
0.6382239633821035,0.9454276282266842
0.6382239634821035,0.9454276282544414
0.639,0.9456274310403108
0.64,0.9458389155269986
0.641,0.9459986074796528
0.6415505351666486,0.9460644102123676
0.6415505352666486,0.9460644102228942
0.6415505353666486,0.9221299682720983
0.642,0.9224552650928538
0.643,0.923133645679139
0.644,0.9237493974685501
0.645,0.9243024732656338
0.646,0.9247928235005658
0.647,0.9252203959773231
0.648,0.9255851356367524
0.649,0.92588698433498
0.65,0.9261258806377018
0.651,0.9263017596307546
0.652,0.9264145527474466
0.653,0.9264641876130747
0.654,0.9264505879069899
0.655,0.9263736732426688
0.656,0.9262333590660866
0.657,0.9260295565727935
0.658,0.9257621726439932
0.659,0.9254311098019152
0.6597906458711716,0.9251242121652166
0.6597906459711717,0.949023383465428
0.6597906460711717,0.9490233834880824
0.66,0.9490696903407406
0.660178855918433,0.9491074758271736
0.660178856018433,0.9491074758478429
0.660178856118433,0.9249406124742003
0.661,0.9256208967492878
0.662,0.9263927160146607
0.663,0.9271022988717278
0.664,0.9277496068341731
0.665,0.9283345983443001
0.666,0.928857228454487
0.667,0.9293174485234394
0.668,0.9297152059277621
0.669,0.9300504437895067
0.67,0.9303231007202067
0.671,0.9305331105819785
0.672,0.930680402266233
0.673,0.9307648994904837
0.674,0.930786520613796
0.675,0.9307451784713272
0.676,0.9306407802284284
0.677,0.9304732272547785
0.678,0.9302424150189229
0.6786326801492576,0.9300636625786298
0.6786326802492576,0.9300636625483697
0.6786326803492576,0.9056305584875414
0.679,0.905758456796109
0.68,0.906055438165197
0.681,0.9062773989564121
0.6816372448845207,0.90637964251187
0.6816372449845207,0.9305354640985574
0.6816372450845207,0.9305354641780836
0.682,0.9308198806195624
0.683,0.9315618442243694
0.684,0.9322420266770078
0.685,0.9328603980007756
0.686,0.9334169236189321
0.687,0.9339115639856402
0.6880000000000001,0.9343442742326835
0.6890000000000001,0.9347150038326669
0.6900000000000001,0.935023696279329
0.6910000000000001,0.9352702887856849
0.6920000000000001,0.935454712000573
0.6930000000000001,0.9355768897443132
0.6940000000000001,0.9356367387640286
0.6950000000000001,0.9356341685092524
0.6960000000000001,0.9355690809284167
0.6969095694367532,0.9354554976120977
0.6969095695367532,0.9354554975967583
0.6969095696367532,0.9107197370935174
0.6970000000000001,0.9107674643905689
0.6980000000000001,0.9112545723932834
0.6990000000000001,0.9116669779386951
0.7000000000000001,0.9120045304402755
0.7010000000000001,0.9122670796209456
0.7020000000000001,0.9124544752815998
0.7030000000000001,0.9125665670880537
0.7037904775312217,0.9126017839986049
0.7037904776312217,0.9370615840881615
0.7037904777312217,0.9370615841578065
0.704,0.9372061631616883
0.705,0.9378592459670035
0.706,0.9384512033955951
0.707,0.9389820126258653
0.708,0.9394516439335892
0.709,0.9398600602736329
0.71,0.9402072168793032
0.711,0.9404930608801254
0.712,0.9407175309387753
0.713,0.9408805569079737
0.714,0.9409820595080386
0.715,0.9410219500258659
0.7150061829550463,0.9410220048174587
0.7150061830550463,0.941022004818326
0.7150061831550463,0.9159440070229855
0.716,0.9166193469364974
0.717,0.9172249364433231
0.718,0.9177561958831024
0.719,0.918212975296791
0.72,0.9185951233299091
0.721,0.9189024868970782
0.722,0.9191349108656887
0.723,0.9192922377595909
0.724,0.9193743074837469
0.725,0.919380957070734
0.726,0.9193120204499631
0.7262840469264193,0.919278631519671
0.7262840470264194,0.9440956852111464
0.7262840471264194,0.944095685269295
0.727,0.9444965919849024
0.728,0.9450049606189315
0.729,0.9454531821012462
0.73,0.9458412331345019
0.731,0.9461690801814657
0.732,0.946436679000029
0.7329181942169803,0.9466292825949504
0.7329181943169804,0.9466292826131556
0.7329181944169804,0.921165621607616
0.733,0.9212403510062893
0.734,0.9221141786666649
0.735,0.9229145719288139
0.736,0.9236413999962614
0.737,0.9242945297601313
0.738,0.9248738252925
0.739,0.9253791473565363
0.74,0.9258103529346466
0.741,0.9261672947757851
0.742,0.92644982096313
0.743,0.9266577745032701
0.744,0.9267909929380669
0.745,0.926849307980308
0.746,0.9268325451743047
0.747,0.9267405235824886
0.748,0.92657305549912
0.749,0.9263299461921567
0.7491613121167708,0.9262836311136924
0.7491613122167708,0.9515183806295812
0.7491613123167709,0.9515183806746785
0.75,0.951875968004076
0.7506401781402322,0.9521211447731244
0.7506401782402322,0.952121144809545
0.7506401783402322,0.9262237231218597
0.751,0.9266254902077877
0.752,0.9276928503940092
0.753,0.9286877601176812
0.754,0.9296101288162935
0.755,0.9304598626041928
0.756,0.9312368635774834
0.757,0.9319410291327647
0.758,0.9325722513011591
0.759,0.933130416099074
0.76,0.9336154028971421
0.761,0.9340270838087839
0.762,0.934365323099825
0.763,0.9346299766206202
0.764,0.9348208912620902
0.765,0.934937904437106
0.766,0.9349808435886118
0.767,0.9349495257259094
0.768,0.9348437569904507
0.7681654611615589,0.9348190637638414
0.7681654612615589,0.9348190637482998
0.7681654613615589,0.9084340924416816
0.769,0.9089419951091176
0.77,0.9094685306585157
0.771,0.9099053150957641
0.772,0.9102520510448219
0.7724794777988461,0.9103862770588946
0.7724794778988461,0.9361075410772443
0.7724794779988461,0.9361075411817473
0.773,0.9366418409814712
0.774,0.937614087453876
0.775,0.9385149824950066
0.776,0.9393444842989191
0.777,0.940102543645896
0.778,0.940789103026272
0.779,0.9414040957797307
0.78,0.9419474452517655
0.781,0.9424190639690496
0.782,0.9428188528354124
0.783,0.9431467003501935
0.784,0.9434024818506586
0.785,0.94358605878026
0.7854859239970002,0.9436491504622943
0.7854859240970002,0.9436491504735192
0.7854859241970003,0.9167158718005372
0.786,0.9171953412056817
0.787,0.9180612797732555
0.788,0.918838821101985
0.789,0.9195276861448695
0.79,0.9201275938883469
0.791,0.9206382606018041
0.792,0.9210593991076549
0.793,0.9213907180742632
0.794,0.9216319213339534
0.795,0.9217827072283851
0.796,0.9218427679835663
0.7963165183996511,0.9218428252305647
0.7963165184996511,0.9481284572298975
0.7963165185996511,0.9481284573124894
0.797,0.948676762690415
0.798,0.9494206527285306
0.799,0.9500952524569966
0.8,0.9507005621577436
0.801,0.9512365672881498
0.802,0.9517032373935854
0.8025917421281431,0.9519467138320016
0.8025917422281431,0.9519467138710936
0.8025917423281431,0.9243957757467802
0.803,0.9249123479411497
0.804,0.9261168779808449
0.805,0.9272349251483151
0.806,0.9282662824188149
0.807,0.9292107394407683
0.808,0.9300680813838553
0.809,0.9308380877971025
0.81,0.9315205314796773
0.811,0.9321151773671847
0.812,0.9326217814362534
0.8130000000000001,0.9330400896302543
0.8140000000000001,0.9333698368090545
0.8150000000000001,0.9336107457256904
0.8160000000000001,0.9337625260329256
0.8170000000000001,0.933824873322644
0.8180000000000001,0.9337974682010742
0.8190000000000001,0.9336799754028566
0.8194710423740857,0.9335933195973941
0.8194710424740858,0.9335933195768648
0.8194710425740858,0.905344674166488
0.8200000000000001,0.9057231840496884
0.820783403649367,0.9062276247160448
0.820783403749367,0.9331628674232122
0.820783403849367,0.9331628675741547
0.8210000000000001,0.9334878272828394
0.8220000000000001,0.9349369197723663
0.8230000000000001,0.9363017795785251
0.8240000000000001,0.9375823406886732
0.8250000000000001,0.9387785331565058
0.8260000000000001,0.939890281472315
0.8270000000000001,0.9409175029278437
0.8280000000000001,0.9418601059787688
0.8290000000000001,0.9427179886079649
0.8300000000000001,0.9434910366927199
0.8310000000000001,0.9441791223791838
0.8320000000000001,0.9447821024673798
0.833,0.945299816810191
0.834,0.9457320867297742
0.835,0.9460787134549518
0.836,0.9463394765831544
0.8361094436247616,0.9463627924325567
0.8361094437247616,0.9463627924533888
0.8361094438247616,0.9173229319505265
0.837,0.9183731999772362
0.838,0.919451680107023
0.839,0.9204230008213128
0.84,0.9212866811986722
0.841,0.9220422366669213
0.842,0.9226891774578295
0.843,0.9232270070733599
0.844,0.9236552207682773
0.845,0.923973304054073
0.846,0.9241807312292752
0.8460476573116855,0.9241878450838948
0.8460476574116855,0.9518554687521849
0.8460476575116855,0.9518554688666327
0.847,0.9529088956384657
0.848,0.9539365292953965
0.849,0.9548838499696716
0.85,0.9557509551737282
0.851,0.956537923042236
0.852,0.9572448100211713
0.8524894336042427,0.9575616064272261
0.8524894337042427,0.9575616064899943
0.8524894338042427,0.9276198564194533
0.853,0.9284891556509974
0.854,0.9301142506474587
0.855,0.9316364738225005
0.856,0.9330555495372836
0.857,0.9343712000574643
0.858,0.9355831430906508
0.859,0.9366910892893154
0.86,0.9376947397241421
0.861,0.9385937833329774
0.862,0.9393878943507613
0.863,0.9400767297260776
0.864,0.9406599265301024
0.865,0.9411370993640279
0.866,0.9415078377711761
0.867,0.941771703660267
0.868,0.941928228746524
0.8685895071594427,0.9419700096726469
0.8685895072594427,0.9419700096765496
0.8685895073594427,0.9109934540254078
0.869,0.9114916725161727
0.87,0.9126108622968013
0.871,0.9135952945623276
0.872,0.9144440537165509
0.8723846257554583,0.9147341868123864
0.8723846258554583,0.9431739677382429
0.8723846259554583,0.9431739679229528
0.873,0.9442920398353702
0.874,0.9460297079913339
0.875,0.9476694029020933
0.876,0.9492112643227683
0.877,0.9506554290332292
0.878,0.9520020271669266
0.879,0.9532511784532209
0.88,0.9544029883777174
0.881,0.9554575442653381
0.882,0.9564149112910408
0.883,0.9572751284233665
0.884,0.9580382043061713
0.884382947081291,0.9583046949752656
0.884382947181291,0.9583046950429943
0.884382947281291,0.9261310616422673
0.885,0.9273441167757212
0.886,0.9292075858110063
0.887,0.9309438951309695
0.888,0.9325524872756016
0.889,0.9340328041813598
0.89,0.9353842828262193
0.891,0.936606350738644
0.892,0.9376984213775957
0.893,0.9386598893912386
0.894,0.9394901257626234
0.895,0.9401884728512497
0.896,0.9407542393400152
0.897,0.941186695097707
0.898,0.9414850659678432
0.899,0.9416485284953174
0.8998360502546425,0.9416810118270573
0.8998360503546425,0.9416810118252448
0.8998360504546425,0.9081084247239298
0.9,0.9083469345894739
0.900311484220928,0.9087874161038882
0.900311484320928,0.9378184061409399
0.900311484420928,0.9378184064085684
0.901,0.9396329092337441
0.902,0.9421680939818173
0.903,0.9445848183343306
0.904,0.9468833676008268
0.905,0.9490640620956576
0.906,0.9511272515412261
0.907,0.9530733091633516
0.908,0.9549026254787509
0.909,0.9566156017749294
0.91,0.9582126432830657
0.911,0.95969415204474
0.912,0.9610605194735343
0.913,0.9623121186127856
0.914,0.9634492960908702
0.9149054576328401,0.9643805170089071
0.9149054577328402,0.9643805171065934
0.9149054578328402,0.9291522766480494
0.915,0.9294041625222683
0.916,0.9319836012078442
0.917,0.9344075017178147
0.918,0.9366751291106731
0.919,0.9387857731823281
0.92,0.9407387399251075
0.921,0.9425333424015653
0.922,0.9441688910258405
0.923,0.9456446832459924
0.924,0.946959992621371
0.925,0.948114057289728
0.926,0.949106067819392
0.927,0.9499351544424214
0.928,0.9506003736651831
0.929,0.9511006942533287
0.9295339645193141,0.9512999273068748
0.9295339646193141,0.9512999273397424
0.9295339647193142,0.9140810862991615
0.93,0.915131295680695
0.931,0.917224226825664
0.9310697484719673,0.9173619791517675
0.9310697485719673,0.9454881631060909
0.9310697486719673,0.9454881634538599
0.932,0.9486619716075954
0.933,0.9519378431973807
0.934,0.955074386461354
0.935,0.9580733077117974
0.936,0.9609364974388357
0.937,0.963666025409428
0.9380000000000001,0.9662641351670581
0.9390000000000001,0.9687332379376558
0.9400000000000001,0.9710759059501984
0.9410000000000001,0.9732948651834201
0.9420000000000001,0.9753929875531965
0.9430000000000001,0.9773732825583692
0.9436435964870583,0.9785869313775207
0.9436435965870583,0.9785869315624471
0.9436435966870583,0.9389267665947706
0.9440000000000001,0.9404203714044962
0.9450000000000001,0.9444908878766199
0.9460000000000001,0.9483848334733704
0.9470000000000001,0.9521034193740074
0.9480000000000001,0.9556481708852979
0.9490000000000001,0.9590209250445451
0.9500000000000001,0.9622238270102229
0.9510000000000001,0.965259325206005
0.9520000000000001,0.9681301651887457
0.9530000000000001,0.9708393822163518
0.9540000000000001,0.9733902924974219
0.9550000000000001,0.9757864831111291
0.9560000000000001,0.9780318005929984
0.9570000000000001,0.9801303381900675
0.9571233838058917,0.9803793011553636
0.9571233839058917,0.9803793013562667
0.9571233840058917,0.9376485056924165
0.9580000000000001,0.9419280472621627
0.9590000000000001,0.9465934672292856
0.96,0.9510285281154869
0.961,0.955234129175311
0.962,0.9592117368701285
0.963,0.9629633898812598
0.964,0.9664917014718951
0.965,0.9697998589977803
0.966,0.9728916203686978
0.967,0.9757713072668275
0.968,0.9784437949344928
0.969,0.9809144983527287
0.9698058027121224,0.9827626109139921
0.9698058028121224,0.9827626111355874
0.9698058029121224,0.93604424075156
0.97,0.9372400722665815
0.971,0.9432049959349569
0.972,0.9488446246644772
0.973,0.9541567767239488
0.974,0.9591404097859125
0.975,0.9637956779616466
0.976,0.9681239848663135
0.977,0.9721280317269048
0.978,0.9758118594342148
0.979,0.9791808833190954
0.98,0.9822419193020282
0.981,0.9850031999227976
0.9814155068368987,0.9860646166411888
0.9814155069368987,0.9860646168906713
0.9814155070368987,0.9339697101777014
0.982,0.938798532128476
0.983,0.9466516940174599
0.984,0.9539749478235069
0.985,0.9607536673366244
0.986,0.9669759428550673
0.987,0.9726330112329398
0.988,0.9777197263934598
0.989,0.9822350733735759
0.99,0.9861827291693994
0.991,0.9895716738680108
0.9914353209399782,0.9908759640010814
0.9914353210399782,0.990875964288971
0.9914353211399782,0.9314126877660172
0.992,0.939098551831768
0.993,0.9518953141454908
0.994,0.9635341501802652
0.995,0.9738684759301101
0.996,0.9827402921773248
0.997,0.9899794398995335
0.998,0.9954028117920153
0.9986237292574881,0.9977794516393304
0.9986237293574881,0.9977794519549474
0.9986237294574881,0.933456492789117
0.999,0.9512056281970314
0.9999999999,0.9999999949999996
1.0,1.0
1.0,1.0


==> experiments/binom_coverage/expected_interval_width_clopper_pearson.csv <==
0.0,0.05815507911697596
0.001,0.059754855778223856
0.002,0.06133271308777559
0.003,0.06288909182491832
0.004,0.06442442358760615
0.005,0.06593913093329637
0.006,0.06743362752104665
0.007,0.06890831825460197
0.008,0.07036359942621839
0.009000000000000001,0.07179985886098784
0.01,0.07321747606144367
0.011,0.07461682235224217
0.012,0.07599826102473034
0.013000000000000001,0.07736214748122233
0.014,0.07870882937882127
0.015,0.080038646772635
0.016,0.08135193225824537
0.017,0.08264901111330172
0.018000000000000002,0.08393020143812079
0.019,0.08519581429518232
0.02,0.08644615384742209
0.021,0.08768151749522976
0.022,0.08890219601206961
0.023,0.09010847367864765
0.024,0.0913006284155576
0.025,0.09247893191434484
0.026000000000000002,0.09364364976693229
0.027,0.09479504159336044
0.028,0.09593336116779783
0.029,0.09705885654278418
0.03,0.09817177017167333
0.031,0.09927233902924827
0.032,0.10036079473048327
0.033,0.10143736364743534
0.034,0.10250226702424732
0.035,0.10355572109025138
0.036000000000000004,0.10459793717116381
0.037,0.10562912179836609
0.038,0.1066494768162674
0.039,0.10765919948775048
0.04,0.1086584825977031
0.041,0.10964751455463743
0.042,0.11062647949040769
0.043000000000000003,0.11159555735803238
0.044,0.11255492402763224
0.045,0.11350475138049763
0.046,0.1144452074012977
0.047,0.11537645626844695
0.048,0.11629865844264729
0.049,0.11721197075362193
0.05,0.1181165464850601
0.051000000000000004,0.11901253545779389
0.052000000000000005,0.11990008411122685
0.053,0.12077933558303536
0.054,0.12165042978716764
0.055,0.12251350349016042
0.056,0.1233686903857983
0.057,0.12421612116813946
0.058,0.12505592360293294
0.059000000000000004,0.12588822259745003
0.06,0.1267131402687572
0.061,0.12753079601045503
0.062,0.12834130655790735
0.063,0.12914478605198845
0.064,0.1299413461013721
0.065,0.13073109584338963
0.066,0.1315141420034807
0.067,0.13229058895326695
0.068,0.13306053876726687
0.069,0.13382409127828673
0.07,0.13458134413150385
0.07100000000000001,0.1353323928372761
0.07200000000000001,0.13607733082269446
0.073,0.13681624948191268
0.074,0.13754923822526977
0.075,0.13827638452723767
0.076,0.13899777397321372
0.077,0.1397134903051831
0.078,0.14042361546627707
0.079,0.14112822964424762
0.08,0.141827411313884
0.081,0.14252123727839333
0.082,0.1432097827097682
0.083,0.14389312118816247
0.084,0.14457132474030004
0.085,0.14524446387693535
0.08600000000000001,0.14591260762938835
0.08700000000000001,0.14657582358517557
0.088,0.14723417792275695
0.089,0.14788773544541794
0.09,0.148536559614311
0.091,0.14918071258066976
0.092,0.14982025521722117
0.093,0.15045524714881078
0.094,0.15108574678226178
0.095,0.15171181133548445
0.096,0.15233349686585532
0.097,0.15295085829788385
0.098,0.15356394945018007
0.099,0.15417282306174787
0.1,0.1547775308176109
0.101,0.15537812337379459
0.10200000000000001,0.15597465038167727
0.10300000000000001,0.15656716051172567
0.10400000000000001,0.15715570147663097
0.105,0.15774032005385877
0.106,0.15832106210763108
0.107,0.15889797261034902
0.108,0.15947109566347528
0.109,0.1600404745178871
0.11,0.1606061515937136
0.111,0.16116816849967192
0.112,0.16172656605191174
0.113,0.16228138429238415
0.114,0.16283266250674486
0.115,0.1633804392418039
0.116,0.16392475232253337
0.117,0.16446563886864526
0.11800000000000001,0.16500313531075037
0.11900000000000001,0.16553727740610663
0.12,0.16606810025397192
0.121,0.16659563831056678
0.122,0.16711992540365989
0.123,0.16764099474678698
0.124,0.1681588789531086
0.125,0.1686736100489203
0.126,0.16918521948682286
0.127,0.16969373815855932
0.128,0.17019919640753137
0.129,0.17070162404099973
0.13,0.17120105034197947
0.131,0.17169750408083648
0.132,0.17219101352659427
0.133,0.172681606457957
0.134,0.17316931017405757
0.135,0.17365415150493754
0.136,0.1741361568217667
0.137,0.17461535204680584
0.138,0.1750917626631248
0.139,0.1755654137240779
0.14,0.17603632986254297
0.14100000000000001,0.17650453529993615
0.14200000000000002,0.17697005385499787
0.14300000000000002,0.17743290895236769
0.14400000000000002,0.17789312363094473
0.145,0.17835072055204262
0.146,0.17880572200734604
0.147,0.17925814992666955
0.148,0.17970802588552992
0.149,0.18015537111253035
0.15,0.18060020649656652
0.151,0.18104255259385732
0.152,0.18148242963480396
0.153,0.18191985753068257
0.154,0.1823548558801777
0.155,0.1827874439757542
0.156,0.18321764080987862
0.157,0.18364546508108923
0.158,0.18407093519992207
0.159,0.18449406929469336
0.16,0.18491488521714558
0.161,0.185333400547958
0.162,0.18574963260212635
0.163,0.18616359843421537
0.164,0.1865753148434868
0.165,0.18698479837890547
0.166,0.18739206534402958
0.167,0.18779713180178476
0.168,0.18820001357912527
0.169,0.1886007262715888
0.17,0.18899928524774362
0.171,0.18939570565353142
0.17200000000000001,0.18979000241651134
0.17300000000000001,0.19018219025000518
0.17400000000000002,0.1905722836571464
0.17500000000000002,0.19096029693483643
0.176,0.19134624417761034
0.177,0.19173013928141405
0.178,0.19211199594729433
0.179,0.19249182768500714
0.18,0.19286964781654198
0.181,0.19324546947956714
0.182,0.1936193056307976
0.183,0.19399116904928634
0.184,0.1943610723396438
0.185,0.19472902793518235
0.186,0.19509504810099348
0.187,0.1954591449369555
0.188,0.1958213303806723
0.189,0.19618161621035266
0.19,0.1965400140476201
0.191,0.19689653536026605
0.192,0.19725119146493855
0.193,0.19760399352977495
0.194,0.19795495257697787
0.195,0.1983040794853313
0.196,0.1986513849926672
0.197,0.19899687969827706
0.198,0.19934057406526928
0.199,0.19968247842288062
0.2,0.20002260296873417
0.201,0.2003609577710513
0.202,0.2006975527708178
0.203,0.2010323977839013
0.20400000000000001,0.20136550250312601
0.20500000000000002,0.20169687650030418
0.20600000000000002,0.20202652922822453
0.20700000000000002,0.20235447002259768
0.20800000000000002,0.20268070810396405
0.209,0.20300525257956048
0.21,0.20332811244514815
0.211,0.2036492965868042
0.212,0.20396881378267445
0.213,0.20428667270469322
0.214,0.20460288192026474
0.215,0.20491744989391372
0.216,0.2052303849889006
0.217,0.2055416954688038
0.218,0.20585138949907272
0.219,0.20615947514854552
0.22,0.20646596039094178
0.221,0.20677085310632076
0.222,0.20707416108251372
0.223,0.20737589201652665
0.224,0.2076760535159158
0.225,0.207974653100136
0.226,0.20827169820186311
0.227,0.20856719616829017
0.228,0.2088611542623992
0.229,0.20915357966420695
0.23,0.209444479471988
0.231,0.20973386070347333
0.232,0.2100217302970281
0.233,0.21030809511280354
0.234,0.21059296193386956
0.23500000000000001,0.21087633746732537
0.23600000000000002,0.21115822834538853
0.23700000000000002,0.21143864112646382
0.23800000000000002,0.21171758229619272
0.23900000000000002,0.21199505826848145
0.24,0.21227107538651324
0.241,0.21254563992373757
0.242,0.21281875808484402
0.243,0.21309043600671804
0.244,0.21336067975937745
0.245,0.2136294953468942
0.246,0.213896888708297
0.247,0.21416286571845844
0.248,0.2144274321889678
0.249,0.21469059386898381
0.25,0.21495235644607763
0.251,0.215212725547056
0.252,0.21547170673877158
0.253,0.21572930552892045
0.254,0.21598552736682133
0.255,0.21624037764418555
0.256,0.216493861695871
0.257,0.2167459848006217
0.258,0.21699675218179915
0.259,0.21724616900809426
0.26,0.2174942403942326
0.261,0.2177409714016646
0.262,0.2179863670392446
0.263,0.21823043226389705
0.264,0.21847317198127433
0.265,0.218714591046399
0.266,0.2189546942642994
0.267,0.21919348639063085
0.268,0.21943097213228802
0.269,0.21966715614800836
0.27,0.21990204304896213
0.271,0.22013563739933525
0.272,0.2203679437169012
0.273,0.22059896647358243
0.274,0.22082871009600555
0.275,0.22105717896604443
0.276,0.22128437742135496
0.277,0.22151030975590197
0.278,0.2217349802204759
0.279,0.22195839302320317
0.28,0.2221805523300462
0.281,0.22240146226529664
0.28200000000000003,0.22262112691205957
0.28300000000000003,0.22283955031272973
0.28400000000000003,0.22305673646946314
0.28500000000000003,0.22327268934463584
0.28600000000000003,0.22348741286130136
0.28700000000000003,0.2237009109036335
0.28800000000000003,0.22391318731736962
0.289,0.22412424591024296
0.29,0.22433409045240732
0.291,0.22454272467685824
0.292,0.2247501522798436
0.293,0.22495637692127154
0.294,0.22516140222510936
0.295,0.22536523177977796
0.296,0.22556786913853877
0.297,0.2257693178198748
0.298,0.22596958130786704
0.299,0.22616866305256433
0.3,0.2263665664703456
0.301,0.22656329494428176
0.302,0.226758851824484
0.303,0.22695324042845683
0.304,0.22714646404143454
0.305,0.22733852591672352
0.306,0.22752942927603143
0.307,0.2277191773097931
0.308,0.22790777317749622
0.309,0.22809522000799426
0.31,0.2282815208998226
0.311,0.22846667892150332
0.312,0.2286506971118493
0.313,0.2288335784802645
0.314,0.22901532600703453
0.315,0.22919594264361995
0.316,0.22937543131293972
0.317,0.2295537949096521
0.318,0.22973103630043423
0.319,0.2299071583242517
0.32,0.2300821637926311
0.321,0.23025605548992162
0.322,0.2304288361735589
0.323,0.23060050857432163
0.324,0.2307710753965837
0.325,0.23094053931856734
0.326,0.23110890299258513
0.327,0.23127616904528764
0.328,0.23144234007789743
0.329,0.23160741866644974
0.33,0.23177140736202131
0.331,0.23193430869096104
0.332,0.23209612515511527
0.333,0.23225685923205042
0.334,0.23241651337527283
0.335,0.23257509001444382
0.336,0.23273259155559248
0.337,0.2328890203813291
0.338,0.233044378851047
0.339,0.23319866930113187
0.34,0.2333518940451589
0.341,0.233504055374093
0.342,0.23365515555648503
0.343,0.23380519683866322
0.34400000000000003,0.23395418144492428
0.34500000000000003,0.23410211157772004
0.34600000000000003,0.23424898941784242
0.34700000000000003,0.23439481712460655
0.34800000000000003,0.23453959683602835
0.34900000000000003,0.23468333066900512
0.35000000000000003,0.2348260207194845
0.35100000000000003,0.23496766906264427
0.352,0.23510827775305407
0.353,0.2352478488248489
0.354,0.2353863842918919
0.355,0.2355238861479356
0.356,0.2356603563667856
0.357,0.23579579690245608
0.358,0.23593020968932654
0.359,0.23606359664229765
0.36,0.236195959656939
0.361,0.23632730060964288
0.362,0.23645762135776863
0.363,0.2365869237397904
0.364,0.2367152095754385
0.365,0.23684248066584226
0.366,0.23696873879366978
0.367,0.23709398572326354
0.368,0.23721822320077904
0.369,0.23734145295431502
0.37,0.2374636766940475
0.371,0.2375848961123608
0.372,0.23770511288397272
0.373,0.2378243286660642
0.374,0.23794254509840032
0.375,0.23805976380345772
0.376,0.238175986386542
0.377,0.23829121443590875
0.378,0.2384054495228829
0.379,0.23851869320197097
0.38,0.23863094701098084
0.381,0.23874221247112937
0.382,0.23885249108715895
0.383,0.23896178434744317
0.384,0.23907009372409652
0.385,0.23917742067308267
0.386,0.2392837666343174
0.387,0.23938913303177475
0.388,0.23949352127358606
0.389,0.23959693275214372
0.39,0.23969936884420034
0.391,0.23980083091096435
0.392,0.23990132029820066
0.393,0.24000083833632044
0.394,0.2400993863404805
0.395,0.24019696561067275
0.396,0.24029357743181512
0.397,0.24038922307384378
0.398,0.24048390379179835
0.399,0.24057762082591305
0.4,0.2406703754016995
0.401,0.24076216873003245
0.402,0.2408530020072353
0.403,0.24094287641515827
0.404,0.24103179312126372
0.405,0.2411197532787028
0.406,0.2412067580263973
0.40700000000000003,0.24129280848911422
0.40800000000000003,0.241377905777542
0.40900000000000003,0.24146205098837006
0.41000000000000003,0.2415452452043572
0.41100000000000003,0.2416274894944094
0.41200000000000003,0.24170878491364772
0.41300000000000003,0.24178913250348105
0.41400000000000003,0.2418685332916766
0.41500000000000004,0.24194698829242692
0.41600000000000004,0.2420244985064181
0.417,0.24210106492089492
0.418,0.2421766885097293
0.419,0.24225137023348148
0.42,0.24232511103946572
0.421,0.24239791186181076
0.422,0.24246977362152303
0.423,0.24254069722654478
0.424,0.24261068357181698
0.425,0.24267973353933242
0.426,0.24274784799820062
0.427,0.2428150278046944
0.428,0.24288127380231658
0.429,0.24294658682184508
0.43,0.24301096768139233
0.431,0.24307441718645617
0.432,0.24313693612997073
0.433,0.24319852529235916
0.434,0.24325918544158345
0.435,0.243318917333192
0.436,0.24337772171036964
0.437,0.24343559930398298
0.438,0.24349255083263055
0.439,0.24354857700268373
0.44,0.24360367850833706
0.441,0.24365785603164622
0.442,0.24371111024257563
0.443,0.24376344179903828
0.444,0.24381485134693998
0.445,0.24386533952021613
0.446,0.24391490694087556
0.447,0.2439635542190358
0.448,0.24401128195296468
0.449,0.2440580907291149
0.45,0.24410398112216355
0.451,0.2441489536950445
0.452,0.24419300899898727
0.453,0.24423614757354814
0.454,0.2442783699466454
0.455,0.24431967663459123
0.456,0.24436006814212569
0.457,0.244399544962444
0.458,0.24443810757723197
0.459,0.24447575645669115
0.46,0.24451249205957173
0.461,0.24454831483319645
0.462,0.2445832252134943
0.463,0.24461722362501984
0.464,0.24465031048098623
0.465,0.24468248618328547
0.466,0.24471375112251578
0.467,0.24474410567800498
0.468,0.24477355021783323
0.46900000000000003,0.24480208509885565
0.47000000000000003,0.2448297106667242
0.47100000000000003,0.24485642725590936
0.47200000000000003,0.24488223518971983
0.47300000000000003,0.24490713478032097
0.47400000000000003,0.24493112632875777
0.47500000000000003,0.24495421012496787
0.47600000000000003,0.2449763864478048
0.47700000000000004,0.24499765556504863
0.47800000000000004,0.2450180177334284
0.47900000000000004,0.24503747319863314
0.48,0.24505602219533007
0.481,0.245073664947176
0.482,0.24509040166683219
0.483,0.24510623255597797
0.484,0.24512115780532143
0.485,0.24513517759461173
0.486,0.24514829209265018
0.487,0.2451605014573
0.488,0.2451718058354957
0.489,0.24518220536325241
0.49,0.24519170016567424
0.491,0.24520029035696084
0.492,0.2452079760404154
0.493,0.24521475730845022
0.494,0.24522063424259263
0.495,0.2452256069134896
0.496,0.24522967538091223
0.497,0.24523283969375875
0.498,0.24523509989005904
0.499,0.24523645599697466
0.5,0.24523690803080253
0.501,0.2452364559969747
0.502,0.24523509989005896
0.503,0.2452328396937588
0.504,0.24522967538091225
0.505,0.24522560691348974
0.506,0.24522063424259263
0.507,0.2452147573084503
0.508,0.24520797604041536
0.509,0.24520029035696073
0.51,0.24519170016567407
0.511,0.24518220536325244
0.512,0.24517180583549564
0.513,0.2451605014573
0.514,0.24514829209265007
0.515,0.2451351775946118
0.516,0.24512115780532137
0.517,0.24510623255597788
0.518,0.24509040166683216
0.519,0.24507366494717606
0.52,0.24505602219533
0.521,0.24503747319863328
0.522,0.24501801773342827
0.523,0.24499765556504852
0.524,0.24497638644780448
0.525,0.24495421012496796
0.526,0.24493112632875758
0.527,0.24490713478032122
0.528,0.2448822351897197
0.529,0.2448564272559094
0.53,0.24482971066672438
0.531,0.24480208509885568
0.532,0.24477355021783306
0.533,0.244744105678005
0.534,0.24471375112251573
0.535,0.2446824861832853
0.536,0.24465031048098623
0.537,0.24461722362501992
0.538,0.24458322521349418
0.539,0.24454831483319686
0.54,0.24451249205957162
0.541,0.2444757564566914
0.542,0.244438107577232
0.543,0.244399544962444
0.544,0.24436006814212555
0.545,0.24431967663459137
0.546,0.2442783699466453
0.547,0.24423614757354806
0.548,0.24419300899898702
0.549,0.24414895369504452
0.55,0.2441039811221634
0.551,0.24405809072911505
0.552,0.24401128195296481
0.553,0.2439635542190358
0.554,0.24391490694087564
0.555,0.24386533952021644
0.556,0.2438148513469398
0.557,0.2437634417990385
0.558,0.24371111024257544
0.559,0.24365785603164652
0.56,0.24360367850833692
0.561,0.24354857700268392
0.562,0.24349255083263038
0.5630000000000001,0.24343559930398295
0.5640000000000001,0.24337772171036945
0.5650000000000001,0.24331891733319186
0.5660000000000001,0.24325918544158343
0.5670000000000001,0.24319852529235947
0.5680000000000001,0.24313693612997067
0.5690000000000001,0.24307441718645617
0.5700000000000001,0.24301096768139227
0.5710000000000001,0.24294658682184514
0.5720000000000001,0.24288127380231656
0.5730000000000001,0.24281502780469455
0.5740000000000001,0.24274784799820043
0.5750000000000001,0.24267973353933275
0.5760000000000001,0.24261068357181687
0.577,0.2425406972265449
0.578,0.24246977362152286
0.579,0.24239791186181098
0.58,0.24232511103946533
0.581,0.24225137023348148
0.582,0.24217668850972918
0.583,0.24210106492089484
0.584,0.24202449850641808
0.585,0.24194698829242678
0.586,0.2418685332916765
0.587,0.241789132503481
0.588,0.2417087849136476
0.589,0.24162748949440938
0.59,0.2415452452043572
0.591,0.24146205098836995
0.592,0.24137790577754187
0.593,0.24129280848911425
0.594,0.24120675802639724
0.595,0.24111975327870283
0.596,0.2410317931212637
0.597,0.24094287641515816
0.598,0.24085300200723528
0.599,0.24076216873003242
0.6,0.2406703754016995
0.601,0.24057762082591302
0.602,0.24048390379179832
0.603,0.2403892230738438
0.604,0.24029357743181515
0.605,0.24019696561067264
0.606,0.2400993863404805
0.607,0.24000083833632035
0.608,0.23990132029820063
0.609,0.23980083091096438
0.61,0.23969936884420037
0.611,0.2395969327521438
0.612,0.23949352127358603
0.613,0.23938913303177475
0.614,0.23928376663431747
0.615,0.23917742067308262
0.616,0.2390700937240965
0.617,0.23896178434744308
0.618,0.2388524910871589
0.619,0.2387422124711293
0.62,0.2386309470109807
0.621,0.23851869320197103
0.622,0.23840544952288284
0.623,0.2382912144359088
0.624,0.2381759863865419
0.625,0.23805976380345772
0.626,0.23794254509840035
0.627,0.2378243286660642
0.628,0.2377051128839727
0.629,0.23758489611236083
0.63,0.23746367669404764
0.631,0.23734145295431494
0.632,0.23721822320077904
0.633,0.2370939857232635
0.634,0.2369687387936698
0.635,0.23684248066584218
0.636,0.23671520957543857
0.637,0.23658692373979034
0.638,0.23645762135776857
0.639,0.23632730060964285
0.64,0.23619595965693893
0.641,0.23606359664229756
0.642,0.2359302096893265
0.643,0.23579579690245603
0.644,0.2356603563667856
0.645,0.23552388614793557
0.646,0.23538638429189196
0.647,0.23524784882484892
0.648,0.23510827775305404
0.649,0.23496766906264394
0.65,0.23482602071948472
0.651,0.2346833306690049
0.652,0.23453959683602826
0.653,0.2343948171246065
0.654,0.23424898941784245
0.655,0.23410211157772015
0.656,0.23395418144492444
0.657,0.23380519683866294
0.658,0.23365515555648494
0.659,0.23350405537409286
0.66,0.2333518940451592
0.661,0.23319866930113167
0.662,0.23304437885104703
0.663,0.23288902038132914
0.664,0.23273259155559253
0.665,0.2325750900144437
0.666,0.2324165133752727
0.667,0.23225685923205064
0.668,0.23209612515511524
0.669,0.23193430869096085
0.67,0.2317714073620213
0.671,0.2316074186664496
0.672,0.23144234007789757
0.673,0.23127616904528747
0.674,0.23110890299258505
0.675,0.23094053931856717
0.676,0.23077107539658365
0.677,0.2306005085743216
0.678,0.23042883617355883
0.679,0.2302560554899218
0.68,0.2300821637926312
0.681,0.22990715832425174
0.682,0.22973103630043407
0.683,0.22955379490965194
0.684,0.22937543131293966
0.685,0.2291959426436199
0.686,0.2290153260070342
0.687,0.22883357848026437
0.6880000000000001,0.22865069711184935
0.6890000000000001,0.22846667892150346
0.6900000000000001,0.22828152089982254
0.6910000000000001,0.2280952200079945
0.6920000000000001,0.2279077731774961
0.6930000000000001,0.2277191773097931
0.6940000000000001,0.22752942927603145
0.6950000000000001,0.22733852591672352
0.6960000000000001,0.2271464640414347
0.6970000000000001,0.22695324042845658
0.6980000000000001,0.2267588518244839
0.6990000000000001,0.22656329494428162
0.7000000000000001,0.22636656647034567
0.7010000000000001,0.22616866305256425
0.7020000000000001,0.2259695813078673
0.7030000000000001,0.22576931781987494
0.704,0.22556786913853896
0.705,0.22536523177977796
0.706,0.2251614022251094
0.707,0.22495637692127138
0.708,0.22475015227984335
0.709,0.22454272467685835
0.71,0.22433409045240743
0.711,0.22412424591024305
0.712,0.22391318731736962
0.713,0.22370091090363356
0.714,0.22348741286130136
0.715,0.22327268934463576
0.716,0.22305673646946314
0.717,0.22283955031272962
0.718,0.22262112691205957
0.719,0.22240146226529647
0.72,0.22218055233004622
0.721,0.22195839302320317
0.722,0.221734980220476
0.723,0.2215103097559019
0.724,0.22128437742135487
0.725,0.22105717896604438
0.726,0.22082871009600552
0.727,0.22059896647358243
0.728,0.22036794371690116
0.729,0.2201356373993353
0.73,0.2199020430489622
0.731,0.2196671561480084
0.732,0.219430972132288
0.733,0.21919348639063085
0.734,0.21895469426429934
0.735,0.21871459104639898
0.736,0.21847317198127428
0.737,0.21823043226389713
0.738,0.2179863670392446
0.739,0.21774097140166465
0.74,0.21749424039423262
0.741,0.2172461690080942
0.742,0.21699675218179917
0.743,0.21674598480062165
0.744,0.21649386169587098
0.745,0.21624037764418563
0.746,0.21598552736682117
0.747,0.21572930552892042
0.748,0.2154717067387717
0.749,0.21521272554705598
0.75,0.21495235644607763
0.751,0.21469059386898384
0.752,0.21442743218896773
0.753,0.21416286571845844
0.754,0.213896888708297
0.755,0.2136294953468942
0.756,0.21336067975937745
0.757,0.21309043600671795
0.758,0.2128187580848441
0.759,0.21254563992373757
0.76,0.2122710753865132
0.761,0.21199505826848158
0.762,0.21171758229619264
0.763,0.21143864112646388
0.764,0.21115822834538844
0.765,0.21087633746732556
0.766,0.21059296193386956
0.767,0.21030809511280352
0.768,0.21002173029702811
0.769,0.20973386070347336
0.77,0.20944447947198794
0.771,0.2091535796642071
0.772,0.20886115426239915
0.773,0.20856719616829017
0.774,0.20827169820186286
0.775,0.2079746531001359
0.776,0.20767605351591575
0.777,0.20737589201652668
0.778,0.20707416108251378
0.779,0.20677085310632087
0.78,0.20646596039094176
0.781,0.20615947514854563
0.782,0.20585138949907245
0.783,0.20554169546880396
0.784,0.20523038498890062
0.785,0.20491744989391367
0.786,0.20460288192026457
0.787,0.20428667270469308
0.788,0.2039688137826746
0.789,0.20364929658680433
0.79,0.20332811244514817
0.791,0.20300525257956048
0.792,0.20268070810396396
0.793,0.20235447002259754
0.794,0.20202652922822453
0.795,0.20169687650030438
0.796,0.20136550250312593
0.797,0.2010323977839012
0.798,0.20069755277081786
0.799,0.20036095777105126
0.8,0.20002260296873406
0.801,0.1996824784228806
0.802,0.19934057406526928
0.803,0.19899687969827706
0.804,0.19865138499266727
0.805,0.1983040794853311
0.806,0.19795495257697784
0.807,0.1976039935297752
0.808,0.19725119146493847
0.809,0.19689653536026602
0.81,0.1965400140476201
0.811,0.1961816162103524
0.812,0.19582133038067226
0.8130000000000001,0.1954591449369554
0.8140000000000001,0.19509504810099373
0.8150000000000001,0.19472902793518235
0.8160000000000001,0.19436107233964361
0.8170000000000001,0.19399116904928634
0.8180000000000001,0.1936193056307975
0.8190000000000001,0.1932454694795672
0.8200000000000001,0.19286964781654198
0.8210000000000001,0.1924918276850072
0.8220000000000001,0.19211199594729422
0.8230000000000001,0.19173013928141383
0.8240000000000001,0.1913462441776104
0.8250000000000001,0.19096029693483654
0.8260000000000001,0.1905722836571463
0.8270000000000001,0.19018219025000516
0.8280000000000001,0.18979000241651128
0.8290000000000001,0.1893957056535313
0.8300000000000001,0.1889992852477436
0.8310000000000001,0.18860072627158897
0.8320000000000001,0.18820001357912514
0.833,0.18779713180178476
0.834,0.18739206534402966
0.835,0.18698479837890536
0.836,0.18657531484348674
0.837,0.18616359843421548
0.838,0.1857496326021263
0.839,0.18533340054795786
0.84,0.18491488521714558
0.841,0.18449406929469334
0.842,0.18407093519992193
0.843,0.18364546508108914
0.844,0.18321764080987862
0.845,0.18278744397575425
0.846,0.18235485588017758
0.847,0.18191985753068257
0.848,0.18148242963480377
0.849,0.18104255259385743
0.85,0.18060020649656672
0.851,0.1801553711125303
0.852,0.17970802588552995
0.853,0.17925814992666966
0.854,0.17880572200734574
0.855,0.1783507205520425
0.856,0.17789312363094473
0.857,0.17743290895236769
0.858,0.17697005385499776
0.859,0.17650453529993618
0.86,0.17603632986254303
0.861,0.1755654137240779
0.862,0.1750917626631248
0.863,0.1746153520468058
0.864,0.17413615682176667
0.865,0.17365415150493752
0.866,0.17316931017405754
0.867,0.17268160645795694
0.868,0.17219101352659427
0.869,0.17169750408083645
0.87,0.17120105034197936
0.871,0.1707016240409997
0.872,0.1701991964075313
0.873,0.1696937381585593
0.874,0.16918521948682277
0.875,0.1686736100489203
0.876,0.16815887895310852
0.877,0.16764099474678698
0.878,0.16711992540365989
0.879,0.1665956383105667
0.88,0.16606810025397187
0.881,0.16553727740610658
0.882,0.16500313531075025
0.883,0.16446563886864515
0.884,0.16392475232253315
0.885,0.16338043924180384
0.886,0.1628326625067448
0.887,0.162281384292384
0.888,0.1617265660519117
0.889,0.1611681684996718
0.89,0.16060615159371355
0.891,0.16004047451788697
0.892,0.1594710956634752
0.893,0.15889797261034908
0.894,0.15832106210763108
0.895,0.15774032005385866
0.896,0.15715570147663077
0.897,0.15656716051172564
0.898,0.15597465038167718
0.899,0.15537812337379453
0.9,0.15477753081761075
0.901,0.1541728230617477
0.902,0.15356394945017998
0.903,0.1529508582978836
0.904,0.15233349686585526
0.905,0.1517118113354842
0.906,0.15108574678226164
0.907,0.15045524714881067
0.908,0.14982025521722098
0.909,0.1491807125806697
0.91,0.14853655961431075
0.911,0.14788773544541783
0.912,0.14723417792275684
0.913,0.14657582358517549
0.914,0.14591260762938818
0.915,0.14524446387693513
0.916,0.14457132474029985
0.917,0.14389312118816228
0.918,0.1432097827097681
0.919,0.1425212372783934
0.92,0.14182741131388382
0.921,0.14112822964424745
0.922,0.140423615466277
0.923,0.139713490305183
0.924,0.1389977739732136
0.925,0.13827638452723767
0.926,0.13754923822526965
0.927,0.13681624948191254
0.928,0.13607733082269452
0.929,0.1353323928372759
0.93,0.13458134413150385
0.931,0.13382409127828657
0.932,0.13306053876726673
0.933,0.13229058895326676
0.934,0.13151414200348063
0.935,0.13073109584338938
0.936,0.12994134610137204
0.937,0.12914478605198831
0.9380000000000001,0.1283413065579072
0.9390000000000001,0.1275307960104549
0.9400000000000001,0.1267131402687571
0.9410000000000001,0.12588822259744992
0.9420000000000001,0.12505592360293286
0.9430000000000001,0.12421612116813936
0.9440000000000001,0.12336869038579819
0.9450000000000001,0.12251350349016035
0.9460000000000001,0.12165042978716756
0.9470000000000001,0.12077933558303525
0.9480000000000001,0.11990008411122666
0.9490000000000001,0.1190125354577938
0.9500000000000001,0.11811654648505995
0.9510000000000001,0.11721197075362179
0.9520000000000001,0.1162986584426472
0.9530000000000001,0.11537645626844682
0.9540000000000001,0.11444520740129764
0.9550000000000001,0.11350475138049759
0.9560000000000001,0.11255492402763215
0.9570000000000001,0.11159555735803221
0.9580000000000001,0.11062647949040755
0.9590000000000001,0.10964751455463724
0.96,0.10865848259770304
0.961,0.10765919948775052
0.962,0.10664947681626731
0.963,0.10562912179836602
0.964,0.10459793717116382
0.965,0.10355572109025123
0.966,0.10250226702424729
0.967,0.10143736364743533
0.968,0.10036079473048326
0.969,0.09927233902924819
0.97,0.09817177017167336
0.971,0.09705885654278412
0.972,0.0959333611677978
0.973,0.09479504159336041
0.974,0.09364364976693222
0.975,0.0924789319143448
0.976,0.09130062841555757
0.977,0.0901084736786476
0.978,0.08890219601206964
0.979,0.08768151749522972
0.98,0.08644615384742198
0.981,0.08519581429518225
0.982,0.08393020143812074
0.983,0.08264901111330172
0.984,0.08135193225824533
0.985,0.08003864677263497
0.986,0.07870882937882123
0.987,0.07736214748122226
0.988,0.0759982610247303
0.989,0.07461682235224215
0.99,0.07321747606144363
0.991,0.07179985886098783
0.992,0.07036359942621837
0.993,0.06890831825460193
0.994,0.06743362752104663
0.995,0.06593913093329634
0.996,0.06442442358760611
0.997,0.0628890918249183
0.998,0.061332713087775555
0.999,0.05975485577822383
1.0,0.05815507911697593


==> experiments/binom_coverage/expected_interval_width_okamoto.csv <==
0.0,0.17308183826022855
0.001,0.17408183826022852
0.002,0.17508183826022852
0.003,0.17608183826022822
0.004,0.17708183826022444
0.005,0.1780818382601987
0.006,0.17908183826007837
0.007,0.18008183825964236
0.008,0.18108183825832816
0.009000000000000001,0.18208183825488128
0.01,0.1830818382467752
0.011,0.18408183822930935
0.012,0.18508183819428603
0.013000000000000001,0.18608183812814655
0.014,0.18708183800944264
0.015,0.18808183780550433
0.016,0.1890818374681627
0.017,0.1900818369283775
0.018000000000000002,0.19108183608962095
0.019,0.1920818348198645
0.02,0.19308183294202133
0.021,0.194081830222697
0.022,0.1950818263591143
0.023,0.1960818209640767
0.024,0.197081813548853
0.025,0.19808180350387525
0.026000000000000002,0.19908179007715254
0.027,0.2000817723503207
0.028,0.2010817492122644
0.029,0.20208171933025953
0.03,0.20308168111860703
0.031,0.2040816327047453
0.032,0.20508157189284199
0.033,0.20608149612489324
0.034,0.20708140243936557
0.035,0.2080812874274466
0.036000000000000004,0.20908114718697537
0.037,0.21008097727415265
0.038,0.2110807726531378
0.039,0.21208052764366409
0.04,0.2130802358668133
0.041,0.21407989018910745
0.042,0.2150794826650881
0.043000000000000003,0.2160790044785696
0.044,0.21707844588275574
0.045,0.21807779613942918
0.046,0.21907704345742543
0.047,0.22007617493061102
0.048,0.22107517647559716
0.049,0.22207403276941892
0.05,0.22307272718741547
0.051000000000000004,0.2240712417415537
0.052000000000000005,0.2250695570194341
0.053,0.22606765212421676
0.054,0.22706550461571226
0.055,0.22806309045286957
0.056,0.22906038393789607
0.057,0.23005735766224072
0.058,0.2310539824546609
0.059000000000000004,0.23205022733159278
0.06,0.2330460594500322
0.061,0.23404144406313107
0.062,0.23503634447869742
0.063,0.2360307220207852
0.064,0.23702453599454432
0.065,0.23801774365449266
0.066,0.23901030017635702
0.067,0.24000215863262764
0.068,0.24099326997193948
0.069,0.24198358300240583
0.07,0.2429730443789914
0.07100000000000001,0.2439615985950214
0.07200000000000001,0.24494918797788826
0.073,0.24593575268902665
0.074,0.24692123072819125
0.075,0.24790555794207744
0.076,0.24888866803730048
0.077,0.2498704925977357
0.078,0.25085096110621935
0.079,0.25183000097058095
0.08,0.25280753755398067
0.081,0.2537834942095034
0.082,0.25475779231895274
0.083,0.2557303513357753
0.084,0.2567010888320375
0.085,0.25766992054936355
0.08600000000000001,0.2586367604537314
0.08700000000000001,0.2596015207940211
0.088,0.2605641121641916
0.089,0.26152444356895993
0.09,0.2624824224928483
0.091,0.2634379549724501
0.092,0.2643909456717702
0.093,0.2653412979604777
0.094,0.26628891399491406
0.095,0.2672336948016787
0.096,0.2681755403636333
0.097,0.2691143497081338
0.098,0.2700500209973214
0.099,0.27098245162028395
0.1,0.2719115382869023
0.101,0.2728371771231966
0.10200000000000001,0.2737592637679858
0.10300000000000001,0.27467769347066595
0.10400000000000001,0.2755923611899235
0.105,0.2765031616931941
0.106,0.27740998965667724
0.107,0.27831273976571913
0.108,0.27921130681538564
0.109,0.28010558581103506
0.11,0.28099547206871384
0.111,0.28188086131520185
0.112,0.2827616497875269
0.113,0.28363773433178363
0.114,0.2845090125010922
0.115,0.285375382652531
0.116,0.28623674404288685
0.117,0.2870929969230805
0.11800000000000001,0.2879440426311059
0.11900000000000001,0.2887897836833558
0.12,0.2896301238641907
0.121,0.29046496831362384
0.122,0.29129422361299856
0.123,0.2921177978685416
0.124,0.292935600792679
0.125,0.2937475437830115
0.126,0.294553539998851
0.127,0.2953535044352242
0.128,0.29614735399426056
0.129,0.29693500755388375
0.13,0.29771638603373496
0.131,0.29849141245826455
0.132,0.2992600120169263
0.133,0.30002211212142926
0.134,0.30077764245999694
0.135,0.30152653504859195
0.136,0.3022687242790799
0.137,0.30300414696429245
0.138,0.30373274237998404
0.139,0.30445445230365364
0.14,0.3051692210502253
0.14100000000000001,0.30587699550459263
0.14200000000000002,0.3065777251510124
0.14300000000000002,0.3072713620993719
0.14400000000000002,0.30795786110832724
0.145,0.30863717960534215
0.146,0.30930927770364364
0.147,0.30997411821611776
0.148,0.3106316666661902
0.149,0.3112818912957122
0.15,0.3119247630699041
0.151,0.31256025567939383
0.152,0.3131883455394012
0.153,0.31380901178611786
0.154,0.3144222362703429
0.155,0.31502800354842303
0.156,0.3156263008705668
0.157,0.3162171181665949
0.158,0.3168004480291893
0.159,0.31737628569471393
0.16,0.3179446290216791
0.161,0.3185054784669176
0.162,0.31905883705955196
0.163,0.3196047103728283
0.164,0.3201431064938937
0.165,0.3206740359915966
0.166,0.3211975118823936
0.167,0.3217135495944382
0.168,0.32222216692993677
0.169,0.3227233840258568
0.17,0.3232172233130646
0.171,0.3237037094739788
0.17200000000000001,0.3241828693988242
0.17300000000000001,0.3246547321405655
0.17400000000000002,0.32511932886860745
0.17500000000000002,0.32557669282134033
0.176,0.32602685925761804
0.177,0.3264698654072429
0.178,0.3269057504205472
0.179,0.3273345553171434
0.18,0.32775632293392626
0.181,0.328171097872404
0.182,0.32857892644543535
0.183,0.32897985662344686
0.184,0.3293739379802103
0.185,0.3297612216382416
0.186,0.33014176021390756
0.187,0.33051560776229805
0.188,0.3308828197219353
0.189,0.3312434528593942
0.19,0.33159756521388606
0.191,0.3319452160418799
0.192,0.33228646576181436
0.193,0.33262137589896557
0.194,0.332950009030526
0.195,0.333272428730948
0.196,0.3335886995176103
0.197,0.33389888679685686
0.198,0.3342030568104529
0.199,0.3345012765825176
0.2,0.33479361386696405
0.201,0.3350801370955031
0.202,0.335360915326249
0.203,0.33563601819295863
0.20400000000000001,0.3359055158549542
0.20500000000000002,0.33616947894775645
0.20600000000000002,0.3364279785344668
0.20700000000000002,0.3366810860579239
0.20800000000000002,0.3369288732936746
0.209,0.33717141230377556
0.21,0.3374087753914596
0.211,0.3376410350566876
0.212,0.337868263952607
0.213,0.33809053484294016
0.214,0.33830792056032005
0.215,0.338520493965587
0.216,0.338728327908067
0.217,0.3389314951868391
0.218,0.3391300685130093
0.219,0.3393241204729949
0.22,0.33951372349283554
0.221,0.3396989498035281
0.222,0.33987987140740006
0.223,0.34005656004552104
0.224,0.3402290871661534
0.225,0.3403975238942488
0.226,0.34056194100198495
0.227,0.3407224088803451
0.228,0.34087899751173734
0.229,0.34103177644364535
0.23,0.3411808147633142
0.231,0.3413261810734583
0.232,0.3414679434689891
0.233,0.34160616951474987
0.234,0.34174092622425417
0.23500000000000001,0.34187228003941544
0.23600000000000002,0.3420002968112572
0.23700000000000002,0.34212504178159203
0.23800000000000002,0.34224657956566
0.23900000000000002,0.3423649741357106
0.24,0.34248028880551745
0.241,0.34259258621580696
0.242,0.34270192832059315
0.243,0.3428083763743987
0.244,0.34291199092034697
0.245,0.3430128317791098
0.246,0.34311095803869407
0.247,0.3432064280450499
0.248,0.3432992993934845
0.249,0.3433896289208598
0.25,0.3434774726985634
0.251,0.34356288602622576
0.252,0.34364592342617206
0.253,0.3437266386385882
0.254,0.34380508461737824
0.255,0.3438813135267025
0.256,0.34395537673816956
0.257,0.3440273248286658
0.258,0.34409720757880985
0.259,0.3441650739719971
0.26,0.34423097219403404
0.261,0.3442949496333299
0.262,0.3443570528816332
0.263,0.3444173277352903
0.264,0.3444758191970124
0.265,0.3445325714781269
0.266,0.344587628001298
0.267,0.3446410314036964
0.268,0.34469282354060066
0.269,0.34474304548941753
0.27,0.3447917375540883
0.271,0.3448389392698844
0.272,0.34488468940855666
0.273,0.3449290259838328
0.274,0.3449719862572413
0.275,0.3450136067442482
0.276,0.345053923220685
0.277,0.34509297072945905
0.278,0.3451307835875243
0.279,0.34516739539310376
0.28,0.34520283903314275
0.281,0.34523714669097894
0.28200000000000003,0.34527034985422017
0.28300000000000003,0.34530247932280667
0.28400000000000003,0.34533356521725933
0.28500000000000003,0.34536363698707756
0.28600000000000003,0.34539272341930116
0.28700000000000003,0.3454208526471949
0.28800000000000003,0.3454480521590703
0.289,0.34547434880721656
0.29,0.345499768816926
0.291,0.34552433779562214
0.292,0.34554808074205273
0.293,0.3455710220555641
0.294,0.3455931855454234
0.295,0.34561459444019627
0.296,0.34563527139715855
0.297,0.3456552385117395
0.298,0.34567451732698445
0.299,0.34569312884303094
0.3,0.34571109352658413
0.301,0.3457284313203967
0.302,0.3457451616527234
0.303,0.34576130344677175
0.304,0.34577687513011085
0.305,0.3457918946440619
0.306,0.3458063794530384
0.307,0.3458203465538439
0.308,0.3458338124849246
0.309,0.3458467933355521
0.31,0.34585930475496096
0.311,0.34587136196140217
0.312,0.34588297975113674
0.313,0.34589417250735205
0.314,0.3459049542089873
0.315,0.3459153384394918
0.316,0.34592533839547884
0.317,0.3459349668952984
0.318,0.34594423638751304
0.319,0.3459531589592726
0.32,0.3459617463445943
0.321,0.34597000993253313
0.322,0.34597796077525317
0.323,0.34598560959598945
0.324,0.3459929667968947
0.325,0.34600004246678795
0.326,0.3460068463887725
0.327,0.34601338804775916
0.328,0.3460196766378549
0.329,0.3460257210696512
0.33,0.34603152997738534
0.331,0.34603711172598317
0.332,0.34604247441799035
0.333,0.3460476259003764
0.334,0.3460525737712234
0.335,0.3460573253862924
0.336,0.3460618878654703
0.337,0.3460662680991001
0.338,0.3460704727541828
0.339,0.34607450828047115
0.34,0.3460783809164315
0.341,0.34608209669509615
0.342,0.346085661449795
0.343,0.34608908081976564
0.34400000000000003,0.346092360255651
0.34500000000000003,0.3460955050248775
0.34600000000000003,0.3460985202169188
0.34700000000000003,0.34610141074844764
0.34800000000000003,0.34610418136836685
0.34900000000000003,0.3461068366627386
0.35000000000000003,0.3461093810595884
0.35100000000000003,0.34611181883361597
0.352,0.3461141541107774
0.353,0.34611639087277934
0.354,0.34611853296145084
0.355,0.3461205840830179
0.356,0.3461225478122747
0.357,0.34612442759664724
0.358,0.3461262267601618
0.359,0.3461279485073121
0.36,0.3461295959268232
0.361,0.34613117199533
0.362,0.34613267958094995
0.363,0.3461341214467701
0.364,0.34613550025423545
0.365,0.34613681856645406
0.366,0.3461380788514111
0.367,0.3461392834850917
0.368,0.34614043475452516
0.369,0.34614153486073984
0.37,0.3461425859216389
0.371,0.3461435899747973
0.372,0.34614454898017183
0.373,0.3461454648227452
0.374,0.3461463393150808
0.375,0.3461471741998192
0.376,0.3461479711520869
0.377,0.34614873178184347
0.378,0.34614945763615784
0.379,0.34615015020140977
0.38,0.34615081090543787
0.381,0.34615144111960816
0.382,0.3461520421608323
0.383,0.34615261529351304
0.384,0.34615316173143695
0.385,0.346153682639605
0.386,0.3461541791360058
0.387,0.34615465229333486
0.388,0.3461551031406526
0.389,0.3461555326650002
0.39,0.34615594181295356
0.391,0.34615633149213
0.392,0.3461567025726494
0.393,0.34615705588853946
0.394,0.3461573922391036
0.395,0.34615771239023657
0.396,0.34615801707569704
0.397,0.3461583069983426
0.398,0.3461585828313129
0.399,0.34615884521918433
0.4,0.34615909477907547
0.401,0.346159332101718
0.402,0.34615955775249413
0.403,0.3461597722724276
0.404,0.34615997617915295
0.405,0.3461601699678393
0.406,0.34616035411209073
0.40700000000000003,0.3461605290648055
0.40800000000000003,0.3461606952590085
0.40900000000000003,0.34616085310865974
0.41000000000000003,0.3461610030094208
0.41100000000000003,0.3461611453394056
0.41200000000000003,0.3461612804598931
0.41300000000000003,0.34616140871602297
0.41400000000000003,0.34616153043745984
0.41500000000000004,0.34616164593903465
0.41600000000000004,0.3461617555213614
0.417,0.34616185947142863
0.418,0.34616195806317623
0.419,0.34616205155803925
0.42,0.3461621402054804
0.421,0.3461622242434953
0.422,0.34616230389910374
0.423,0.3461623793888168
0.424,0.346162450919092
0.425,0.3461625186867604
0.426,0.34616258287945306
0.427,0.3461626436759883
0.428,0.34616270124677023
0.429,0.3461627557541446
0.43,0.34616280735276206
0.431,0.34616285618991316
0.432,0.3461629024058558
0.433,0.3461629461341268
0.434,0.3461629875018463
0.435,0.34616302662999837
0.436,0.3461630636337126
0.437,0.34616309862252415
0.438,0.3461631317006323
0.439,0.3461631629671361
0.44,0.34616319251627575
0.441,0.34616322043764547
0.442,0.3461632468164141
0.443,0.34616327173352546
0.444,0.34616329526589656
0.445,0.34616331748660195
0.446,0.34616333846505387
0.447,0.3461633582671728
0.448,0.34616337695555205
0.449,0.346163394589613
0.45,0.34616341122575667
0.451,0.34616342691750307
0.452,0.3461634417156322
0.453,0.34616345566831114
0.454,0.34616346882121973
0.455,0.3461634812176698
0.456,0.3461634928987197
0.457,0.3461635039032788
0.458,0.34616351426821695
0.459,0.3461635240284567
0.46,0.3461635332170727
0.461,0.3461635418653757
0.462,0.34616355000300564
0.463,0.34616355765800344
0.464,0.34616356485689787
0.465,0.34616357162477124
0.466,0.3461635779853356
0.467,0.3461635839609955
0.468,0.34616358957291415
0.46900000000000003,0.3461635948410714
0.47000000000000003,0.34616359978432176
0.47100000000000003,0.3461636044204502
0.47200000000000003,0.3461636087662218
0.47300000000000003,0.3461636128374296
0.47400000000000003,0.3461636166489454
0.47500000000000003,0.34616362021475816
0.47600000000000003,0.34616362354802094
0.47700000000000004,0.34616362666108214
0.47800000000000004,0.34616362956553287
0.47900000000000004,0.3461636322722317
0.48,0.3461636347913459
0.481,0.3461636371323759
0.482,0.34616363930418764
0.483,0.34616364131503974
0.484,0.34616364317260656
0.485,0.3461636448840048
0.486,0.34616364645581366
0.487,0.3461636478940963
0.488,0.34616364920441817
0.489,0.346163650391864
0.49,0.3461636514610559
0.491,0.3461636524161653
0.492,0.3461636532609278
0.493,0.34616365399865423
0.494,0.3461636546322423
0.495,0.346163655164184
0.496,0.3461636555965748
0.497,0.34616365593112025
0.498,0.34616365616914174
0.499,0.34616365631157897
0.5,0.34616365635899565
0.501,0.34616365631157897
0.502,0.3461636561691417
0.503,0.34616365593112036
0.504,0.34616365559657486
0.505,0.346163655164184
0.506,0.3461636546322423
0.507,0.3461636539986545
0.508,0.3461636532609279
0.509,0.3461636524161655
0.51,0.3461636514610559
0.511,0.34616365039186403
0.512,0.34616364920441794
0.513,0.34616364789409626
0.514,0.34616364645581343
0.515,0.3461636448840048
0.516,0.3461636431726064
0.517,0.3461636413150395
0.518,0.3461636393041876
0.519,0.346163637132376
0.52,0.3461636347913459
0.521,0.3461636322722319
0.522,0.3461636295655327
0.523,0.3461636266610824
0.524,0.3461636235480205
0.525,0.34616362021475844
0.526,0.3461636166489453
0.527,0.34616361283742986
0.528,0.34616360876622165
0.529,0.34616360442045
0.53,0.34616359978432215
0.531,0.3461635948410714
0.532,0.346163589572914
0.533,0.34616358396099545
0.534,0.3461635779853353
0.535,0.3461635716247711
0.536,0.3461635648568977
0.537,0.34616355765800366
0.538,0.34616355000300536
0.539,0.3461635418653763
0.54,0.34616353321707277
0.541,0.3461635240284571
0.542,0.34616351426821723
0.543,0.3461635039032789
0.544,0.34616349289871934
0.545,0.3461634812176698
0.546,0.3461634688212197
0.547,0.34616345566831097
0.548,0.3461634417156321
0.549,0.34616342691750324
0.55,0.34616341122575645
0.551,0.3461633945896132
0.552,0.3461633769555522
0.553,0.34616335826717265
0.554,0.3461633384650539
0.555,0.3461633174866022
0.556,0.3461632952658965
0.557,0.3461632717335259
0.558,0.34616324681641397
0.559,0.3461632204376459
0.56,0.3461631925162757
0.561,0.34616316296713645
0.562,0.3461631317006322
0.5630000000000001,0.34616309862252426
0.5640000000000001,0.3461630636337124
0.5650000000000001,0.34616302662999815
0.5660000000000001,0.3461629875018462
0.5670000000000001,0.3461629461341273
0.5680000000000001,0.3461629024058554
0.5690000000000001,0.3461628561899134
0.5700000000000001,0.3461628073527619
0.5710000000000001,0.3461627557541449
0.5720000000000001,0.3461627012467701
0.5730000000000001,0.3461626436759886
0.5740000000000001,0.346162582879453
0.5750000000000001,0.3461625186867607
0.5760000000000001,0.3461624509190918
0.577,0.34616237938881705
0.578,0.3461623038991036
0.579,0.3461622242434956
0.58,0.3461621402054799
0.581,0.34616205155803925
0.582,0.3461619580631762
0.583,0.34616185947142863
0.584,0.3461617555213613
0.585,0.34616164593903453
0.586,0.34616153043745973
0.587,0.34616140871602274
0.588,0.34616128045989314
0.589,0.3461611453394056
0.59,0.3461610030094207
0.591,0.3461608531086598
0.592,0.3461606952590084
0.593,0.34616052906480543
0.594,0.3461603541120908
0.595,0.3461601699678394
0.596,0.34615997617915284
0.597,0.34615977227242767
0.598,0.34615955775249424
0.599,0.3461593321017183
0.6,0.3461590947790753
0.601,0.34615884521918416
0.602,0.34615858283131257
0.603,0.34615830699834244
0.604,0.34615801707569716
0.605,0.3461577123902364
0.606,0.3461573922391037
0.607,0.3461570558885395
0.608,0.3461567025726494
0.609,0.3461563314921298
0.61,0.34615594181295356
0.611,0.3461555326650001
0.612,0.3461551031406525
0.613,0.3461546522933348
0.614,0.3461541791360059
0.615,0.34615368263960494
0.616,0.346153161731437
0.617,0.3461526152935134
0.618,0.34615204216083234
0.619,0.34615144111960816
0.62,0.3461508109054377
0.621,0.3461501502014097
0.622,0.34614945763615784
0.623,0.34614873178184347
0.624,0.34614797115208684
0.625,0.34614717419981916
0.626,0.3461463393150808
0.627,0.34614546482274516
0.628,0.34614454898017194
0.629,0.3461435899747973
0.63,0.34614258592163916
0.631,0.3461415348607396
0.632,0.3461404347545251
0.633,0.3461392834850913
0.634,0.3461380788514113
0.635,0.34613681856645406
0.636,0.34613550025423523
0.637,0.3461341214467701
0.638,0.3461326795809501
0.639,0.34613117199533006
0.64,0.34612959592682313
0.641,0.34612794850731193
0.642,0.34612622676016186
0.643,0.34612442759664724
0.644,0.3461225478122744
0.645,0.346120584083018
0.646,0.346118532961451
0.647,0.3461163908727793
0.648,0.34611415411077756
0.649,0.34611181883361547
0.65,0.34610938105958855
0.651,0.3461068366627385
0.652,0.3461041813683666
0.653,0.3461014107484476
0.654,0.34609852021691884
0.655,0.3460955050248775
0.656,0.3460923602556513
0.657,0.34608908081976525
0.658,0.3460856614497951
0.659,0.3460820966950961
0.66,0.34607838091643206
0.661,0.34607450828047087
0.662,0.34607047275418296
0.663,0.34606626809910024
0.664,0.3460618878654703
0.665,0.34605732538629247
0.666,0.3460525737712233
0.667,0.34604762590037674
0.668,0.34604247441799035
0.669,0.34603711172598306
0.67,0.3460315299773852
0.671,0.3460257210696514
0.672,0.346019676637855
0.673,0.3460133880477589
0.674,0.34600684638877255
0.675,0.34600004246678767
0.676,0.3459929667968947
0.677,0.34598560959598934
0.678,0.3459779607752532
0.679,0.34597000993253335
0.68,0.3459617463445946
0.681,0.3459531589592726
0.682,0.34594423638751315
0.683,0.3459349668952982
0.684,0.3459253383954788
0.685,0.3459153384394915
0.686,0.3459049542089869
0.687,0.3458941725073515
0.6880000000000001,0.3458829797511369
0.6890000000000001,0.34587136196140217
0.6900000000000001,0.34585930475496063
0.6910000000000001,0.3458467933355525
0.6920000000000001,0.3458338124849241
0.6930000000000001,0.345820346553844
0.6940000000000001,0.34580637945303855
0.6950000000000001,0.345791894644062
0.6960000000000001,0.34577687513011107
0.6970000000000001,0.34576130344677136
0.6980000000000001,0.3457451616527233
0.6990000000000001,0.34572843132039666
0.7000000000000001,0.34571109352658436
0.7010000000000001,0.3456931288430308
0.7020000000000001,0.34567451732698495
0.7030000000000001,0.3456552385117399
0.704,0.34563527139715916
0.705,0.3456145944401962
0.706,0.34559318554542356
0.707,0.3455710220555638
0.708,0.3455480807420525
0.709,0.3455243377956223
0.71,0.3454997688169264
0.711,0.3454743488072166
0.712,0.34544805215907065
0.713,0.345420852647195
0.714,0.3453927234193012
0.715,0.34536363698707756
0.716,0.3453335652172594
0.717,0.3453024793228067
0.718,0.3452703498542203
0.719,0.34523714669097894
0.72,0.34520283903314275
0.721,0.3451673953931039
0.722,0.34513078358752436
0.723,0.34509297072945894
0.724,0.34505392322068507
0.725,0.34501360674424836
0.726,0.34497198625724135
0.727,0.3449290259838326
0.728,0.34488468940855677
0.729,0.3448389392698844
0.73,0.34479173755408843
0.731,0.34474304548941753
0.732,0.344692823540601
0.733,0.3446410314036964
0.734,0.3445876280012979
0.735,0.344532571478127
0.736,0.3444758191970124
0.737,0.34441732773529027
0.738,0.3443570528816332
0.739,0.34429494963332985
0.74,0.344230972194034
0.741,0.34416507397199714
0.742,0.34409720757880996
0.743,0.34402732482866594
0.744,0.34395537673816956
0.745,0.3438813135267027
0.746,0.34380508461737824
0.747,0.3437266386385884
0.748,0.34364592342617234
0.749,0.3435628860262258
0.75,0.3434774726985634
0.751,0.3433896289208598
0.752,0.34329929939348464
0.753,0.3432064280450501
0.754,0.3431109580386944
0.755,0.34301283177910985
0.756,0.34291199092034697
0.757,0.3428083763743987
0.758,0.3427019283205931
0.759,0.34259258621580696
0.76,0.3424802888055174
0.761,0.34236497413571104
0.762,0.34224657956566007
0.763,0.34212504178159203
0.764,0.3420002968112571
0.765,0.3418722800394158
0.766,0.34174092622425417
0.767,0.3416061695147497
0.768,0.3414679434689892
0.769,0.34132618107345847
0.77,0.34118081476331436
0.771,0.3410317764436457
0.772,0.34087899751173734
0.773,0.3407224088803453
0.774,0.3405619410019846
0.775,0.34039752389424865
0.776,0.34022908716615335
0.777,0.34005656004552115
0.778,0.3398798714074002
0.779,0.3396989498035283
0.78,0.33951372349283565
0.781,0.33932412047299515
0.782,0.3391300685130089
0.783,0.3389314951868393
0.784,0.33872832790806734
0.785,0.33852049396558703
0.786,0.33830792056031994
0.787,0.33809053484294005
0.788,0.3378682639526069
0.789,0.3376410350566878
0.79,0.3374087753914595
0.791,0.3371714123037757
0.792,0.3369288732936745
0.793,0.33668108605792374
0.794,0.33642797853446677
0.795,0.3361694789477568
0.796,0.3359055158549542
0.797,0.3356360181929586
0.798,0.3353609153262492
0.799,0.3350801370955031
0.8,0.3347936138669638
0.801,0.3345012765825176
0.802,0.334203056810453
0.803,0.3338988867968568
0.804,0.33358869951761033
0.805,0.3332724287309476
0.806,0.332950009030526
0.807,0.3326213758989658
0.808,0.3322864657618143
0.809,0.3319452160418799
0.81,0.33159756521388595
0.811,0.331243452859394
0.812,0.3308828197219354
0.8130000000000001,0.33051560776229805
0.8140000000000001,0.330141760213908
0.8150000000000001,0.32976122163824156
0.8160000000000001,0.3293739379802099
0.8170000000000001,0.3289798566234469
0.8180000000000001,0.3285789264454351
0.8190000000000001,0.3281710978724041
0.8200000000000001,0.32775632293392626
0.8210000000000001,0.3273345553171434
0.8220000000000001,0.32690575042054704
0.8230000000000001,0.32646986540724265
0.8240000000000001,0.32602685925761793
0.8250000000000001,0.3255766928213406
0.8260000000000001,0.32511932886860717
0.8270000000000001,0.3246547321405655
0.8280000000000001,0.3241828693988242
0.8290000000000001,0.32370370947397875
0.8300000000000001,0.32321722331306446
0.8310000000000001,0.3227233840258569
0.8320000000000001,0.3222221669299366
0.833,0.32171354959443826
0.834,0.32119751188239387
0.835,0.3206740359915966
0.836,0.32014310649389355
0.837,0.31960471037282845
0.838,0.319058837059552
0.839,0.3185054784669175
0.84,0.31794462902167914
0.841,0.31737628569471393
0.842,0.3168004480291889
0.843,0.31621711816659487
0.844,0.3156263008705669
0.845,0.3150280035484231
0.846,0.3144222362703428
0.847,0.3138090117861179
0.848,0.3131883455394008
0.849,0.3125602556793939
0.85,0.3119247630699043
0.851,0.311281891295712
0.852,0.31063166666619013
0.853,0.3099741182161179
0.854,0.3093092777036432
0.855,0.30863717960534215
0.856,0.3079578611083271
0.857,0.3072713620993716
0.858,0.3065777251510126
0.859,0.3058769955045927
0.86,0.3051692210502253
0.861,0.3044544523036536
0.862,0.303732742379984
0.863,0.3030041469642924
0.864,0.3022687242790797
0.865,0.301526535048592
0.866,0.30077764245999694
0.867,0.3000221121214292
0.868,0.29926001201692626
0.869,0.29849141245826455
0.87,0.297716386033735
0.871,0.2969350075538835
0.872,0.2961473539942605
0.873,0.29535350443522423
0.874,0.294553539998851
0.875,0.29374754378301143
0.876,0.29293560079267905
0.877,0.29211779786854153
0.878,0.2912942236129985
0.879,0.29046496831362384
0.88,0.28963012386419057
0.881,0.2887897836833556
0.882,0.28794404263110585
0.883,0.2870929969230803
0.884,0.2862367440428869
0.885,0.2853753826525309
0.886,0.2845090125010923
0.887,0.28363773433178335
0.888,0.2827616497875267
0.889,0.28188086131520174
0.89,0.2809954720687137
0.891,0.2801055858110348
0.892,0.27921130681538553
0.893,0.278312739765719
0.894,0.2774099896566771
0.895,0.2765031616931941
0.896,0.2755923611899233
0.897,0.27467769347066573
0.898,0.2737592637679857
0.899,0.27283717712319666
0.9,0.2719115382869022
0.901,0.27098245162028395
0.902,0.2700500209973214
0.903,0.26911434970813364
0.904,0.26817554036363306
0.905,0.26723369480167847
0.906,0.2662889139949137
0.907,0.2653412979604777
0.908,0.26439094567176974
0.909,0.26343795497245
0.91,0.262482422492848
0.911,0.2615244435689599
0.912,0.26056411216419156
0.913,0.25960152079402105
0.914,0.25863676045373135
0.915,0.25766992054936355
0.916,0.25670108883203735
0.917,0.25573035133577504
0.918,0.2547577923189527
0.919,0.25378349420950347
0.92,0.25280753755398044
0.921,0.2518300009705807
0.922,0.2508509611062194
0.923,0.24987049259773567
0.924,0.24888866803730034
0.925,0.24790555794207753
0.926,0.24692123072819108
0.927,0.24593575268902648
0.928,0.2449491879778883
0.929,0.24396159859502115
0.93,0.2429730443789914
0.931,0.2419835830024057
0.932,0.2409932699719394
0.933,0.24000215863262755
0.934,0.23901030017635708
0.935,0.2380177436544925
0.936,0.23702453599454443
0.937,0.23603072202078515
0.9380000000000001,0.23503634447869734
0.9390000000000001,0.234041444063131
0.9400000000000001,0.23304605945003218
0.9410000000000001,0.2320502273315927
0.9420000000000001,0.23105398245466097
0.9430000000000001,0.23005735766224064
0.9440000000000001,0.22906038393789613
0.9450000000000001,0.22806309045286952
0.9460000000000001,0.22706550461571232
0.9470000000000001,0.22606765212421673
0.9480000000000001,0.22506955701943393
0.9490000000000001,0.2240712417415538
0.9500000000000001,0.2230727271874155
0.9510000000000001,0.22207403276941903
0.9520000000000001,0.22107517647559727
0.9530000000000001,0.22007617493061096
0.9540000000000001,0.2190770434574255
0.9550000000000001,0.21807779613942935
0.9560000000000001,0.21707844588275585
0.9570000000000001,0.21607900447856962
0.9580000000000001,0.2150794826650881
0.9590000000000001,0.21407989018910728
0.96,0.2130802358668134
0.961,0.2120805276436643
0.962,0.2110807726531379
0.963,0.2100809772741527
0.964,0.20908114718697568
0.965,0.20808128742744664
0.966,0.20708140243936576
0.967,0.20608149612489335
0.968,0.20508157189284226
0.969,0.20408163270474527
0.97,0.20308168111860725
0.971,0.2020817193302596
0.972,0.20108174921226463
0.973,0.20008177235032096
0.974,0.1990817900771526
0.975,0.1980818035038754
0.976,0.19708181354885312
0.977,0.19608182096407678
0.978,0.1950818263591145
0.979,0.1940818302226971
0.98,0.19308183294202133
0.981,0.19208183481986468
0.982,0.19108183608962107
0.983,0.19008183692837766
0.984,0.18908183746816282
0.985,0.1880818378055045
0.986,0.18708183800944278
0.987,0.18608183812814663
0.988,0.18508183819428609
0.989,0.1840818382293095
0.99,0.18308183824677526
0.991,0.18208183825488145
0.992,0.18108183825832827
0.993,0.18008183825964252
0.994,0.1790818382600785
0.995,0.17808183826019877
0.996,0.17708183826022453
0.997,0.1760818382602283
0.998,0.1750818382602286
0.999,0.1740818382602286
1.0,0.1730818382602286


==> experiments/binom_coverage/expected_interval_width_wilson_cc.csv <==
0.0,0.06893025142803272
0.001,0.07038884495957547
0.002,0.07182675049728038
0.003,0.07324444462102868
0.004,0.07464239103409435
0.005,0.07602104091940633
0.006,0.0773808332863981
0.007,0.0787221953086598
0.008,0.08004554265260619
0.009000000000000001,0.08135127979737032
0.01,0.08263980034612899
0.011,0.0839114873290627
0.012,0.08516671349815094
0.013000000000000001,0.08640584161399806
0.014,0.08762922472488352
0.015,0.08883720643822558
0.016,0.09003012118464493
0.017,0.09120829447481084
0.018000000000000002,0.09237204314924931
0.019,0.0935216756212887
0.02,0.09465749211331587
0.021,0.09577978488651136
0.022,0.09688883846422984
0.023,0.09798492984918747
0.024,0.09906832873461542
0.025,0.10013929770953556
0.026000000000000002,0.10119809245831007
0.027,0.10224496195461398
0.028,0.10328014864997738
0.029,0.10430388865703846
0.03,0.10531641192764826
0.031,0.10631794242596276
0.032,0.1073086982966553
0.033,0.10828889202838045
0.034,0.10925873061261543
0.035,0.11021841569800439
0.036000000000000004,0.11116814374032596
0.037,0.11210810614820364
0.038,0.11303848942467298
0.039,0.11395947530472003
0.04,0.11487124088890147
0.041,0.11577395877315097
0.042,0.11666779717488049
0.043000000000000003,0.11755292005547623
0.044,0.11842948723928934
0.045,0.11929765452921928
0.046,0.12015757381898412
0.047,0.12100939320216964
0.048,0.1218532570781484
0.049,0.12268930625495596
0.05,0.1235176780492083
0.051000000000000004,0.1243385063831468
0.052000000000000005,0.12515192187888868
0.053,0.12595805194996332
0.054,0.12675702089021204
0.055,0.12754894996012464
0.056,0.1283339574706863
0.057,0.1291121588648059
0.058,0.12988366679639538
0.059000000000000004,0.13064859120716518
0.06,0.13140703940120435
0.061,0.1321591161174058
0.062,0.13290492359980077
0.063,0.1336445616658614
0.064,0.13437812777283148
0.065,0.13510571708214072
0.066,0.13582742252195734
0.067,0.1365433348479379
0.068,0.13725354270221762
0.069,0.13795813267070303
0.07,0.13865718933870533
0.07100000000000001,0.13935079534497383
0.07200000000000001,0.14003903143416446
0.073,0.1407219765078007
0.074,0.14139970767376073
0.075,0.14207230029434062
0.076,0.14273982803293284
0.077,0.1434023628993591
0.078,0.1440599752939007
0.079,0.14471273405006063
0.08,0.14536070647609703
0.081,0.14600395839536437
0.082,0.1466425541854948
0.083,0.14727655681645596
0.084,0.14790602788751941
0.085,0.1485310276631676
0.08600000000000001,0.14915161510797445
0.08700000000000001,0.14976784792048922
0.088,0.15037978256615084
0.089,0.15098747430926301
0.09,0.1515909772440594
0.091,0.15219034432488046
0.092,0.15278562739549534
0.093,0.15337687721758736
0.094,0.1539641434984326
0.095,0.1545474749177923
0.096,0.15512691915404453
0.097,0.15570252290957592
0.098,0.15627433193545598
0.099,0.15684239105541617
0.1,0.15740674418915226
0.101,0.15796743437497093
0.10200000000000001,0.15852450379180105
0.10300000000000001,0.15907799378058674
0.10400000000000001,0.159627944865081
0.105,0.16017439677205822
0.106,0.1607173884509617
0.107,0.1612569580930038
0.108,0.16179314314973428
0.109,0.16232598035109264
0.11,0.16285550572295912
0.111,0.1633817546042215
0.112,0.16390476166336804
0.113,0.16442456091462293
0.114,0.16494118573363956
0.115,0.1654546688727596
0.116,0.16596504247585472
0.117,0.16647233809276243
0.11800000000000001,0.16697658669332696
0.11900000000000001,0.1674778186810567
0.12,0.16797606390641143
0.121,0.16847135167972735
0.122,0.16896371078379233
0.123,0.1694531694860821
0.124,0.1699397555506651
0.125,0.17042349624978692
0.126,0.17090441837514547
0.127,0.17138254824886132
0.128,0.17185791173415685
0.129,0.17233053424575048
0.13,0.17280044075997314
0.131,0.17326765582461767
0.132,0.17373220356852678
0.133,0.1741941077109285
0.134,0.17465339157052462
0.135,0.1751100780743415
0.136,0.17556418976634905
0.137,0.17601574881585338
0.138,0.17646477702567198
0.139,0.17691129584009596
0.14,0.177355326352645
0.14100000000000001,0.17779688931362445
0.14200000000000002,0.17823600513748383
0.14300000000000002,0.17867269390999035
0.14400000000000002,0.17910697539521536
0.145,0.17953886904234323
0.146,0.1799683939923089
0.147,0.18039556908426174
0.148,0.18082041286187234
0.149,0.18124294357947376
0.15,0.1816631792080521
0.151,0.18208113744108598
0.152,0.18249683570023828
0.153,0.18291029114090745
0.154,0.18332152065764099
0.155,0.1837305408894138
0.156,0.18413736822477553
0.157,0.18454201880687315
0.158,0.18494450853834885
0.159,0.18534485308611698
0.16,0.18574306788602796
0.161,0.18613916814741477
0.162,0.18653316885753174
0.163,0.18692508478588554
0.164,0.18731493048846193
0.165,0.1877027203118502
0.166,0.18808846839727092
0.167,0.18847218868450635
0.168,0.18885389491573726
0.169,0.18923360063928976
0.17,0.18961131921329416
0.171,0.18998706380925584
0.17200000000000001,0.19036084741554532
0.17300000000000001,0.19073268284080458
0.17400000000000002,0.19110258271727495
0.17500000000000002,0.191470559504049
0.176,0.1918366254902451
0.177,0.19220079279811103
0.178,0.19256307338605477
0.179,0.1929234790516085
0.18,0.19328202143432197
0.181,0.19363871201859284
0.182,0.19399356213643196
0.183,0.19434658297016597
0.184,0.19469778555508135
0.185,0.19504718078200645
0.186,0.1953947793998389
0.187,0.19574059201801536
0.188,0.1960846291089257
0.189,0.19642690101027763
0.19,0.19676741792740504
0.191,0.19710618993553042
0.192,0.19744322698197392
0.193,0.19777853888831656
0.194,0.19811213535251823
0.195,0.19844402595098565
0.196,0.19877422014060062
0.197,0.1991027272607032
0.198,0.19942955653503164
0.199,0.19975471707362338
0.2,0.20007821787467292
0.201,0.20040006782635383
0.202,0.20072027570860143
0.203,0.201038850194857
0.20400000000000001,0.2013557998537771
0.20500000000000002,0.20167113315090757
0.20600000000000002,0.20198485845032244
0.20700000000000002,0.20229698401622817
0.20800000000000002,0.20260751801453794
0.209,0.20291646851441134
0.21,0.20322384348976286
0.211,0.20352965082074173
0.212,0.20383389829517973
0.213,0.20413659361001124
0.214,0.2044377443726644
0.215,0.2047373581024253
0.216,0.205035442231774
0.217,0.20533200410769395
0.218,0.20562705099295803
0.219,0.20592059006738547
0.22,0.2062126284290784
0.221,0.2065031730956305
0.222,0.2067922310053152
0.223,0.20707980901824868
0.224,0.20736591391753245
0.225,0.20765055241037184
0.226,0.20793373112917568
0.227,0.20821545663263186
0.228,0.2084957354067671
0.229,0.20877457386598036
0.23,0.2090519783540632
0.231,0.20932795514519595
0.232,0.20960251044493028
0.233,0.20987565039114717
0.234,0.21014738105500347
0.23500000000000001,0.21041770844185612
0.23600000000000002,0.21068663849217317
0.23700000000000002,0.21095417708242428
0.23800000000000002,0.21122033002595864
0.23900000000000002,0.2114851030738639
0.24,0.2117485019158123
0.241,0.21201053218088842
0.242,0.21227119943840414
0.243,0.21253050919869942
0.244,0.21278846691392655
0.245,0.2130450779788226
0.246,0.21330034773146667
0.247,0.2135542814540245
0.248,0.21380688437348055
0.249,0.21405816166235445
0.25,0.2143081184394098
0.251,0.2145567597703453
0.252,0.21480409066847747
0.253,0.21505011609541066
0.254,0.21529484096169413
0.255,0.21553827012747018
0.256,0.21578040840310908
0.257,0.21602126054983406
0.258,0.2162608312803369
0.259,0.21649912525937995
0.26,0.2167361471043909
0.261,0.21697190138604644
0.262,0.21720639262884595
0.263,0.21743962531167538
0.264,0.21767160386836343
0.265,0.21790233268822568
0.266,0.2181318161166023
0.267,0.2183600584553854
0.268,0.2185870639635371
0.269,0.2188128368576026
0.27,0.21903738131220973
0.271,0.2192607014605651
0.272,0.2194828013949387
0.273,0.21970368516714167
0.274,0.21992335678899824
0.275,0.2201418202328081
0.276,0.22035907943180072
0.277,0.22057513828058511
0.278,0.2207900006355889
0.279,0.221003670315494
0.28,0.2212161511016632
0.281,0.22142744673856013
0.28200000000000003,0.22163756093416334
0.28300000000000003,0.22184649736037187
0.28400000000000003,0.22205425965341002
0.28500000000000003,0.22226085141421753
0.28600000000000003,0.22246627620884196
0.28700000000000003,0.22267053756881666
0.28800000000000003,0.22287363899154092
0.289,0.2230755839406497
0.29,0.22327637584637763
0.291,0.22347601810591983
0.292,0.22367451408378378
0.293,0.2238718671121398
0.294,0.224068080491163
0.295,0.22426315748937162
0.296,0.22445710134396
0.297,0.2246499152611257
0.298,0.22484160241639298
0.299,0.22503216595493095
0.3,0.22522160899186536
0.301,0.2254099346125901
0.302,0.2255971458730668
0.303,0.22578324580012965
0.304,0.22596823739177416
0.305,0.22615212361745388
0.306,0.226334907418363
0.307,0.22651659170771818
0.308,0.22669717937103978
0.309,0.22687667326642152
0.31,0.2270550762248043
0.311,0.22723239105023915
0.312,0.22740862052015037
0.313,0.22758376738559516
0.314,0.22775783437151462
0.315,0.2279308241769891
0.316,0.2281027394754819
0.317,0.2282735829150834
0.318,0.22844335711875338
0.319,0.22861206468455478
0.32,0.22877970818588986
0.321,0.2289462901717271
0.322,0.22911181316683066
0.323,0.22927627967198236
0.324,0.2294396921642015
0.325,0.22960205309696463
0.326,0.22976336490041507
0.327,0.22992362998157964
0.328,0.23008285072457116
0.329,0.2302410294907977
0.33,0.230398168619163
0.331,0.23055427042626572
0.332,0.23070933720659723
0.333,0.23086337123273404
0.334,0.2310163747555305
0.335,0.23116835000430608
0.336,0.23131929918703062
0.337,0.2314692244905109
0.338,0.2316181280805665
0.339,0.23176601210221304
0.34,0.23191287867983365
0.341,0.23205872991735424
0.342,0.23220356789841526
0.343,0.23234739468653862
0.34400000000000003,0.23249021232529488
0.34500000000000003,0.2326320228384664
0.34600000000000003,0.2327728282302096
0.34700000000000003,0.2329126304852146
0.34800000000000003,0.23305143156886143
0.34900000000000003,0.23318923342737763
0.35000000000000003,0.2333260379879863
0.35100000000000003,0.23346184715906412
0.352,0.23359666283028205
0.353,0.23373048687275902
0.354,0.23386332113920358
0.355,0.23399516746405505
0.356,0.2341260276636286
0.357,0.23425590353625025
0.358,0.2343847968623954
0.359,0.23451270940482544
0.36,0.23463964290871736
0.361,0.2347655991017992
0.362,0.23489057969447683
0.363,0.23501458637996386
0.364,0.235137620834406
0.365,0.23525968471700623
0.366,0.23538077967014878
0.367,0.23550090731951745
0.368,0.2356200692742187
0.369,0.23573826712689483
0.37,0.23585550245384426
0.371,0.2359717768151343
0.372,0.23608709175471373
0.373,0.23620144880052604
0.374,0.2363148494646161
0.375,0.23642729524324282
0.376,0.23653878761698255
0.377,0.23664932805083613
0.378,0.23675891799433374
0.379,0.2368675588816343
0.38,0.23697525213163118
0.381,0.23708199914804745
0.382,0.23718780131953854
0.383,0.23729266001978533
0.384,0.23739657660759195
0.385,0.23749955242698062
0.386,0.23760158880728352
0.387,0.2377026870632356
0.388,0.23780284849506303
0.389,0.23790207438857464
0.39,0.23800036601524982
0.391,0.23809772463232307
0.392,0.2381941514828728
0.393,0.23828964779590153
0.394,0.23838421478642333
0.395,0.23847785365554294
0.396,0.238570565590537
0.397,0.23866235176493505
0.398,0.23875321333859542
0.399,0.23884315145778615
0.4,0.23893216725525812
0.401,0.23902026185032096
0.402,0.23910743634891957
0.403,0.23919369184370248
0.404,0.23927902941409848
0.405,0.23936345012638424
0.406,0.23944695503375663
0.40700000000000003,0.23952954517639954
0.40800000000000003,0.23961122158155107
0.40900000000000003,0.2396919852635747
0.41000000000000003,0.23977183722401932
0.41100000000000003,0.23985077845168923
0.41200000000000003,0.23992880992270316
0.41300000000000003,0.24000593260056063
0.41400000000000003,0.24008214743620318
0.41500000000000004,0.24015745536807465
0.41600000000000004,0.24023185732218155
0.417,0.24030535421215102
0.418,0.24037794693929188
0.419,0.24044963639264888
0.42,0.24052042344906135
0.421,0.24059030897321626
0.422,0.2406592938177057
0.423,0.24072737882307757
0.424,0.24079456481789221
0.425,0.24086085261876905
0.426,0.24092624303044516
0.427,0.24099073684581587
0.428,0.24105433484599542
0.429,0.24111703780035523
0.43,0.24117884646657886
0.431,0.24123976159070581
0.432,0.2412997839071781
0.433,0.24135891413888574
0.434,0.24141715299721309
0.435,0.2414745011820794
0.436,0.24153095938198443
0.437,0.24158652827404895
0.438,0.2416412085240586
0.439,0.24169500078650133
0.44,0.241747905704612
0.441,0.24179992391040572
0.442,0.2418510560247211
0.443,0.24190130265725523
0.444,0.24195066440660343
0.445,0.241999141860292
0.446,0.24204673559481718
0.447,0.24209344617567707
0.448,0.2421392741574084
0.449,0.24218422008361706
0.45,0.24222828448701444
0.451,0.24227146788944523
0.452,0.24231377080192273
0.453,0.24235519372465644
0.454,0.24239573714708404
0.455,0.24243540154789853
0.456,0.24247418739508053
0.457,0.2425120951459207
0.458,0.24254912524705308
0.459,0.2425852781344762
0.46,0.2426205542335834
0.461,0.2426549539591837
0.462,0.24268847771553212
0.463,0.24272112589634667
0.464,0.24275289888483872
0.465,0.24278379705372985
0.466,0.24281382076527722
0.467,0.2428429703712941
0.468,0.24287124621317055
0.46900000000000003,0.24289864862189306
0.47000000000000003,0.24292517791806476
0.47100000000000003,0.24295083441192403
0.47200000000000003,0.24297561840336301
0.47300000000000003,0.2429995301819438
0.47400000000000003,0.24302257002691835
0.47500000000000003,0.24304473820724076
0.47600000000000003,0.2430660349815881
0.47700000000000004,0.24308646059836986
0.47800000000000004,0.24310601529574757
0.47900000000000004,0.2431246993016452
0.48,0.24314251283376523
0.481,0.24315945609959885
0.482,0.24317552929643907
0.483,0.24319073261139343
0.484,0.24320506622139304
0.485,0.2432185302932038
0.486,0.24323112498343624
0.487,0.24324285043855448
0.488,0.2432537067948844
0.489,0.24326369417862204
0.49,0.24327281270584067
0.491,0.24328106248249798
0.492,0.24328844360444146
0.493,0.24329495615741473
0.494,0.24330060021706226
0.495,0.24330537584893344
0.496,0.243309283108487
0.497,0.24331232204109335
0.498,0.24331449268203856
0.499,0.24331579505652512
0.5,0.24331622917967383
0.501,0.24331579505652506
0.502,0.2433144926820386
0.503,0.24331232204109335
0.504,0.24330928310848696
0.505,0.24330537584893358
0.506,0.24330060021706232
0.507,0.2432949561574148
0.508,0.24328844360444143
0.509,0.24328106248249784
0.51,0.24327281270584064
0.511,0.24326369417862195
0.512,0.2432537067948844
0.513,0.24324285043855454
0.514,0.24323112498343621
0.515,0.2432185302932038
0.516,0.24320506622139296
0.517,0.24319073261139346
0.518,0.24317552929643896
0.519,0.24315945609959883
0.52,0.24314251283376515
0.521,0.24312469930164543
0.522,0.2431060152957475
0.523,0.24308646059836986
0.524,0.24306603498158785
0.525,0.24304473820724082
0.526,0.24302257002691807
0.527,0.242999530181944
0.528,0.24297561840336293
0.529,0.24295083441192405
0.53,0.2429251779180648
0.531,0.24289864862189317
0.532,0.24287124621317033
0.533,0.2428429703712941
0.534,0.24281382076527716
0.535,0.24278379705372963
0.536,0.2427528988848386
0.537,0.24272112589634678
0.538,0.24268847771553187
0.539,0.242654953959184
0.54,0.2426205542335835
0.541,0.2425852781344765
0.542,0.24254912524705324
0.543,0.2425120951459208
0.544,0.24247418739508037
0.545,0.2424354015478986
0.546,0.24239573714708387
0.547,0.24235519372465641
0.548,0.24231377080192248
0.549,0.24227146788944529
0.55,0.24222828448701433
0.551,0.24218422008361723
0.552,0.2421392741574084
0.553,0.24209344617567707
0.554,0.24204673559481732
0.555,0.24199914186029223
0.556,0.2419506644066033
0.557,0.24190130265725546
0.558,0.24185105602472096
0.559,0.24179992391040597
0.56,0.2417479057046119
0.561,0.24169500078650158
0.562,0.24164120852405854
0.5630000000000001,0.24158652827404886
0.5640000000000001,0.2415309593819843
0.5650000000000001,0.24147450118207922
0.5660000000000001,0.24141715299721309
0.5670000000000001,0.24135891413888608
0.5680000000000001,0.241299783907178
0.5690000000000001,0.24123976159070584
0.5700000000000001,0.24117884646657867
0.5710000000000001,0.24111703780035534
0.5720000000000001,0.2410543348459953
0.5730000000000001,0.2409907368458161
0.5740000000000001,0.240926243030445
0.5750000000000001,0.24086085261876916
0.5760000000000001,0.24079456481789202
0.577,0.2407273788230777
0.578,0.24065929381770557
0.579,0.2405903089732165
0.58,0.24052042344906088
0.581,0.240449636392649
0.582,0.24037794693929182
0.583,0.24030535421215105
0.584,0.2402318573221815
0.585,0.24015745536807456
0.586,0.2400821474362032
0.587,0.24000593260056052
0.588,0.23992880992270316
0.589,0.23985077845168915
0.59,0.2397718372240193
0.591,0.2396919852635746
0.592,0.239611221581551
0.593,0.23952954517639952
0.594,0.2394469550337566
0.595,0.23936345012638427
0.596,0.2392790294140986
0.597,0.23919369184370243
0.598,0.23910743634891957
0.599,0.23902026185032102
0.6,0.2389321672552581
0.601,0.23884315145778617
0.602,0.23875321333859542
0.603,0.23866235176493505
0.604,0.23857056559053705
0.605,0.23847785365554283
0.606,0.23838421478642322
0.607,0.23828964779590162
0.608,0.23819415148287276
0.609,0.23809772463232307
0.61,0.23800036601524988
0.611,0.23790207438857466
0.612,0.23780284849506297
0.613,0.23770268706323566
0.614,0.2376015888072835
0.615,0.23749955242698073
0.616,0.2373965766075919
0.617,0.2372926600197853
0.618,0.2371878013195384
0.619,0.23708199914804745
0.62,0.23697525213163118
0.621,0.2368675588816344
0.622,0.23675891799433368
0.623,0.23664932805083613
0.624,0.23653878761698266
0.625,0.23642729524324285
0.626,0.23631484946461614
0.627,0.236201448800526
0.628,0.23608709175471368
0.629,0.23597177681513426
0.63,0.23585550245384418
0.631,0.23573826712689497
0.632,0.23562006927421864
0.633,0.23550090731951748
0.634,0.2353807796701488
0.635,0.23525968471700615
0.636,0.23513762083440598
0.637,0.23501458637996386
0.638,0.2348905796944769
0.639,0.23476559910179923
0.64,0.23463964290871736
0.641,0.23451270940482538
0.642,0.23438479686239538
0.643,0.2342559035362502
0.644,0.23412602766362864
0.645,0.2339951674640552
0.646,0.23386332113920363
0.647,0.23373048687275913
0.648,0.23359666283028208
0.649,0.2334618471590638
0.65,0.2333260379879865
0.651,0.23318923342737746
0.652,0.23305143156886132
0.653,0.23291263048521454
0.654,0.23277282823020953
0.655,0.23263202283846657
0.656,0.23249021232529501
0.657,0.23234739468653848
0.658,0.23220356789841534
0.659,0.23205872991735416
0.66,0.23191287867983387
0.661,0.23176601210221284
0.662,0.23161812808056653
0.663,0.2314692244905109
0.664,0.23131929918703065
0.665,0.23116835000430605
0.666,0.23101637475553047
0.667,0.23086337123273432
0.668,0.23070933720659723
0.669,0.23055427042626567
0.67,0.230398168619163
0.671,0.23024102949079772
0.672,0.23008285072457124
0.673,0.22992362998157956
0.674,0.2297633649004151
0.675,0.22960205309696444
0.676,0.22943969216420146
0.677,0.22927627967198236
0.678,0.22911181316683063
0.679,0.22894629017172743
0.68,0.22877970818589002
0.681,0.22861206468455478
0.682,0.22844335711875333
0.683,0.22827358291508332
0.684,0.2281027394754819
0.685,0.22793082417698918
0.686,0.2277578343715144
0.687,0.22758376738559488
0.6880000000000001,0.22740862052015043
0.6890000000000001,0.22723239105023935
0.6900000000000001,0.22705507622480425
0.6910000000000001,0.2268766732664218
0.6920000000000001,0.22669717937103961
0.6930000000000001,0.22651659170771818
0.6940000000000001,0.226334907418363
0.6950000000000001,0.22615212361745382
0.6960000000000001,0.22596823739177435
0.6970000000000001,0.2257832458001294
0.6980000000000001,0.2255971458730668
0.6990000000000001,0.22540993461258996
0.7000000000000001,0.22522160899186547
0.7010000000000001,0.22503216595493095
0.7020000000000001,0.22484160241639314
0.7030000000000001,0.22464991526112588
0.704,0.2244571013439603
0.705,0.22426315748937162
0.706,0.22406808049116314
0.707,0.22387186711213972
0.708,0.22367451408378364
0.709,0.22347601810591997
0.71,0.2232763758463778
0.711,0.22307558394064983
0.712,0.2228736389915409
0.713,0.2226705375688167
0.714,0.22246627620884193
0.715,0.22226085141421748
0.716,0.22205425965341008
0.717,0.22184649736037185
0.718,0.22163756093416323
0.719,0.2214274467385601
0.72,0.22121615110166326
0.721,0.22100367031549412
0.722,0.22079000063558898
0.723,0.22057513828058511
0.724,0.22035907943180066
0.725,0.22014182023280798
0.726,0.21992335678899824
0.727,0.21970368516714156
0.728,0.21948280139493867
0.729,0.21926070146056517
0.73,0.2190373813122098
0.731,0.21881283685760253
0.732,0.21858706396353703
0.733,0.21836005845538542
0.734,0.2181318161166023
0.735,0.2179023326882257
0.736,0.21767160386836343
0.737,0.21743962531167543
0.738,0.21720639262884592
0.739,0.21697190138604636
0.74,0.21673614710439087
0.741,0.21649912525937992
0.742,0.2162608312803369
0.743,0.21602126054983395
0.744,0.21578040840310908
0.745,0.21553827012747026
0.746,0.21529484096169405
0.747,0.21505011609541066
0.748,0.21480409066847753
0.749,0.21455675977034536
0.75,0.21430811843940975
0.751,0.21405816166235447
0.752,0.21380688437348047
0.753,0.21355428145402455
0.754,0.2133003477314667
0.755,0.2130450779788226
0.756,0.21278846691392653
0.757,0.21253050919869942
0.758,0.21227119943840417
0.759,0.21201053218088836
0.76,0.2117485019158123
0.761,0.21148510307386406
0.762,0.21122033002595855
0.763,0.21095417708242428
0.764,0.21068663849217312
0.765,0.21041770844185642
0.766,0.21014738105500347
0.767,0.20987565039114725
0.768,0.2096025104449303
0.769,0.20932795514519617
0.77,0.2090519783540631
0.771,0.20877457386598056
0.772,0.20849573540676697
0.773,0.208215456632632
0.774,0.20793373112917546
0.775,0.20765055241037184
0.776,0.2073659139175323
0.777,0.20707980901824866
0.778,0.20679223100531513
0.779,0.2065031730956306
0.78,0.20621262842907834
0.781,0.20592059006738558
0.782,0.20562705099295778
0.783,0.20533200410769398
0.784,0.20503544223177397
0.785,0.20473735810242524
0.786,0.2044377443726643
0.787,0.20413659361001113
0.788,0.20383389829517976
0.789,0.2035296508207419
0.79,0.20322384348976288
0.791,0.20291646851441134
0.792,0.20260751801453789
0.793,0.20229698401622795
0.794,0.2019848584503223
0.795,0.20167113315090768
0.796,0.20135579985377708
0.797,0.20103885019485687
0.798,0.20072027570860146
0.799,0.2004000678263538
0.8,0.20007821787467275
0.801,0.19975471707362336
0.802,0.19942955653503164
0.803,0.19910272726070322
0.804,0.19877422014060056
0.805,0.19844402595098545
0.806,0.1981121353525183
0.807,0.1977785388883168
0.808,0.19744322698197378
0.809,0.1971061899355304
0.81,0.19676741792740501
0.811,0.1964269010102773
0.812,0.19608462910892568
0.8130000000000001,0.19574059201801527
0.8140000000000001,0.19539477939983912
0.8150000000000001,0.1950471807820064
0.8160000000000001,0.19469778555508116
0.8170000000000001,0.19434658297016602
0.8180000000000001,0.19399356213643187
0.8190000000000001,0.19363871201859295
0.8200000000000001,0.19328202143432197
0.8210000000000001,0.19292347905160845
0.8220000000000001,0.19256307338605477
0.8230000000000001,0.19220079279811078
0.8240000000000001,0.19183662549024508
0.8250000000000001,0.19147055950404912
0.8260000000000001,0.1911025827172749
0.8270000000000001,0.19073268284080444
0.8280000000000001,0.1903608474155453
0.8290000000000001,0.1899870638092558
0.8300000000000001,0.18961131921329408
0.8310000000000001,0.1892336006392899
0.8320000000000001,0.18885389491573712
0.833,0.18847218868450638
0.834,0.18808846839727095
0.835,0.18770272031185004
0.836,0.18731493048846182
0.837,0.18692508478588563
0.838,0.18653316885753168
0.839,0.18613916814741463
0.84,0.18574306788602798
0.841,0.18534485308611703
0.842,0.18494450853834857
0.843,0.1845420188068731
0.844,0.18413736822477553
0.845,0.18373054088941382
0.846,0.18332152065764096
0.847,0.1829102911409074
0.848,0.18249683570023809
0.849,0.18208113744108603
0.85,0.18166317920805225
0.851,0.18124294357947365
0.852,0.18082041286187242
0.853,0.18039556908426194
0.854,0.17996839399230857
0.855,0.1795388690423432
0.856,0.17910697539521525
0.857,0.17867269390999033
0.858,0.17823600513748386
0.859,0.17779688931362445
0.86,0.17735532635264503
0.861,0.17691129584009604
0.862,0.176464777025672
0.863,0.17601574881585344
0.864,0.17556418976634908
0.865,0.17511007807434145
0.866,0.17465339157052465
0.867,0.17419410771092844
0.868,0.1737322035685268
0.869,0.17326765582461753
0.87,0.1728004407599731
0.871,0.17233053424575048
0.872,0.17185791173415682
0.873,0.17138254824886123
0.874,0.17090441837514542
0.875,0.17042349624978692
0.876,0.16993975555066507
0.877,0.1694531694860821
0.878,0.16896371078379224
0.879,0.16847135167972732
0.88,0.16797606390641132
0.881,0.16747781868105666
0.882,0.16697658669332696
0.883,0.16647233809276235
0.884,0.16596504247585464
0.885,0.16545466887275956
0.886,0.16494118573363953
0.887,0.16442456091462287
0.888,0.163904761663368
0.889,0.1633817546042215
0.89,0.1628555057229591
0.891,0.16232598035109247
0.892,0.16179314314973425
0.893,0.16125695809300383
0.894,0.16071738845096167
0.895,0.16017439677205814
0.896,0.15962794486508095
0.897,0.15907799378058668
0.898,0.1585245037918009
0.899,0.15796743437497085
0.9,0.15740674418915224
0.901,0.1568423910554161
0.902,0.1562743319354559
0.903,0.15570252290957584
0.904,0.15512691915404445
0.905,0.1545474749177922
0.906,0.1539641434984325
0.907,0.15337687721758733
0.908,0.1527856273954952
0.909,0.15219034432488043
0.91,0.15159097724405915
0.911,0.15098747430926304
0.912,0.15037978256615078
0.913,0.1497678479204891
0.914,0.14915161510797437
0.915,0.14853102766316742
0.916,0.1479060278875193
0.917,0.14727655681645585
0.918,0.1466425541854947
0.919,0.14600395839536442
0.92,0.145360706476097
0.921,0.1447127340500605
0.922,0.14405997529390072
0.923,0.1434023628993591
0.924,0.1427398280329328
0.925,0.14207230029434068
0.926,0.14139970767376062
0.927,0.14072197650780063
0.928,0.14003903143416452
0.929,0.13935079534497363
0.93,0.13865718933870538
0.931,0.13795813267070292
0.932,0.13725354270221762
0.933,0.1365433348479378
0.934,0.13582742252195734
0.935,0.1351057170821406
0.936,0.13437812777283153
0.937,0.1336445616658613
0.9380000000000001,0.13290492359980063
0.9390000000000001,0.13215911611740574
0.9400000000000001,0.13140703940120432
0.9410000000000001,0.13064859120716515
0.9420000000000001,0.1298836667963953
0.9430000000000001,0.12911215886480584
0.9440000000000001,0.12833395747068624
0.9450000000000001,0.1275489499601246
0.9460000000000001,0.126757020890212
0.9470000000000001,0.12595805194996323
0.9480000000000001,0.12515192187888854
0.9490000000000001,0.12433850638314678
0.9500000000000001,0.12351767804920828
0.9510000000000001,0.12268930625495594
0.9520000000000001,0.12185325707814842
0.9530000000000001,0.12100939320216961
0.9540000000000001,0.12015757381898415
0.9550000000000001,0.11929765452921931
0.9560000000000001,0.11842948723928938
0.9570000000000001,0.11755292005547621
0.9580000000000001,0.11666779717488046
0.9590000000000001,0.11577395877315089
0.96,0.11487124088890152
0.961,0.11395947530472017
0.962,0.11303848942467296
0.963,0.11210810614820368
0.964,0.11116814374032612
0.965,0.11021841569800438
0.966,0.1092587306126155
0.967,0.10828889202838052
0.968,0.10730869829665542
0.969,0.1063179424259628
0.97,0.10531641192764837
0.971,0.10430388865703849
0.972,0.10328014864997744
0.973,0.10224496195461409
0.974,0.1011980924583101
0.975,0.10013929770953564
0.976,0.09906832873461545
0.977,0.09798492984918751
0.978,0.09688883846422992
0.979,0.09577978488651138
0.98,0.09465749211331587
0.981,0.09352167562128873
0.982,0.09237204314924935
0.983,0.09120829447481094
0.984,0.09003012118464496
0.985,0.08883720643822561
0.986,0.08762922472488356
0.987,0.08640584161399806
0.988,0.08516671349815093
0.989,0.08391148732906273
0.99,0.082639800346129
0.991,0.08135127979737036
0.992,0.0800455426526062
0.993,0.07872219530865981
0.994,0.07738083328639814
0.995,0.07602104091940633
0.996,0.07464239103409431
0.997,0.07324444462102866
0.998,0.07182675049728035
0.999,0.07038884495957541
1.0,0.06893025142803266


==> experiments/binom_coverage/expected_num_samples_chen.csv <==
0.0,78.0
0.001,79.72533673319866
0.002,81.46893057242137
0.003,83.23013902571586
0.004,85.00830609584038
0.005,86.80277168869279
0.006,88.61287768705378
0.007,90.43797169148387
0.008,92.27740921384643
0.009000000000000001,94.13055491291541
0.01,95.99678329609262
0.011,97.87547917796996
0.012,99.76603808275891
0.013000000000000001,101.66786669931422
0.014,103.5803834401873
0.015,105.50301911575468
0.016,107.43521770743409
0.017,109.3764372073358
0.018000000000000002,111.32615048292992
0.019,113.28384612241395
0.02,115.24902921778546
0.021,117.2212220468354
0.022,119.19996462132168
0.023,121.18481507564418
0.024,123.17534987780526
0.025,125.17116385186472
0.026000000000000002,127.17187000816492
0.027,129.17709918412012
0.028,131.18649950420217
0.029,133.19973567284418
0.03,135.21648811829567
0.031,137.23645200897855
0.032,139.25933616661234
0.033,141.28486190230976
0.034,143.31276180298633
0.035,145.34277849580624
0.036000000000000004,147.37466341801033
0.037,149.40817561837395
0.038,151.44308061476926
0.039,153.47914932990375
0.04,155.51615712436774
0.041,157.5538829427143
0.042,159.59210858454583
0.043000000000000003,161.63061810859458
0.044,163.66919737369076
0.045,165.7076337164544
0.046,167.7457157616343
0.047,169.7832333574121
0.048,171.8199776247614
0.049,173.85574110724372
0.05,175.89031800548844
0.051000000000000004,177.9235044791077
0.052000000000000005,179.95509899797415
0.053,181.9849027246406
0.054,184.01271991018945
0.055,186.03835828691012
0.056,188.06162944286945
0.057,190.08234916553994
0.058,192.1003377441157
0.059000000000000004,194.1154202228397
0.06,196.1274266004774
0.061,198.1361919738884
0.062,200.14155662629787
0.063,202.14336606348266
0.064,204.14147100295034
0.065,206.13572732341146
0.066,208.125995982639
0.067,210.1121429132552
0.068,212.09403890576297
0.069,214.0715594886714
0.07,216.04458481439323
0.07100000000000001,218.01299955932083
0.07200000000000001,219.97669284456538
0.073,221.935558183008
0.074,223.8894934559458
0.075,225.8384009214707
0.076,227.78218725441639
0.077,229.72076361630934
0.078,231.65404575205
0.079,233.5819541087046
0.08,235.50441397066967
0.081,237.42135560463248
0.082,239.33271440722655
0.083,241.23843104806045
0.084,243.13845160089116
0.085,245.03272765608267
0.08600000000000001,246.92121640811814
0.08700000000000001,248.80388071276278
0.088,250.68068910948068
0.089,252.55161580583265
0.09,254.41664062173734
0.091,256.27574889271096
0.092,258.1289313323312
0.093,259.97618385527505
0.094,261.81750736325546
0.095,263.65290749702535
0.096,265.48239435830186
0.097,267.30598220597705
0.098,269.12368913133844
0.099,270.9355367171838
0.1,272.74154968575294
0.101,274.5417555402629
0.10200000000000001,276.3361842046025
0.10300000000000001,278.1248676653922
0.10400000000000001,279.9078396201997
0.105,281.6851351352367
0.106,283.45679031537
0.107,285.2228419887549
0.108,286.98332740795365
0.109,288.7382839688984
0.11,290.48774894866506
0.111,292.2317592626417
0.112,293.97035124136477
0.113,295.7035604270349
0.114,297.4314213895119
0.115,299.15396756143974
0.116,300.8712310920356
0.117,302.5832427190042
0.11800000000000001,304.2900316579975
0.11900000000000001,305.9916255090118
0.12,307.688050179115
0.121,309.37932982089706
0.122,311.0654867860194
0.123,312.74654159328463
0.124,314.4225129105928
0.125,316.0934175501757
0.126,317.7592704764628
0.127,319.42008482592183
0.128,321.07587193817227
0.129,322.72664139765345
0.13,324.37240108509354
0.131,326.01315723798814
0.132,327.6489145193023
0.133,329.2796760935707
0.134,330.9054437095901
0.135,332.52621778890676
0.136,334.1419975193214
0.137,335.75278095267566
0.138,337.35856510622796
0.139,338.95934606698864
0.14,340.5551190984341
0.14100000000000001,342.1458787490892
0.14200000000000002,343.7316189625237
0.14300000000000002,345.31233318836365
0.14400000000000002,346.88801449395993
0.145,348.45865567638475
0.146,350.0242493744675
0.147,351.5847881805019
0.148,353.1402647513584
0.149,354.6906719185712
0.15,356.23600279698906
0.151,357.7762508914697
0.152,359.311410201024
0.153,360.841475319717
0.154,362.3664415335262
0.155,363.88630491227724
0.156,365.401062395663
0.157,366.91071187229994
0.158,368.41525225069864
0.159,369.91468352100304
0.16,371.40900680634644
0.161,372.89822440270177
0.162,374.3823398061632
0.163,375.8613577267073
0.164,377.33528408760907
0.165,378.8041260098725
0.166,380.26789178123045
0.167,381.72659080951723
0.168,383.18023356045785
0.169,384.62883148021086
0.17,386.07239690327384
0.171,387.51094294664625
0.17200000000000001,388.94448339143554
0.17300000000000001,390.37303255334024
0.17400000000000002,391.7966051436958
0.17500000000000002,393.2152161229834
0.176,394.62888054887895
0.177,396.03761342095135
0.178,397.44142952462516
0.179,398.84034327607844
0.18,400.23436857133544
0.181,401.62351864071553
0.182,403.00780591191136
0.183,404.3872418825361
0.184,405.76183700507596
0.185,407.1316005846345
0.186,408.4965406919296
0.187,409.856664091362
0.188,411.2119761860523
0.189,412.562480979045
0.19,413.90818105198866
0.191,415.249077559879
0.192,416.5851702426268
0.193,417.91645745149407
0.194,419.2429361907014
0.195,420.5646021718343
0.196,421.8814498810119
0.197,423.1934726561723
0.198,424.5006627742697
0.199,425.8030115456072
0.2,427.1005094150805
0.201,428.3931460675805
0.202,429.68091053744376
0.203,430.96379131933617
0.20400000000000001,432.2417764806779
0.20500000000000002,433.5148537732172
0.20600000000000002,434.7830107441264
0.20700000000000002,436.0462348444935
0.20800000000000002,437.3045135358596
0.209,438.5578343929447
0.21,439.8061852033455
0.211,441.0495540629194
0.212,442.2879294671616
0.213,443.52130039815427
0.214,444.7496564069821
0.215,445.9729876914677
0.216,447.1912851690543
0.217,448.40454054469103
0.218,449.61274637346713
0.219,450.8158961177399
0.22,452.0139841984138
0.221,453.2070060399591
0.222,454.3949581086972
0.223,455.57783794382857
0.224,456.7556441805964
0.225,457.92837656498233
0.226,459.0960359592844
0.227,460.258624337945
0.228,461.416144773022
0.229,462.5686014087607
0.23,463.71599942480117
0.231,464.85834498767554
0.232,465.9956451903878
0.233,467.1279079800322
0.234,468.255142073603
0.23500000000000001,469.3773568623407
0.23600000000000002,470.4945623051985
0.23700000000000002,471.6067688122219
0.23800000000000002,472.71398711888264
0.23900000000000002,473.81622815263637
0.24,474.9135028931693
0.241,476.0058222280891
0.242,477.09319680581655
0.243,478.17563688787095
0.244,479.2531522026009
0.245,480.3257518026775
0.246,481.39344392865087
0.247,482.4562358809093
0.248,483.5141339023363
0.249,484.5671430739056
0.25,485.6152672253127
0.251,486.6585088626027
0.252,487.6968691145425
0.253,488.7303476992394
0.254,489.75894291225234
0.255,490.7826516371079
0.256,491.801469378835
0.257,492.81539032074596
0.258,493.82440740435936
0.259,494.8285124319514
0.26,495.82769619087753
0.261,496.821948598399
0.262,497.81125886542
0.263,498.79561567716473
0.264,499.77500738851523
0.265,500.74942223143137
0.266,501.7188485316083
0.267,502.6832749313064
0.268,503.64269061510583
0.269,504.5970855352026
0.27,505.546450632784
0.271,506.49077805198726
0.272,507.4300613429746
0.273,508.36429565073564
0.274,509.29347788636494
0.275,510.21760687777316
0.276,511.13668349700987
0.277,512.0507107617117
0.278,512.959693908514
0.279,513.8636404366694
0.28,514.7625601205506
0.281,515.656464990181
0.28200000000000003,516.5453692794209
0.28300000000000003,517.4292893419483
0.28400000000000003,518.3082435356996
0.28500000000000003,519.1822520769337
0.28600000000000003,520.0513368656045
0.28700000000000003,520.9155212842024
0.28800000000000003,521.7748299726893
0.289,522.6292885825806
0.29,523.4789235134641
0.291,524.3237616361217
0.292,525.1638300052595
0.293,525.9991555675185
0.294,526.8297648672161
0.295,527.6556837560555
0.296,528.4769371091306
0.297,529.2935485533337
0.298,530.1055402101442
0.299,530.9129324584828
0.3,531.7157437189894
0.301,532.5139902646858
0.302,533.3076860585525
0.303,534.0968426220522
0.304,534.8814689341132
0.305,535.6615713635676
0.306,536.4371536334527
0.307,537.2082168190949
0.308,537.9747593772888
0.309,538.7367772074628
0.31,539.494263741154
0.311,540.2472100597826
0.312,540.9956050362284
0.313,541.7394354995158
0.314,542.4786864175018
0.315,543.2133410964344
0.316,543.9433813919558
0.317,544.6687879302236
0.318,545.3895403336612
0.319,546.1056174501019
0.32,546.816997580026
0.321,547.5236587009515
0.322,548.2255786840852
0.323,548.9227355027972
0.324,549.6151074285583
0.325,550.3026732145391
0.326,550.9854122631492
0.327,551.6633047783903
0.328,552.3363318999816
0.329,553.0044758208144
0.33,553.6677198853232
0.331,554.3260486709856
0.332,554.9794480510769
0.333,555.6279052414569
0.334,556.2714088299704
0.335,556.9099487916385
0.336,557.5435164885982
0.337,558.1721046582275
0.338,558.7957073886345
0.339,559.4143200851172
0.34,560.0279394268507
0.341,560.6365633174573
0.342,561.240190828687
0.343,561.8388221408366
0.34400000000000003,562.4324584789778
0.34500000000000003,563.0211020485218
0.34600000000000003,563.6047559690045
0.34700000000000003,564.1834242093969
0.34800000000000003,564.757111523617
0.34900000000000003,565.3258233892919
0.35000000000000003,565.8895659481868
0.35100000000000003,566.4483459510824
0.352,567.0021707052385
0.353,567.5510480268265
0.354,568.0949861966726
0.355,568.6339939204172
0.356,569.1680802924278
0.357,569.6972547633154
0.358,570.2215271106402
0.359,570.7409074123201
0.36,571.2554060221368
0.361,571.7650335467034
0.362,572.2698008231472
0.363,572.7697188967836
0.364,573.2647989979793
0.365,573.7550525174565
0.366,574.2404909792776
0.367,574.721126010822
0.368,575.1969693091163
0.369,575.6680326029795
0.37,576.1343276105563
0.371,576.5958659919249
0.372,577.052659296617
0.373,577.5047189060537
0.374,577.9520559710409
0.375,578.3946813446458
0.376,578.8326055109694
0.377,579.2658385104547
0.378,579.6943898625683
0.379,580.1182684868169
0.38,580.5374826231947
0.381,580.9520397532926
0.382,581.3619465233395
0.383,581.7672086705535
0.384,582.1678309541921
0.385,582.5638170926736
0.386,582.9551697081531
0.387,583.3418902798265
0.388,583.7239791071629
0.389,584.1014352841557
0.39,584.4742566854949
0.391,584.8424399654107
0.392,585.2059805697405
0.393,585.5648727615463
0.394,585.9191096603926
0.395,586.268683295146
0.396,586.6135846699649
0.397,586.9538038428454
0.398,587.2893300159458
0.399,587.6201516366418
0.4,587.9462565081043
0.401,588.2676319080139
0.402,588.5842647138779
0.403,588.896141533315
0.404,589.2032488375497
0.405,589.5055730963643
0.406,589.8031009126701
0.40700000000000003,590.0958191549204
0.40800000000000003,590.3837150856028
0.40900000000000003,590.6667764841354
0.41000000000000003,590.944991762583
0.41100000000000003,591.2183500727513
0.41200000000000003,591.4868414033645
0.41300000000000003,591.7504566661923
0.41400000000000003,592.0091877702175
0.41500000000000004,592.2630276830909
0.41600000000000004,592.5119704793929
0.417,592.7560113753746
0.418,592.995146750294
0.419,593.2293741539403
0.42,593.4586923020042
0.421,593.6831010579851
0.422,593.9026014048081
0.423,594.1171954047282
0.424,594.326886151259
0.425,594.5316777120587
0.426,594.73157506686
0.427,594.926584039705
0.428,595.1167112298745
0.429,595.3019639409941
0.43,595.4823501129595
0.431,595.657878256318
0.432,595.8285573938822
0.433,595.9943970093054
0.434,596.1554070074217
0.435,596.3115976860687
0.436,596.462979724122
0.437,596.6095641853286
0.438,596.7513625424743
0.439,596.8883867212251
0.44,597.0206491678423
0.441,597.1481629397305
0.442,597.2709418225628
0.443,597.3890004724116
0.444,597.5023545860347
0.445,597.6110210970814
0.446,597.7150184006667
0.447,597.8143666032731
0.448,597.9090877996082
0.449,597.9992063725215
0.45,598.0847493166677
0.451,598.1657465811196
0.452,598.2422314306643
0.453,598.3142408200367
0.454,598.3818157799267
0.455,598.4450018080895
0.456,598.5038492635804
0.457,598.5584137566518
0.458,598.6087565316208
0.459,598.6549448346706
0.46,598.6970522633751
0.461,598.7351590895454
0.462,598.7693525519779
0.463,598.7997271106046
0.464,598.8263846587133
0.465,598.8494346849916
0.466,598.8689943824842
0.467,598.8851886968133
0.468,598.8981503115359
0.46900000000000003,598.9080195639166
0.47000000000000003,598.9149442901316
0.47100000000000003,598.9190795944452
0.47200000000000003,598.9205875427785
0.47300000000000003,598.9196367768087
0.47400000000000003,598.9164020506543
0.47500000000000003,598.9110636880653
0.47600000000000003,598.9038069640351
0.47700000000000004,598.8948214106244
0.47800000000000004,598.8843000528509
0.47900000000000004,598.8724385763614
0.48,598.859434434615
0.481,598.8454858992952
0.482,598.8307910628715
0.483,598.8155467998147
0.484,598.7999476954814
0.485,598.7841849516484
0.486,598.7684452783178
0.487,598.7529097818748
0.488,598.7377528599477
0.489,598.7231411135256
0.49,598.7092322869169
0.491,598.6961742460721
0.492,598.6841040055608
0.493,598.6731468141555
0.494,598.6634153084725
0.495,598.6550087435346
0.496,598.648012308371
0.497,598.6424965339502
0.498,598.6385167997747
0.499,598.6361129444634
0.5,598.6353089845389
0.501,598.6361129444634
0.502,598.6385167997745
0.503,598.6424965339504
0.504,598.6480123083709
0.505,598.6550087435346
0.506,598.6634153084728
0.507,598.6731468141561
0.508,598.6841040055607
0.509,598.6961742460718
0.51,598.7092322869166
0.511,598.7231411135258
0.512,598.7377528599477
0.513,598.7529097818743
0.514,598.768445278318
0.515,598.7841849516485
0.516,598.7999476954818
0.517,598.8155467998142
0.518,598.8307910628714
0.519,598.8454858992947
0.52,598.8594344346153
0.521,598.872438576381
0.522,598.8843000528312
0.523,598.8948214106448
0.524,598.9038069640146
0.525,598.9110636880852
0.526,598.9164020506338
0.527,598.9196367768288
0.528,598.9205875427591
0.529,598.9190795944647
0.53,598.9149442901117
0.531,598.9080195639368
0.532,598.8981503115156
0.533,598.8851886968334
0.534,598.8689943824638
0.535,598.849434685012
0.536,598.8263846586938
0.537,598.7997271106243
0.538,598.7693525519585
0.539,598.735159089565
0.54,598.6970522633558
0.541,598.6549448346908
0.542,598.6087565316009
0.543,598.5584137566715
0.544,598.5038492635613
0.545,598.4450018081093
0.546,598.3818157799068
0.547,598.314240820057
0.548,598.2422314306446
0.549,598.1657465811392
0.55,598.0847493166477
0.551,597.999206372541
0.552,597.9090877995884
0.553,597.8143666032927
0.554,597.7150184006471
0.555,597.6110210971009
0.556,597.5023545860148
0.557,597.3890004724315
0.558,597.2709418225433
0.559,597.1481629397495
0.56,597.0206491678221
0.561,596.8883867212447
0.562,596.7513625424544
0.5630000000000001,596.6095641853482
0.5640000000000001,596.4629797241023
0.5650000000000001,596.3115976860888
0.5660000000000001,596.1554070074022
0.5670000000000001,595.9943970093258
0.5680000000000001,595.8285573938618
0.5690000000000001,595.6578782563377
0.5700000000000001,595.4823501129398
0.5710000000000001,595.301963941014
0.5720000000000001,595.1167112298557
0.5730000000000001,594.9265840397245
0.5740000000000001,594.7315750668397
0.5750000000000001,594.5316777120781
0.5760000000000001,594.3268861512399
0.577,594.1171954047477
0.578,593.9026014047882
0.579,593.6831010580047
0.58,593.4586923019848
0.581,593.2293741539592
0.582,592.9951467502743
0.583,592.7560113753941
0.584,592.5119704793926
0.585,592.2630276830906
0.586,592.0091877702167
0.587,591.750456666192
0.588,591.4868414033642
0.589,591.2183500727516
0.59,590.9449917625828
0.591,590.666776484136
0.592,590.3837150856031
0.593,590.0958191549204
0.594,589.8031009126701
0.595,589.5055730963647
0.596,589.20324883755
0.597,588.8961415333147
0.598,588.5842647138783
0.599,588.2676319080134
0.6,587.9462565081042
0.601,587.620151636642
0.602,587.2893300159462
0.603,586.9538038428449
0.604,586.6135846699642
0.605,586.268683295146
0.606,585.9191096603925
0.607,585.5648727615463
0.608,585.2059805697407
0.609,584.8424399654107
0.61,584.4742566854949
0.611,584.1014352841557
0.612,583.7239791071627
0.613,583.3418902798263
0.614,582.9551697081537
0.615,582.5638170926732
0.616,582.1678309541919
0.617,581.7672086705535
0.618,581.3619465233401
0.619,580.9520397532924
0.62,580.5374826231944
0.621,580.1182684868166
0.622,579.6943898625688
0.623,579.2658385104552
0.624,578.832605510969
0.625,578.3946813446463
0.626,577.9520559710411
0.627,577.5047189060541
0.628,577.0526592966168
0.629,576.5958659919247
0.63,576.1343276105573
0.631,575.6680326029789
0.632,575.1969693091162
0.633,574.7211260108218
0.634,574.2404909792776
0.635,573.7550525174564
0.636,573.2647989979788
0.637,572.7697188967833
0.638,572.2698008231478
0.639,571.7650335467031
0.64,571.2554060221371
0.641,570.7409074123196
0.642,570.2215271106402
0.643,569.697254763315
0.644,569.1680802924272
0.645,568.6339939204172
0.646,568.0949861966725
0.647,567.5510480268266
0.648,567.0021707052384
0.649,566.4483459510645
0.65,565.8895659482047
0.651,565.325823389274
0.652,564.7571115236346
0.653,564.1834242093792
0.654,563.6047559690221
0.655,563.0211020485035
0.656,562.4324584789952
0.657,561.838822140819
0.658,561.2401908287048
0.659,560.6365633174394
0.66,560.0279394268678
0.661,559.4143200850997
0.662,558.7957073886516
0.663,558.1721046582102
0.664,557.5435164886156
0.665,556.9099487916217
0.666,556.2714088299873
0.667,555.6279052414402
0.668,554.9794480510944
0.669,554.326048670969
0.67,553.667719885341
0.671,553.0044758207971
0.672,552.3363318999985
0.673,551.6633047783737
0.674,550.9854122631655
0.675,550.3026732145223
0.676,549.615107428575
0.677,548.9227355027801
0.678,548.2255786841014
0.679,547.5236587009348
0.68,546.8169975800422
0.681,546.1056174500854
0.682,545.3895403336772
0.683,544.6687879302076
0.684,543.9433813919723
0.685,543.2133410964179
0.686,542.4786864175178
0.687,541.7394354994997
0.6880000000000001,540.9956050362443
0.6890000000000001,540.2472100597662
0.6900000000000001,539.49426374117
0.6910000000000001,538.7367772074467
0.6920000000000001,537.9747593773051
0.6930000000000001,537.2082168190789
0.6940000000000001,536.4371536334685
0.6950000000000001,535.6615713635515
0.6960000000000001,534.881468934129
0.6970000000000001,534.0968426220368
0.6980000000000001,533.3076860585686
0.6990000000000001,532.5139902646703
0.7000000000000001,531.7157437190052
0.7010000000000001,530.9129324584674
0.7020000000000001,530.1055402101596
0.7030000000000001,529.2935485533176
0.704,528.4769371091461
0.705,527.6556837560398
0.706,526.8297648672316
0.707,525.9991555675037
0.708,525.1638300052743
0.709,524.3237616361067
0.71,523.4789235134795
0.711,522.6292885825653
0.712,521.7748299726888
0.713,520.9155212842024
0.714,520.0513368656044
0.715,519.1822520769338
0.716,518.3082435356996
0.717,517.4292893419483
0.718,516.5453692794209
0.719,515.6564649901817
0.72,514.7625601205508
0.721,513.8636404366691
0.722,512.9596939085139
0.723,512.0507107617116
0.724,511.1366834970097
0.725,510.21760687777277
0.726,509.2934778863652
0.727,508.3642956507355
0.728,507.43006134297497
0.729,506.4907780519871
0.73,505.54645063278383
0.731,504.5970855352029
0.732,503.64269061510595
0.733,502.68327493130676
0.734,501.71884853160816
0.735,500.74942223143165
0.736,499.7750073885155
0.737,498.79561567716473
0.738,497.81125886542037
0.739,496.82194859839893
0.74,495.82769619087753
0.741,494.8285124319517
0.742,493.82440740435914
0.743,492.815390320746
0.744,491.8014693788351
0.745,490.78265163710796
0.746,489.75894291225217
0.747,488.73034769923987
0.748,487.6968691145424
0.749,486.6585088626025
0.75,485.61526722531255
0.751,484.5671430739058
0.752,483.51413390233665
0.753,482.4562358809093
0.754,481.3934439286512
0.755,480.32575180267753
0.756,479.253152202601
0.757,478.17563688787106
0.758,477.0931968058168
0.759,476.0058222280894
0.76,474.91350289316944
0.761,473.8162281526301
0.762,472.71398711887656
0.763,471.6067688122156
0.764,470.4945623051921
0.765,469.3773568623348
0.766,468.2551420735969
0.767,467.12790798002607
0.768,465.9956451903818
0.769,464.85834498766974
0.77,463.71599942479514
0.771,462.5686014087547
0.772,461.4161447730162
0.773,460.2586243379391
0.774,459.09603595927865
0.775,457.9283765649762
0.776,456.7556441805906
0.777,455.57783794382283
0.778,454.3949581086917
0.779,453.20700603995306
0.78,452.01398419840854
0.781,450.81589611773444
0.782,449.61274637346173
0.783,448.4045405446857
0.784,447.1912851690486
0.785,445.9729876914621
0.786,444.7496564069771
0.787,443.5213003981487
0.788,442.2879294671562
0.789,441.04955406291435
0.79,439.80618520333996
0.791,438.55783439293947
0.792,437.3045135358489
0.793,436.04623484450394
0.794,434.7830107441157
0.795,433.5148537732277
0.796,432.24177648066734
0.797,430.96379131934617
0.798,429.6809105374333
0.799,428.3931460675909
0.8,427.1005094150699
0.801,425.80301154561704
0.802,424.50066277425987
0.803,423.1934726561819
0.804,421.88144988100197
0.805,420.564602171844
0.806,419.2429361906915
0.807,417.9164574515034
0.808,416.5851702426172
0.809,415.2490775598889
0.81,413.908181051979
0.811,412.5624809790548
0.812,411.21197618604236
0.8130000000000001,409.8566640913716
0.8140000000000001,408.49654069192025
0.8150000000000001,407.13160058464365
0.8160000000000001,405.7618370050668
0.8170000000000001,404.3872418825451
0.8180000000000001,403.007805911902
0.8190000000000001,401.6235186407245
0.8200000000000001,400.23436857132646
0.8210000000000001,398.8403432760872
0.8220000000000001,397.44142952461624
0.8230000000000001,396.03761342096027
0.8240000000000001,394.62888054887014
0.8250000000000001,393.21521612298807
0.8260000000000001,391.7966051436998
0.8270000000000001,390.3730325533442
0.8280000000000001,388.9444833914395
0.8290000000000001,387.51094294665006
0.8300000000000001,386.0723969032777
0.8310000000000001,384.62883148021496
0.8320000000000001,383.1802335604614
0.833,381.72659080952144
0.834,380.26789178123425
0.835,378.8041260098765
0.836,377.33528408761293
0.837,375.8613577267113
0.838,374.38233980616707
0.839,372.8982244027057
0.84,371.4090068063503
0.841,369.91468352100685
0.842,368.4152522507024
0.843,366.9107118723038
0.844,365.40106239566677
0.845,363.88630491228105
0.846,362.3664415335299
0.847,360.8414753197206
0.848,359.3114102010276
0.849,357.7762508914732
0.85,356.23600279699264
0.851,354.69067191857465
0.852,353.1402647513617
0.853,351.5847881805055
0.854,350.02424937447074
0.855,348.45865567638805
0.856,346.88801449395993
0.857,345.31233318836354
0.858,343.7316189625237
0.859,342.1458787490892
0.86,340.55511909843415
0.861,338.9593460669886
0.862,337.35856510622784
0.863,335.7527809526757
0.864,334.14199751932165
0.865,332.52621778890665
0.866,330.90544370958986
0.867,329.27967609357086
0.868,327.6489145193025
0.869,326.0131572379881
0.87,324.3724010850933
0.871,322.7266413976537
0.872,321.07587193817204
0.873,319.4200848259221
0.874,317.75927047646286
0.875,316.09341755017556
0.876,314.42251291059284
0.877,312.7465415932845
0.878,311.0654867860196
0.879,309.37932982089706
0.88,307.688050179115
0.881,305.99162550901036
0.882,304.2900316579962
0.883,302.58324271900284
0.884,300.87123109203424
0.885,299.15396756143844
0.886,297.43142138951066
0.887,295.7035604270335
0.888,293.9703512413635
0.889,292.2317592626404
0.89,290.4877489486639
0.891,288.73828396889724
0.892,286.98332740795234
0.893,285.2228419887537
0.894,283.4567903153689
0.895,281.6851351352356
0.896,279.90783962019736
0.897,278.12486766539007
0.898,276.3361842046005
0.899,274.5417555402607
0.9,272.7415496857507
0.901,270.93553671718166
0.902,269.1236891313363
0.903,267.3059822059749
0.904,265.48239435829976
0.905,263.6529074970234
0.906,261.81750736325336
0.907,259.97618385527306
0.908,258.1289313323292
0.909,256.275748892709
0.91,254.4166406217355
0.911,252.55161580583075
0.912,250.68068910947875
0.913,248.80388071276005
0.914,246.9212164081154
0.915,245.03272765608
0.916,243.1384516008886
0.917,241.23843104805803
0.918,239.33271440722407
0.919,237.4213556046298
0.92,235.50441397066706
0.921,233.58195410870223
0.922,231.65404575204767
0.923,229.72076361630698
0.924,227.78218725441408
0.925,225.83840092146855
0.926,223.88949345594352
0.927,221.93555818300575
0.928,219.97669284456802
0.929,218.01299955931802
0.93,216.0445848143958
0.931,214.07155948866856
0.932,212.09403890576547
0.933,210.1121429132525
0.934,208.12599598264154
0.935,206.135727323409
0.936,204.14147100295256
0.937,202.14336606348027
0.9380000000000001,200.14155662629992
0.9390000000000001,198.13619197388607
0.9400000000000001,196.1274266004795
0.9410000000000001,194.1154202228414
0.9420000000000001,192.10033774411744
0.9430000000000001,190.08234916554167
0.9440000000000001,188.06162944287115
0.9450000000000001,186.03835828691177
0.9460000000000001,184.012719910191
0.9470000000000001,181.98490272464218
0.9480000000000001,179.95509899797545
0.9490000000000001,177.92350447910894
0.9500000000000001,175.89031800548966
0.9510000000000001,173.85574110724485
0.9520000000000001,171.8199776247625
0.9530000000000001,169.78323335741328
0.9540000000000001,167.74571576163538
0.9550000000000001,165.70763371645546
0.9560000000000001,163.66919737369187
0.9570000000000001,161.6306181085953
0.9580000000000001,159.59210858454662
0.9590000000000001,157.55388294271506
0.96,155.51615712436873
0.961,153.47914932990466
0.962,151.44308061477008
0.963,149.40817561837488
0.964,147.374663418011
0.965,145.34277849580693
0.966,143.312761802987
0.967,141.2848619023104
0.968,139.25933616661297
0.969,137.23645200897917
0.97,135.21648811829627
0.971,133.1997356728447
0.972,131.1864995042027
0.973,129.1770991841206
0.974,127.17187000816529
0.975,125.1711638518651
0.976,123.17534987780564
0.977,121.18481507564452
0.978,119.19996462132204
0.979,117.22122204683569
0.98,115.24902921778573
0.981,113.2838461224142
0.982,111.32615048293012
0.983,109.37643720733595
0.984,107.43521770743429
0.985,105.50301911575487
0.986,103.58038344018745
0.987,101.66786669931432
0.988,99.76603808275901
0.989,97.87547917797009
0.99,95.99678329609273
0.991,94.1305549129155
0.992,92.2774092138465
0.993,90.43797169148391
0.994,88.61287768705384
0.995,86.80277168869283
0.996,85.00830609584041
0.997,83.23013902571587
0.998,81.46893057242139
0.999,79.72533673319867
1.0,78.0


==> experiments/binom_coverage/expected_num_samples_chow_robbins.csv <==
0.0,29.0
0.001,29.121663756138304
0.002,29.254578019948628
0.003,29.398635600570266
0.004,29.553739352040115
0.005,29.719800956110102
0.006,29.89673980724543
0.007,30.08448199676121
0.008,30.282959392277856
0.009000000000000001,30.49210880802544
0.01,30.71187126100507
0.011,30.942191307618568
0.012,31.18301645509894
0.013000000000000001,31.43429664190618
0.014,31.695983781184694
0.015,31.968031361400744
0.016,32.25039409837852
0.017,32.54302763312322
0.018000000000000002,32.84588827004533
0.019,33.15893275047508
0.02,33.482118056667346
0.021,33.8154012418383
0.022,34.15873928213529
0.023,34.51208894681521
0.024,34.875406683284844
0.025,35.24864851403448
0.026000000000000002,35.63176994286813
0.027,36.02472586819326
0.028,36.42747050147898
0.029,36.83995728931816
0.03,37.26213883783465
0.031,37.693966838460085
0.032,38.135391994362166
0.033,38.586363947040105
0.034,39.04683120280932
0.035,39.51674105907944
0.036000000000000004,39.99603953048536
0.037,40.48467127506287
0.038,40.982579520768276
0.039,41.48970599272677
0.04,42.005990841659596
0.041,42.53137257398437
0.042,43.0657879841116
0.043000000000000003,43.60917208947062
0.044,44.161458068796236
0.045,44.722577204191765
0.046,45.29245882745666
0.047,45.87103027113316
0.048,46.45821682468128
0.049,47.0539416961434
0.05,47.65812597960497
0.051000000000000004,48.270688628701045
0.052000000000000005,48.89154643635849
0.053,49.52061402090451
0.054,50.15780381861121
0.055,50.8030260826871
0.056,51.45618888867076
0.057,52.11719814612595
0.058,52.78595761648798
0.059000000000000004,53.4623689368631
0.06,54.146331649540556
0.061,54.83774323693879
0.062,55.53649916167025
0.063,56.242492911393384
0.064,56.95561604807057
0.065,57.67575826127246
0.066,58.40280742510738
0.067,59.13664965839821
0.068,59.87716938767192
0.069,60.62424941258266
0.07,61.377770973338464
0.07100000000000001,62.13761381976834
0.07200000000000001,62.90365628162034
0.073,63.67577533975841
0.074,64.45384669788331
0.075,65.23774485448384
0.076,66.02734317470079
0.077,66.82251396184229
0.078,67.62312852830468
0.079,68.42905726568404
0.08,69.24016971389403
0.081,70.05633462913534
0.082,70.87742005059287
0.083,71.70329336576579
0.084,72.53382137436668
0.085,73.36887035075375
0.08600000000000001,74.20830610488764
0.08700000000000001,75.05199404183172
0.088,75.89979921983804
0.089,76.75158640708575
0.09,77.60722013715701
0.091,78.46656476335778
0.092,79.32948451200454
0.093,80.19584353481238
0.094,81.06550596053299
0.095,81.93833594599829
0.096,82.81419772673247
0.097,83.69295566729936
0.098,84.574474311552
0.099,85.45861843295096
0.1,86.34525308511304
0.101,87.23424365274624
0.10200000000000001,88.125455903117
0.10300000000000001,89.01875603818637
0.10400000000000001,89.91401074753695
0.105,90.81108726219854
0.106,91.70985340946453
0.107,92.61017766876924
0.108,93.51192922868367
0.109,94.41497804505981
0.11,95.31919490033675
0.111,96.22445146399832
0.112,97.13062035415102
0.113,98.03757520016728
0.114,98.94519070631908
0.115,99.85334271630349
0.116,100.76190827854333
0.117,101.67076571212333
0.11800000000000001,102.57979467320608
0.11900000000000001,103.48887622175343
0.12,104.39789288836253
0.121,105.30672874101396
0.122,106.21526945151219
0.123,107.1234023613954
0.124,108.0310165470765
0.125,108.93800288397404
0.126,109.8442541093891
0.127,110.74966488387882
0.128,111.65413185088121
0.129,112.55755369434573
0.13,113.45983119413074
0.131,114.36086727893434
0.132,115.26056707653521
0.133,116.1588379611293
0.134,117.05558959756115
0.135,117.9507339822635
0.136,118.84418548073172
0.137,119.735860861379
0.138,120.6256793256337
0.139,121.51356253416006
0.14,122.39943462910179
0.14100000000000001,123.28322225226825
0.14200000000000002,124.16485455920356
0.14300000000000002,125.04426322909619
0.14400000000000002,125.92138247051203
0.145,126.79614902294719
0.146,127.66850215422377
0.147,128.53838365375904
0.148,129.40573782177387
0.149,130.27051145450693
0.15,131.13265382552675
0.151,131.99211666324737
0.152,132.84885412476783
0.153,133.7028227661674
0.154,134.5539815094029
0.155,135.40229160596303
0.156,136.24771659744675
0.157,137.09022227323757
0.158,137.92977662545556
0.159,138.76634980137467
0.16,139.59991405349376
0.161,140.4304436874593
0.162,141.25791500803376
0.163,142.0823062633091
0.164,142.90359758736398
0.165,143.72177094156072
0.166,144.5368100546793
0.167,145.34870036208102
0.168,146.15742894409152
0.169,146.96298446379004
0.17,147.76535710438665
0.171,148.56453850636274
0.17200000000000001,149.36052170454678
0.17300000000000001,150.15330106528927
0.17400000000000002,150.94287222389644
0.17500000000000002,151.7292320224717
0.176,152.51237844831502
0.177,153.29231057299822
0.178,154.06902849229877
0.179,154.84253326701182
0.18,155.6128268648989
0.181,156.37991210371328
0.182,157.1437925955738
0.183,157.90447269260181
0.184,158.66195743407843
0.185,159.41625249502184
0.186,160.16736413642752
0.187,160.9152991570488
0.188,161.66006484695308
0.189,162.40166894270882
0.19,163.1401195844286
0.191,163.87542527450333
0.192,164.6075948382436
0.193,165.33663738624324
0.194,166.06256227867115
0.195,166.78537909129187
0.196,167.50509758340763
0.197,168.22172766750725
0.198,168.93527938080834
0.199,169.64576285846167
0.2,170.35318830859447
0.201,171.05756598895218
0.202,171.7589061853068
0.203,172.45721919137875
0.20400000000000001,173.1525152904364
0.20500000000000002,173.84480473831013
0.20600000000000002,174.53409774798044
0.20700000000000002,175.22040447546834
0.20800000000000002,175.9037350071857
0.209,176.58409934846915
0.21,177.26150741343525
0.211,177.9359690159343
0.212,178.60749386163533
0.213,179.2760915411338
0.214,179.94177152403086
0.215,180.60454315391476
0.216,181.26441564418047
0.217,181.92139807462465
0.218,182.5754993887523
0.219,183.2267283917324
0.22,183.87509374894574
0.221,184.52060398506427
0.222,185.16326748360785
0.223,185.80309248692393
0.224,186.4400870965393
0.225,187.07425927383693
0.226,187.70561684101054
0.227,188.3341674822558
0.228,188.9599187451591
0.229,189.58287804224662
0.23,190.2030526526635
0.231,190.8204497239525
0.232,191.4350762739063
0.233,192.04693919247484
0.234,192.65604524370622
0.23500000000000001,193.26240106771053
0.23600000000000002,193.86601318263354
0.23700000000000002,194.4668879866378
0.23800000000000002,195.06503175988507
0.23900000000000002,195.66045066652495
0.24,196.25315075669317
0.241,196.8431379685353
0.242,197.43041813025332
0.243,198.0149969622143
0.244,198.5968800791248
0.245,199.17607299230113
0.246,199.7525811120626
0.247,200.32640975027678
0.248,200.89756412308995
0.249,201.46604935387646
0.25,202.03187047644596
0.251,202.5950324385437
0.252,203.15554010568675
0.253,203.7133982653734
0.254,204.26861163170545
0.255,204.82118485046513
0.256,205.37112250468158
0.257,205.9184291207265
0.258,206.46310917496837
0.259,207.0051671010199
0.26,207.54460729760393
0.261,208.0814341370583
0.262,208.61565197449974
0.263,209.1472651576528
0.264,209.6762780373561
0.265,210.20269497873252
0.266,210.72652037302313
0.267,211.24775865005773
0.268,211.7664142913388
0.269,212.28249184370105
0.27,212.79599593349943
0.271,213.30693128126896
0.272,213.81530271679355
0.273,214.32111519450442
0.274,214.82437380912538
0.275,215.32508381146872
0.276,215.8232506242799
0.277,216.3188798580147
0.278,216.81197732643346
0.279,217.30254906188105
0.28,217.79060133011842
0.281,218.276140644569
0.28200000000000003,218.75917377983168
0.28300000000000003,219.23970778432016
0.28400000000000003,219.7177499918696
0.28500000000000003,220.1933080321721
0.28600000000000003,220.66638983988537
0.28700000000000003,221.13700366227127
0.28800000000000003,221.60515806522278
0.289,222.0708619375455
0.29,222.5341244933431
0.291,222.9949552724676
0.292,223.4533641387462
0.293,223.90936127616408
0.294,224.3629571825852
0.295,224.8141626612935
0.296,225.26298880994773
0.297,225.70944700727043
0.298,226.15354889709366
0.299,226.59530637012531
0.3,227.0347315430974
0.301,227.47183673569447
0.302,227.90663444497164
0.303,228.33913731769994
0.304,228.7693581203851
0.305,229.1973097074495
0.306,229.62300498735232
0.307,230.04645688718352
0.308,230.46767831554385
0.309,230.88668212428306
0.31,231.3034810689358
0.311,231.7180877684659
0.312,232.13051466418196
0.313,232.54077397845654
0.314,232.9488776731356
0.315,233.35483740828752
0.316,233.7586645011811
0.317,234.1603698861615
0.318,234.5599640753063
0.319,234.95745712053116
0.32,235.35285857702243
0.321,235.74617746865266
0.322,236.13742225523654
0.323,236.5266008022681
0.324,236.91372035296638
0.325,237.29878750324096
0.326,237.68180817937295
0.327,238.06278761898182
0.328,238.4417303550333
0.329,238.81864020341618
0.33,239.19352025379254
0.331,239.56637286420354
0.332,239.9371996590799
0.333,240.30600153109168
0.334,240.67277864642836
0.335,241.03753045389234
0.336,241.40025569734172
0.337,241.7609524318137
0.338,242.11961804281185
0.339,242.4762492690372
0.34,242.83084222799775
0.341,243.18339244473313
0.342,243.5338948830407
0.343,243.8823439794051
0.34400000000000003,244.2287336789775
0.34500000000000003,244.5730574737757
0.34600000000000003,244.9153084424238
0.34700000000000003,245.255479291577
0.34800000000000003,245.59356239833085
0.34900000000000003,245.9295498537512
0.35000000000000003,246.26343350680582
0.35100000000000003,246.59520500883787
0.352,246.92485585786062
0.353,247.25237744279264
0.354,247.57776108702004
0.355,247.9009980912264
0.356,248.22207977513457
0.357,248.54099751793487
0.358,248.85774279716432
0.359,249.17230722581755
0.36,249.4846825874884
0.361,249.79486086936163
0.362,250.10283429289342
0.363,250.40859534204057
0.364,250.7121367889221
0.365,251.01345171681717
0.366,251.31253354042718
0.367,251.60937602335696
0.368,251.90397329278338
0.369,252.19631985131346
0.37,252.48641058605156
0.371,252.77424077491105
0.372,253.05980609023976
0.373,253.3431025998341
0.374,253.62412676544548
0.375,253.9028754388933
0.376,254.1793458559177
0.377,254.45353562791874
0.378,254.72544273173807
0.379,254.99506549765485
0.38,255.26240259577065
0.381,255.527453020969
0.382,255.7902160766392
0.383,256.0506913573532
0.384,256.30887873069406
0.385,256.56477831842403
0.386,256.81839047718387
0.387,257.0697157789111
0.388,257.3187549911553
0.389,257.5655090574663
0.39,257.80997907801566
0.391,258.05216629061323
0.392,258.292072052256
0.393,258.52969782134466
0.394,258.76504514068733
0.395,258.9981156213965
0.396,259.22891092776973
0.397,259.4574327632327
0.398,259.6836828574104
0.399,259.90766295436924
0.4,260.1293748020735
0.401,260.34882014306646
0.402,260.5660007063903
0.403,260.78091820073473
0.404,260.9935743087933
0.405,261.2039706828024
0.406,261.412108941211
0.40700000000000003,261.6179906664389
0.40800000000000003,261.8216174036523
0.40900000000000003,262.02299066049545
0.41000000000000003,262.22211190769525
0.41100000000000003,262.41898258046064
0.41200000000000003,262.61360408058545
0.41300000000000003,262.80597777917103
0.41400000000000003,262.9961050198675
0.41500000000000004,263.18398712254395
0.41600000000000004,263.3696253872953
0.417,263.5530210986824
0.418,263.73417553015355
0.419,263.913089948438
0.42,264.08976561808186
0.421,264.26420380565884
0.422,264.4364057840482
0.423,264.60637283622
0.424,264.77410625895686
0.425,264.93960736596915
0.426,265.10287749084273
0.427,265.26391798929063
0.428,265.4227302411668
0.429,265.57931565172197
0.43,265.7336756525854
0.431,265.88581170195596
0.432,266.0357252845093
0.433,266.1834179105192
0.434,266.3288911147064
0.435,266.4721464543339
0.436,266.6131855070716
0.437,266.75200986815935
0.438,266.88862114740186
0.439,267.0230209655331
0.44,267.15521095049417
0.441,267.2851927331667
0.442,267.4129679431108
0.443,267.5385382038523
0.444,267.6619051282779
0.445,267.78307031367535
0.446,267.90203533698445
0.447,268.0188017497928
0.448,268.1333710736388
0.449,268.245744795158
0.45,268.3559243616257
0.451,268.4639111764295
0.452,268.56970659502224
0.453,268.67331192087863
0.454,268.77472840200096
0.455,268.87395722749187
0.456,268.97099952472803
0.457,269.06585635665124
0.458,269.15852871969696
0.459,269.2490175418707
0.46,269.3373236814849
0.461,269.4234479260588
0.462,269.5073909918893
0.463,269.5891535237767
0.464,269.66873609542114
0.465,269.74613920995733
0.466,269.8213633011374
0.467,269.89440873462877
0.468,269.9652758099258
0.46900000000000003,270.0339647623384
0.47000000000000003,270.1004757655558
0.47100000000000003,270.16480893424307
0.47200000000000003,270.2269643271569
0.47300000000000003,270.28694195025133
0.47400000000000003,270.34474176024827
0.47500000000000003,270.40036366813405
0.47600000000000003,270.4538075430765
0.47700000000000004,270.50507321620455
0.47800000000000004,270.55416048475166
0.47900000000000004,270.6010691160065
0.48,270.6457988515658
0.481,270.68834941136913
0.482,270.7287204978967
0.483,270.76691180023676
0.484,270.80292299812504
0.485,270.83675376589264
0.486,270.8684037763088
0.487,270.8978727042929
0.488,270.9251602304796
0.489,270.95026604461833
0.49,270.97318984878643
0.491,270.99393136040425
0.492,271.01249031503403
0.493,271.02886646895234
0.494,271.04305960148355
0.495,271.0550695170795
0.496,271.0648960471467
0.497,271.0725390515982
0.498,271.0779984201389
0.499,271.0812740732662
0.5,271.0823659629904
0.501,271.08127407326634
0.502,271.07799842013907
0.503,271.0725390515981
0.504,271.0648960471464
0.505,271.05506951707974
0.506,271.04305960148344
0.507,271.0288664689527
0.508,271.0124903150343
0.509,270.9939313604043
0.51,270.97318984878666
0.511,270.95026604461805
0.512,270.92516023047966
0.513,270.89787270429287
0.514,270.8684037763087
0.515,270.83675376589275
0.516,270.8029229981249
0.517,270.76691180023636
0.518,270.72872049789663
0.519,270.6883494113694
0.52,270.64579885156587
0.521,270.60106911601054
0.522,270.5541604847477
0.523,270.50507321620876
0.524,270.45380754307246
0.525,270.4003636681379
0.526,270.34474176024406
0.527,270.28694195025577
0.528,270.22696432715287
0.529,270.1648089342471
0.53,270.10047576555183
0.531,270.0339647623425
0.532,269.96527580992176
0.533,269.8944087346331
0.534,269.8213633011333
0.535,269.74613920996114
0.536,269.6687360954171
0.537,269.589153523781
0.538,269.50739099188513
0.539,269.42344792606303
0.54,269.3373236814809
0.541,269.24901754187454
0.542,269.15852871969304
0.543,269.0658563566551
0.544,268.970999524724
0.545,268.87395722749585
0.546,268.77472840199727
0.547,268.67331192088284
0.548,268.56970659501815
0.549,268.4639111764335
0.55,268.3559243616215
0.551,268.245744795162
0.552,268.133371073635
0.553,268.01880174979675
0.554,267.9020353369803
0.555,267.78307031367933
0.556,267.66190512827376
0.557,267.5385382038563
0.558,267.4129679431068
0.559,267.2851927331706
0.56,267.1552109504902
0.561,267.0230209655368
0.562,266.888621147398
0.5630000000000001,266.75200986816327
0.5640000000000001,266.6131855070675
0.5650000000000001,266.4721464543376
0.5660000000000001,266.32889111470257
0.5670000000000001,266.183417910523
0.5680000000000001,266.03572528450565
0.5690000000000001,265.88581170195994
0.5700000000000001,265.7336756525815
0.5710000000000001,265.57931565172606
0.5720000000000001,265.42273024116264
0.5730000000000001,265.26391798929455
0.5740000000000001,265.1028774908389
0.5750000000000001,264.93960736597285
0.5760000000000001,264.77410625895305
0.577,264.60637283622395
0.578,264.43640578404444
0.579,264.2642038056627
0.58,264.0897656180779
0.581,263.913089948442
0.582,263.7341755301497
0.583,263.55302109868614
0.584,263.3696253872952
0.585,263.18398712254407
0.586,262.9961050198674
0.587,262.80597777917103
0.588,262.6136040805855
0.589,262.41898258046047
0.59,262.2221119076953
0.591,262.0229906604955
0.592,261.8216174036524
0.593,261.61799066643897
0.594,261.412108941211
0.595,261.2039706828022
0.596,260.99357430879337
0.597,260.7809182007346
0.598,260.5660007063906
0.599,260.34882014306646
0.6,260.12937480207347
0.601,259.9076629543691
0.602,259.6836828574105
0.603,259.4574327632328
0.604,259.22891092776985
0.605,258.9981156213966
0.606,258.7650451406875
0.607,258.52969782134454
0.608,258.2920720522561
0.609,258.05216629061323
0.61,257.80997907801583
0.611,257.5655090574663
0.612,257.31875499115534
0.613,257.06971577891113
0.614,256.8183904771839
0.615,256.564778318424
0.616,256.308878730694
0.617,256.0506913573532
0.618,255.7902160766393
0.619,255.52745302096898
0.62,255.26240259577065
0.621,254.9950654976549
0.622,254.72544273173818
0.623,254.45353562791885
0.624,254.1793458559179
0.625,253.9028754388935
0.626,253.6241267654456
0.627,253.3431025998342
0.628,253.0598060902398
0.629,252.77424077491105
0.63,252.48641058605168
0.631,252.19631985131352
0.632,251.90397329278332
0.633,251.60937602335704
0.634,251.31253354042715
0.635,251.0134517168172
0.636,250.71213678892215
0.637,250.4085953420406
0.638,250.10283429289336
0.639,249.79486086936154
0.64,249.4846825874883
0.641,249.17230722581738
0.642,248.8577427971643
0.643,248.54099751793484
0.644,248.2220797751346
0.645,247.90099809122628
0.646,247.57776108702006
0.647,247.25237744279255
0.648,246.9248558578605
0.649,246.59520500883468
0.65,246.26343350680924
0.651,245.92954985374772
0.652,245.59356239833417
0.653,245.25547929157372
0.654,244.91530844242712
0.655,244.57305747377237
0.656,244.22873367898072
0.657,243.88234397940187
0.658,243.53389488304393
0.659,243.18339244472992
0.66,242.83084222800102
0.661,242.47624926903396
0.662,242.11961804281506
0.663,241.7609524318106
0.664,241.4002556973448
0.665,241.03753045388916
0.666,240.6727786464318
0.667,240.3060015310884
0.668,239.93719965908295
0.669,239.5663728642003
0.67,239.19352025379578
0.671,238.81864020341305
0.672,238.44173035503627
0.673,238.06278761897863
0.674,237.68180817937596
0.675,237.2987875032379
0.676,236.9137203529696
0.677,236.52660080226488
0.678,236.13742225523967
0.679,235.74617746864965
0.68,235.3528585770255
0.681,234.957457120528
0.682,234.55996407530947
0.683,234.16036988615843
0.684,233.75866450118411
0.685,233.35483740828425
0.686,232.94887767313864
0.687,232.5407739784534
0.6880000000000001,232.13051466418486
0.6890000000000001,231.71808776846288
0.6900000000000001,231.30348106893857
0.6910000000000001,230.88668212428001
0.6920000000000001,230.46767831554672
0.6930000000000001,230.04645688718034
0.6940000000000001,229.6230049873552
0.6950000000000001,229.19730970744652
0.6960000000000001,228.76935812038792
0.6970000000000001,228.33913731769698
0.6980000000000001,227.90663444497446
0.6990000000000001,227.4718367356918
0.7000000000000001,227.03473154310015
0.7010000000000001,226.5953063701225
0.7020000000000001,226.1535488970964
0.7030000000000001,225.70944700726764
0.704,225.26298880995074
0.705,224.81416266129068
0.706,224.36295718258796
0.707,223.9093612761613
0.708,223.45336413874895
0.709,222.9949552724649
0.71,222.534124493346
0.711,222.0708619375427
0.712,221.60515806522278
0.713,221.13700366227133
0.714,220.66638983988534
0.715,220.1933080321721
0.716,219.71774999186957
0.717,219.2397077843203
0.718,218.75917377983177
0.719,218.27614064456887
0.72,217.79060133011848
0.721,217.30254906188105
0.722,216.81197732643355
0.723,216.31887985801467
0.724,215.82325062427986
0.725,215.3250838114687
0.726,214.82437380912535
0.727,214.32111519450442
0.728,213.81530271679347
0.729,213.30693128126893
0.73,212.79599593349926
0.731,212.28249184370108
0.732,211.76641429133883
0.733,211.24775865005776
0.734,210.7265203730234
0.735,210.20269497873252
0.736,209.67627803735613
0.737,209.14726515765284
0.738,208.6156519744995
0.739,208.08143413705838
0.74,207.5446072976038
0.741,207.00516710101985
0.742,206.46310917496837
0.743,205.91842912072653
0.744,205.3711225046818
0.745,204.82118485046493
0.746,204.26861163170545
0.747,203.71339826537348
0.748,203.15554010568687
0.749,202.59503243854374
0.75,202.0318704764458
0.751,201.46604935387649
0.752,200.89756412308998
0.753,200.32640975027675
0.754,199.75258111206261
0.755,199.17607299230104
0.756,198.59688007912476
0.757,198.01499696221435
0.758,197.43041813025343
0.759,196.8431379685353
0.76,196.25315075669317
0.761,195.66045066652393
0.762,195.06503175988402
0.763,194.46688798663672
0.764,193.8660131826326
0.765,193.26240106770962
0.766,192.65604524370525
0.767,192.04693919247387
0.768,191.43507627390525
0.769,190.8204497239515
0.77,190.20305265266248
0.771,189.5828780422455
0.772,188.95991874515806
0.773,188.33416748225488
0.774,187.70561684100957
0.775,187.07425927383593
0.776,186.44008709653835
0.777,185.80309248692282
0.778,185.16326748360683
0.779,184.52060398506327
0.78,183.87509374894466
0.781,183.22672839173143
0.782,182.5754993887514
0.783,181.92139807462368
0.784,181.26441564417948
0.785,180.60454315391385
0.786,179.9417715240301
0.787,179.2760915411329
0.788,178.6074938616344
0.789,177.93596901593347
0.79,177.2615074134342
0.791,176.5840993484683
0.792,175.90373500718394
0.793,175.22040447547
0.794,174.5340977479788
0.795,173.8448047383118
0.796,173.15251529043474
0.797,172.45721919138035
0.798,171.75890618530516
0.799,171.05756598895385
0.8,170.35318830859268
0.801,169.6457628584633
0.802,168.93527938080675
0.803,168.22172766750882
0.804,167.50509758340598
0.805,166.78537909129338
0.806,166.06256227866945
0.807,165.33663738624466
0.808,164.60759483824208
0.809,163.87542527450492
0.81,163.14011958442705
0.811,162.40166894271036
0.812,161.6600648469515
0.8130000000000001,160.91529915705027
0.8140000000000001,160.167364136426
0.8150000000000001,159.41625249502326
0.8160000000000001,158.66195743407692
0.8170000000000001,157.90447269260326
0.8180000000000001,157.14379259557245
0.8190000000000001,156.37991210371456
0.8200000000000001,155.6128268648974
0.8210000000000001,154.8425332670132
0.8220000000000001,154.0690284922975
0.8230000000000001,153.2923105729994
0.8240000000000001,152.5123784483136
0.8250000000000001,151.72923202247236
0.8260000000000001,150.94287222389698
0.8270000000000001,150.1533010652899
0.8280000000000001,149.36052170454727
0.8290000000000001,148.56453850636333
0.8300000000000001,147.76535710438725
0.8310000000000001,146.9629844637906
0.8320000000000001,146.157428944092
0.833,145.34870036208173
0.834,144.53681005468
0.835,143.72177094156137
0.836,142.90359758736466
0.837,142.08230626330976
0.838,141.25791500803447
0.839,140.43044368746004
0.84,139.5999140534944
0.841,138.7663498013752
0.842,137.92977662545616
0.843,137.09022227323803
0.844,136.24771659744732
0.845,135.40229160596363
0.846,134.5539815094034
0.847,133.702822766168
0.848,132.8488541247684
0.849,131.99211666324788
0.85,131.13265382552723
0.851,130.27051145450753
0.852,129.40573782177438
0.853,128.5383836537595
0.854,127.66850215422426
0.855,126.79614902294769
0.856,125.921382470512
0.857,125.04426322909617
0.858,124.1648545592035
0.859,123.2832222522683
0.86,122.39943462910173
0.861,121.51356253416009
0.862,120.62567932563373
0.863,119.73586086137898
0.864,118.84418548073178
0.865,117.95073398226347
0.866,117.05558959756117
0.867,116.1588379611293
0.868,115.26056707653521
0.869,114.36086727893432
0.87,113.45983119413071
0.871,112.55755369434569
0.872,111.65413185088117
0.873,110.74966488387881
0.874,109.8442541093891
0.875,108.93800288397405
0.876,108.0310165470765
0.877,107.1234023613954
0.878,106.21526945151216
0.879,105.30672874101396
0.88,104.39789288836252
0.881,103.48887622175322
0.882,102.57979467320587
0.883,101.67076571212316
0.884,100.76190827854317
0.885,99.85334271630336
0.886,98.94519070631891
0.887,98.03757520016714
0.888,97.13062035415088
0.889,96.22445146399815
0.89,95.31919490033657
0.891,94.41497804505971
0.892,93.51192922868356
0.893,92.61017766876914
0.894,91.70985340946442
0.895,90.81108726219846
0.896,89.91401074753668
0.897,89.01875603818605
0.898,88.12545590311673
0.899,87.23424365274597
0.9,86.34525308511284
0.901,85.4586184329507
0.902,84.57447431155173
0.903,83.6929556672991
0.904,82.8141977267322
0.905,81.93833594599805
0.906,81.06550596053279
0.907,80.19584353481217
0.908,79.32948451200433
0.909,78.4665647633576
0.91,77.60722013715679
0.911,76.75158640708553
0.912,75.89979921983783
0.913,75.0519940418314
0.914,74.20830610488734
0.915,73.36887035075348
0.916,72.53382137436644
0.917,71.7032933657655
0.918,70.87742005059262
0.919,70.05633462913508
0.92,69.24016971389375
0.921,68.4290572656838
0.922,67.62312852830443
0.923,66.82251396184205
0.924,66.02734317470056
0.925,65.23774485448362
0.926,64.45384669788308
0.927,63.675775339758175
0.928,62.903656281620556
0.929,62.13761381976803
0.93,61.37777097333867
0.931,60.624249412582365
0.932,59.877169387672105
0.933,59.13664965839795
0.934,58.402807425107554
0.935,57.675758261272215
0.936,56.95561604807074
0.937,56.24249291139313
0.9380000000000001,55.536499161670406
0.9390000000000001,54.83774323693856
0.9400000000000001,54.1463316495407
0.9410000000000001,53.46236893686321
0.9420000000000001,52.78595761648809
0.9430000000000001,52.11719814612607
0.9440000000000001,51.456188888670866
0.9450000000000001,50.8030260826872
0.9460000000000001,50.157803818611306
0.9470000000000001,49.52061402090462
0.9480000000000001,48.891546436358546
0.9490000000000001,48.2706886287011
0.9500000000000001,47.65812597960506
0.9510000000000001,47.05394169614346
0.9520000000000001,46.45821682468134
0.9530000000000001,45.871030271133215
0.9540000000000001,45.29245882745672
0.9550000000000001,44.72257720419182
0.9560000000000001,44.1614580687963
0.9570000000000001,43.60917208947065
0.9580000000000001,43.065787984111644
0.9590000000000001,42.53137257398441
0.96,42.005990841659674
0.961,41.48970599272685
0.962,40.98257952076835
0.963,40.484671275062944
0.964,39.996039530485426
0.965,39.516741059079514
0.966,39.04683120280939
0.967,38.58636394704016
0.968,38.13539199436223
0.969,37.69396683846013
0.97,37.2621388378347
0.971,36.83995728931819
0.972,36.42747050147903
0.973,36.02472586819331
0.974,35.631769942868175
0.975,35.2486485140345
0.976,34.87540668328488
0.977,34.51208894681525
0.978,34.15873928213532
0.979,33.81540124183833
0.98,33.482118056667375
0.981,33.1589327504751
0.982,32.84588827004535
0.983,32.543027633123245
0.984,32.25039409837854
0.985,31.968031361400758
0.986,31.69598378118471
0.987,31.43429664190619
0.988,31.18301645509896
0.989,30.942191307618575
0.99,30.711871261005076
0.991,30.49210880802545
0.992,30.282959392277867
0.993,30.08448199676122
0.994,29.89673980724544
0.995,29.71980095611011
0.996,29.55373935204012
0.997,29.39863560057027
0.998,29.25457801994863
0.999,29.121663756138304
1.0,29.0


==> experiments/binom_coverage/expected_num_samples_clopper_pearson.csv <==
0.0,290.0
0.001,290.0
0.002,290.0
0.003,290.0
0.004,290.0
0.005,290.0
0.006,290.0
0.007,290.0
0.008,290.0
0.009000000000000001,290.0
0.01,290.0
0.011,290.0
0.012,290.0
0.013000000000000001,290.0
0.014,290.0
0.015,290.0
0.016,290.0
0.017,290.0
0.018000000000000002,290.0
0.019,290.0
0.02,290.0
0.021,290.0
0.022,290.0
0.023,290.0
0.024,290.0
0.025,290.0
0.026000000000000002,290.0
0.027,290.0
0.028,290.0
0.029,290.0
0.03,290.0
0.031,290.0
0.032,290.0
0.033,290.0
0.034,290.0
0.035,290.0
0.036000000000000004,290.0
0.037,290.0
0.038,290.0
0.039,290.0
0.04,290.0
0.041,290.0
0.042,290.0
0.043000000000000003,290.0
0.044,290.0
0.045,290.0
0.046,290.0
0.047,290.0
0.048,290.0
0.049,290.0
0.05,290.0
0.051000000000000004,290.0
0.052000000000000005,290.0
0.053,290.0
0.054,290.0
0.055,290.0
0.056,290.0
0.057,290.0
0.058,290.0
0.059000000000000004,290.0
0.06,290.0
0.061,290.0
0.062,290.0
0.063,290.0
0.064,290.0
0.065,290.0
0.066,290.0
0.067,290.0
0.068,290.0
0.069,290.0
0.07,290.0
0.07100000000000001,290.0
0.07200000000000001,290.0
0.073,290.0
0.074,290.0
0.075,290.0
0.076,290.0
0.077,290.0
0.078,290.0
0.079,290.0
0.08,290.0
0.081,290.0
0.082,290.0
0.083,290.0
0.084,290.0
0.085,290.0
0.08600000000000001,290.0
0.08700000000000001,290.0
0.088,290.0
0.089,290.0
0.09,290.0
0.091,290.0
0.092,290.0
0.093,290.0
0.094,290.0
0.095,290.0
0.096,290.0
0.097,290.0
0.098,290.0
0.099,290.0
0.1,290.0
0.101,290.0
0.10200000000000001,290.0
0.10300000000000001,290.0
0.10400000000000001,290.0
0.105,290.0
0.106,290.0
0.107,290.0
0.108,290.0
0.109,290.0
0.11,290.0
0.111,290.0
0.112,290.0
0.113,290.0
0.114,290.0
0.115,290.0
0.116,290.0
0.117,290.0
0.11800000000000001,290.0
0.11900000000000001,290.0
0.12,290.0
0.121,290.0
0.122,290.0
0.123,290.0
0.124,290.0
0.125,290.0
0.126,290.0
0.127,290.0
0.128,290.0
0.129,290.0
0.13,290.0
0.131,290.0
0.132,290.0
0.133,290.0
0.134,290.0
0.135,290.0
0.136,290.0
0.137,290.0
0.138,290.0
0.139,290.0
0.14,290.0
0.14100000000000001,290.0
0.14200000000000002,290.0
0.14300000000000002,290.0
0.14400000000000002,290.0
0.145,290.0
0.146,290.0
0.147,290.0
0.148,290.0
0.149,290.0
0.15,290.0
0.151,290.0
0.152,290.0
0.153,290.0
0.154,290.0
0.155,290.0
0.156,290.0
0.157,290.0
0.158,290.0
0.159,290.0
0.16,290.0
0.161,290.0
0.162,290.0
0.163,290.0
0.164,290.0
0.165,290.0
0.166,290.0
0.167,290.0
0.168,290.0
0.169,290.0
0.17,290.0
0.171,290.0
0.17200000000000001,290.0
0.17300000000000001,290.0
0.17400000000000002,290.0
0.17500000000000002,290.0
0.176,290.0
0.177,290.0
0.178,290.0
0.179,290.0
0.18,290.0
0.181,290.0
0.182,290.0
0.183,290.0
0.184,290.0
0.185,290.0
0.186,290.0
0.187,290.0
0.188,290.0
0.189,290.0
0.19,290.0
0.191,290.0
0.192,290.0
0.193,290.0
0.194,290.0
0.195,290.0
0.196,290.0
0.197,290.0
0.198,290.0
0.199,290.0
0.2,290.0
0.201,290.0
0.202,290.0
0.203,290.0
0.20400000000000001,290.0
0.20500000000000002,290.0
0.20600000000000002,290.0
0.20700000000000002,290.0
0.20800000000000002,290.0
0.209,290.0
0.21,290.0
0.211,290.0
0.212,290.0
0.213,290.0
0.214,290.0
0.215,290.0
0.216,290.0
0.217,290.0
0.218,290.0
0.219,290.0
0.22,290.0
0.221,290.0
0.222,290.0
0.223,290.0
0.224,290.0
0.225,290.0
0.226,290.0
0.227,290.0
0.228,290.0
0.229,290.0
0.23,290.0
0.231,290.0
0.232,290.0
0.233,290.0
0.234,290.0
0.23500000000000001,290.0
0.23600000000000002,290.0
0.23700000000000002,290.0
0.23800000000000002,290.0
0.23900000000000002,290.0
0.24,290.0
0.241,290.0
0.242,290.0
0.243,290.0
0.244,290.0
0.245,290.0
0.246,290.0
0.247,290.0
0.248,290.0
0.249,290.0
0.25,290.0
0.251,290.0
0.252,290.0
0.253,290.0
0.254,290.0
0.255,290.0
0.256,290.0
0.257,290.0
0.258,290.0
0.259,290.0
0.26,290.0
0.261,290.0
0.262,290.0
0.263,290.0
0.264,290.0
0.265,290.0
0.266,290.0
0.267,290.0
0.268,290.0
0.269,290.0
0.27,290.0
0.271,290.0
0.272,290.0
0.273,290.0
0.274,290.0
0.275,290.0
0.276,290.0
0.277,290.0
0.278,290.0
0.279,290.0
0.28,290.0
0.281,290.0
0.28200000000000003,290.0
0.28300000000000003,290.0
0.28400000000000003,290.0
0.28500000000000003,290.0
0.28600000000000003,290.0
0.28700000000000003,290.0
0.28800000000000003,290.0
0.289,290.0
0.29,290.0
0.291,290.0
0.292,290.0
0.293,290.0
0.294,290.0
0.295,290.0
0.296,290.0
0.297,290.0
0.298,290.0
0.299,290.0
0.3,290.0
0.301,290.0
0.302,290.0
0.303,290.0
0.304,290.0
0.305,290.0
0.306,290.0
0.307,290.0
0.308,290.0
0.309,290.0
0.31,290.0
0.311,290.0
0.312,290.0
0.313,290.0
0.314,290.0
0.315,290.0
0.316,290.0
0.317,290.0
0.318,290.0
0.319,290.0
0.32,290.0
0.321,290.0
0.322,290.0
0.323,290.0
0.324,290.0
0.325,290.0
0.326,290.0
0.327,290.0
0.328,290.0
0.329,290.0
0.33,290.0
0.331,290.0
0.332,290.0
0.333,290.0
0.334,290.0
0.335,290.0
0.336,290.0
0.337,290.0
0.338,290.0
0.339,290.0
0.34,290.0
0.341,290.0
0.342,290.0
0.343,290.0
0.34400000000000003,290.0
0.34500000000000003,290.0
0.34600000000000003,290.0
0.34700000000000003,290.0
0.34800000000000003,290.0
0.34900000000000003,290.0
0.35000000000000003,290.0
0.35100000000000003,290.0
0.352,290.0
0.353,290.0
0.354,290.0
0.355,290.0
0.356,290.0
0.357,290.0
0.358,290.0
0.359,290.0
0.36,290.0
0.361,290.0
0.362,290.0
0.363,290.0
0.364,290.0
0.365,290.0
0.366,290.0
0.367,290.0
0.368,290.0
0.369,290.0
0.37,290.0
0.371,290.0
0.372,290.0
0.373,290.0
0.374,290.0
0.375,290.0
0.376,290.0
0.377,290.0
0.378,290.0
0.379,290.0
0.38,290.0
0.381,290.0
0.382,290.0
0.383,290.0
0.384,290.0
0.385,290.0
0.386,290.0
0.387,290.0
0.388,290.0
0.389,290.0
0.39,290.0
0.391,290.0
0.392,290.0
0.393,290.0
0.394,290.0
0.395,290.0
0.396,290.0
0.397,290.0
0.398,290.0
0.399,290.0
0.4,290.0
0.401,290.0
0.402,290.0
0.403,290.0
0.404,290.0
0.405,290.0
0.406,290.0
0.40700000000000003,290.0
0.40800000000000003,290.0
0.40900000000000003,290.0
0.41000000000000003,290.0
0.41100000000000003,290.0
0.41200000000000003,290.0
0.41300000000000003,290.0
0.41400000000000003,290.0
0.41500000000000004,290.0
0.41600000000000004,290.0
0.417,290.0
0.418,290.0
0.419,290.0
0.42,290.0
0.421,290.0
0.422,290.0
0.423,290.0
0.424,290.0
0.425,290.0
0.426,290.0
0.427,290.0
0.428,290.0
0.429,290.0
0.43,290.0
0.431,290.0
0.432,290.0
0.433,290.0
0.434,290.0
0.435,290.0
0.436,290.0
0.437,290.0
0.438,290.0
0.439,290.0
0.44,290.0
0.441,290.0
0.442,290.0
0.443,290.0
0.444,290.0
0.445,290.0
0.446,290.0
0.447,290.0
0.448,290.0
0.449,290.0
0.45,290.0
0.451,290.0
0.452,290.0
0.453,290.0
0.454,290.0
0.455,290.0
0.456,290.0
0.457,290.0
0.458,290.0
0.459,290.0
0.46,290.0
0.461,290.0
0.462,290.0
0.463,290.0
0.464,290.0
0.465,290.0
0.466,290.0
0.467,290.0
0.468,290.0
0.46900000000000003,290.0
0.47000000000000003,290.0
0.47100000000000003,290.0
0.47200000000000003,290.0
0.47300000000000003,290.0
0.47400000000000003,290.0
0.47500000000000003,290.0
0.47600000000000003,290.0
0.47700000000000004,290.0
0.47800000000000004,290.0
0.47900000000000004,290.0
0.48,290.0
0.481,290.0
0.482,290.0
0.483,290.0
0.484,290.0
0.485,290.0
0.486,290.0
0.487,290.0
0.488,290.0
0.489,290.0
0.49,290.0
0.491,290.0
0.492,290.0
0.493,290.0
0.494,290.0
0.495,290.0
0.496,290.0
0.497,290.0
0.498,290.0
0.499,290.0
0.5,290.0
0.501,290.0
0.502,290.0
0.503,290.0
0.504,290.0
0.505,290.0
0.506,290.0
0.507,290.0
0.508,290.0
0.509,290.0
0.51,290.0
0.511,290.0
0.512,290.0
0.513,290.0
0.514,290.0
0.515,290.0
0.516,290.0
0.517,290.0
0.518,290.0
0.519,290.0
0.52,290.0
0.521,290.0
0.522,290.0
0.523,290.0
0.524,290.0
0.525,290.0
0.526,290.0
0.527,290.0
0.528,290.0
0.529,290.0
0.53,290.0
0.531,290.0
0.532,290.0
0.533,290.0
0.534,290.0
0.535,290.0
0.536,290.0
0.537,290.0
0.538,290.0
0.539,290.0
0.54,290.0
0.541,290.0
0.542,290.0
0.543,290.0
0.544,290.0
0.545,290.0
0.546,290.0
0.547,290.0
0.548,290.0
0.549,290.0
0.55,290.0
0.551,290.0
0.552,290.0
0.553,290.0
0.554,290.0
0.555,290.0
0.556,290.0
0.557,290.0
0.558,290.0
0.559,290.0
0.56,290.0
0.561,290.0
0.562,290.0
0.5630000000000001,290.0
0.5640000000000001,290.0
0.5650000000000001,290.0
0.5660000000000001,290.0
0.5670000000000001,290.0
0.5680000000000001,290.0
0.5690000000000001,290.0
0.5700000000000001,290.0
0.5710000000000001,290.0
0.5720000000000001,290.0
0.5730000000000001,290.0
0.5740000000000001,290.0
0.5750000000000001,290.0
0.5760000000000001,290.0
0.577,290.0
0.578,290.0
0.579,290.0
0.58,290.0
0.581,290.0
0.582,290.0
0.583,290.0
0.584,290.0
0.585,290.0
0.586,290.0
0.587,290.0
0.588,290.0
0.589,290.0
0.59,290.0
0.591,290.0
0.592,290.0
0.593,290.0
0.594,290.0
0.595,290.0
0.596,290.0
0.597,290.0
0.598,290.0
0.599,290.0
0.6,290.0
0.601,290.0
0.602,290.0
0.603,290.0
0.604,290.0
0.605,290.0
0.606,290.0
0.607,290.0
0.608,290.0
0.609,290.0
0.61,290.0
0.611,290.0
0.612,290.0
0.613,290.0
0.614,290.0
0.615,290.0
0.616,290.0
0.617,290.0
0.618,290.0
0.619,290.0
0.62,290.0
0.621,290.0
0.622,290.0
0.623,290.0
0.624,290.0
0.625,290.0
0.626,290.0
0.627,290.0
0.628,290.0
0.629,290.0
0.63,290.0
0.631,290.0
0.632,290.0
0.633,290.0
0.634,290.0
0.635,290.0
0.636,290.0
0.637,290.0
0.638,290.0
0.639,290.0
0.64,290.0
0.641,290.0
0.642,290.0
0.643,290.0
0.644,290.0
0.645,290.0
0.646,290.0
0.647,290.0
0.648,290.0
0.649,290.0
0.65,290.0
0.651,290.0
0.652,290.0
0.653,290.0
0.654,290.0
0.655,290.0
0.656,290.0
0.657,290.0
0.658,290.0
0.659,290.0
0.66,290.0
0.661,290.0
0.662,290.0
0.663,290.0
0.664,290.0
0.665,290.0
0.666,290.0
0.667,290.0
0.668,290.0
0.669,290.0
0.67,290.0
0.671,290.0
0.672,290.0
0.673,290.0
0.674,290.0
0.675,290.0
0.676,290.0
0.677,290.0
0.678,290.0
0.679,290.0
0.68,290.0
0.681,290.0
0.682,290.0
0.683,290.0
0.684,290.0
0.685,290.0
0.686,290.0
0.687,290.0
0.6880000000000001,290.0
0.6890000000000001,290.0
0.6900000000000001,290.0
0.6910000000000001,290.0
0.6920000000000001,290.0
0.6930000000000001,290.0
0.6940000000000001,290.0
0.6950000000000001,290.0
0.6960000000000001,290.0
0.6970000000000001,290.0
0.6980000000000001,290.0
0.6990000000000001,290.0
0.7000000000000001,290.0
0.7010000000000001,290.0
0.7020000000000001,290.0
0.7030000000000001,290.0
0.704,290.0
0.705,290.0
0.706,290.0
0.707,290.0
0.708,290.0
0.709,290.0
0.71,290.0
0.711,290.0
0.712,290.0
0.713,290.0
0.714,290.0
0.715,290.0
0.716,290.0
0.717,290.0
0.718,290.0
0.719,290.0
0.72,290.0
0.721,290.0
0.722,290.0
0.723,290.0
0.724,290.0
0.725,290.0
0.726,290.0
0.727,290.0
0.728,290.0
0.729,290.0
0.73,290.0
0.731,290.0
0.732,290.0
0.733,290.0
0.734,290.0
0.735,290.0
0.736,290.0
0.737,290.0
0.738,290.0
0.739,290.0
0.74,290.0
0.741,290.0
0.742,290.0
0.743,290.0
0.744,290.0
0.745,290.0
0.746,290.0
0.747,290.0
0.748,290.0
0.749,290.0
0.75,290.0
0.751,290.0
0.752,290.0
0.753,290.0
0.754,290.0
0.755,290.0
0.756,290.0
0.757,290.0
0.758,290.0
0.759,290.0
0.76,290.0
0.761,290.0
0.762,290.0
0.763,290.0
0.764,290.0
0.765,290.0
0.766,290.0
0.767,290.0
0.768,290.0
0.769,290.0
0.77,290.0
0.771,290.0
0.772,290.0
0.773,290.0
0.774,290.0
0.775,290.0
0.776,290.0
0.777,290.0
0.778,290.0
0.779,290.0
0.78,290.0
0.781,290.0
0.782,290.0
0.783,290.0
0.784,290.0
0.785,290.0
0.786,290.0
0.787,290.0
0.788,290.0
0.789,290.0
0.79,290.0
0.791,290.0
0.792,290.0
0.793,290.0
0.794,290.0
0.795,290.0
0.796,290.0
0.797,290.0
0.798,290.0
0.799,290.0
0.8,290.0
0.801,290.0
0.802,290.0
0.803,290.0
0.804,290.0
0.805,290.0
0.806,290.0
0.807,290.0
0.808,290.0
0.809,290.0
0.81,290.0
0.811,290.0
0.812,290.0
0.8130000000000001,290.0
0.8140000000000001,290.0
0.8150000000000001,290.0
0.8160000000000001,290.0
0.8170000000000001,290.0
0.8180000000000001,290.0
0.8190000000000001,290.0
0.8200000000000001,290.0
0.8210000000000001,290.0
0.8220000000000001,290.0
0.8230000000000001,290.0
0.8240000000000001,290.0
0.8250000000000001,290.0
0.8260000000000001,290.0
0.8270000000000001,290.0
0.8280000000000001,290.0
0.8290000000000001,290.0
0.8300000000000001,290.0
0.8310000000000001,290.0
0.8320000000000001,290.0
0.833,290.0
0.834,290.0
0.835,290.0
0.836,290.0
0.837,290.0
0.838,290.0
0.839,290.0
0.84,290.0
0.841,290.0
0.842,290.0
0.843,290.0
0.844,290.0
0.845,290.0
0.846,290.0
0.847,290.0
0.848,290.0
0.849,290.0
0.85,290.0
0.851,290.0
0.852,290.0
0.853,290.0
0.854,290.0
0.855,290.0
0.856,290.0
0.857,290.0
0.858,290.0
0.859,290.0
0.86,290.0
0.861,290.0
0.862,290.0
0.863,290.0
0.864,290.0
0.865,290.0
0.866,290.0
0.867,290.0
0.868,290.0
0.869,290.0
0.87,290.0
0.871,290.0
0.872,290.0
0.873,290.0
0.874,290.0
0.875,290.0
0.876,290.0
0.877,290.0
0.878,290.0
0.879,290.0
0.88,290.0
0.881,290.0
0.882,290.0
0.883,290.0
0.884,290.0
0.885,290.0
0.886,290.0
0.887,290.0
0.888,290.0
0.889,290.0
0.89,290.0
0.891,290.0
0.892,290.0
0.893,290.0
0.894,290.0
0.895,290.0
0.896,290.0
0.897,290.0
0.898,290.0
0.899,290.0
0.9,290.0
0.901,290.0
0.902,290.0
0.903,290.0
0.904,290.0
0.905,290.0
0.906,290.0
0.907,290.0
0.908,290.0
0.909,290.0
0.91,290.0
0.911,290.0
0.912,290.0
0.913,290.0
0.914,290.0
0.915,290.0
0.916,290.0
0.917,290.0
0.918,290.0
0.919,290.0
0.92,290.0
0.921,290.0
0.922,290.0
0.923,290.0
0.924,290.0
0.925,290.0
0.926,290.0
0.927,290.0
0.928,290.0
0.929,290.0
0.93,290.0
0.931,290.0
0.932,290.0
0.933,290.0
0.934,290.0
0.935,290.0
0.936,290.0
0.937,290.0
0.9380000000000001,290.0
0.9390000000000001,290.0
0.9400000000000001,290.0
0.9410000000000001,290.0
0.9420000000000001,290.0
0.9430000000000001,290.0
0.9440000000000001,290.0
0.9450000000000001,290.0
0.9460000000000001,290.0
0.9470000000000001,290.0
0.9480000000000001,290.0
0.9490000000000001,290.0
0.9500000000000001,290.0
0.9510000000000001,290.0
0.9520000000000001,290.0
0.9530000000000001,290.0
0.9540000000000001,290.0
0.9550000000000001,290.0
0.9560000000000001,290.0
0.9570000000000001,290.0
0.9580000000000001,290.0
0.9590000000000001,290.0
0.96,290.0
0.961,290.0
0.962,290.0
0.963,290.0
0.964,290.0
0.965,290.0
0.966,290.0
0.967,290.0
0.968,290.0
0.969,290.0
0.97,290.0
0.971,290.0
0.972,290.0
0.973,290.0
0.974,290.0
0.975,290.0
0.976,290.0
0.977,290.0
0.978,290.0
0.979,290.0
0.98,290.0
0.981,290.0
0.982,290.0
0.983,290.0
0.984,290.0
0.985,290.0
0.986,290.0
0.987,290.0
0.988,290.0
0.989,290.0
0.99,290.0
0.991,290.0
0.992,290.0
0.993,290.0
0.994,290.0
0.995,290.0
0.996,290.0
0.997,290.0
0.998,290.0
0.999,290.0
1.0,290.0


==> experiments/binom_coverage/expected_num_samples_sequential_clopper_pearson.csv <==
0.0,29.0
0.001,29.46878819842928
0.002,29.94705278318922
0.003,30.434650559619595
0.004,30.931446836573812
0.005,31.437314762890907
0.006,31.952134726043514
0.007,32.475793789681624
0.008,33.008185155527585
0.009000000000000001,33.54920764132282
0.01,34.09876517085384
0.011,34.65676627495324
0.012,35.22312360414769
0.013000000000000001,35.797753454601285
0.014,36.3805753094098
0.015,36.97151139731802
0.016,37.57048627069891
0.017,38.17742640425402
0.018000000000000002,38.79225981544851
0.019,39.4149157072373
0.02,40.04532413321086
0.021,40.68341568491502
0.022,41.329121200793075
0.023,41.98237149596706
0.024,42.64309711191796
0.025,43.31122808503747
0.026000000000000002,43.986693732998916
0.027,44.66942245792289
0.028,45.35934156538325
0.029,46.05637709840012
0.03,46.760453685690386
0.031,47.47149440357793
0.032,48.18942065110367
0.033,48.91415203800531
0.034,49.64560628535641
0.035,50.38369913875773
0.036000000000000004,51.12834429405683
0.037,51.8794533356328
0.038,52.63693568732101
0.039,53.40069857606668
0.04,54.170647008388144
0.041,54.946683759700726
0.042,55.72870937650473
0.043000000000000003,56.51662219137586
0.044,57.3103183506196
0.045,58.109691854362765
0.046,58.914634608760785
0.047,59.72503648990189
0.048,60.54078541888935
0.049,61.36176744748594
0.05,62.187866853613755
0.051000000000000004,63.01896624591557
0.052000000000000005,63.85494667650912
0.053,64.69568776099747
0.054,65.54106780474685
0.055,66.39096393439857
0.056,67.24525223355514
0.057,68.10380788156286
0.058,68.96650529431241
0.059000000000000004,69.83321826598792
0.06,70.7038201107179
0.061,71.57818380311734
0.062,72.45618211674812
0.063,73.33768775959945
0.064,74.22257350571124
0.065,75.11071232219882
0.066,76.00197749093353
0.067,76.89624272430196
0.068,77.79338227446371
0.069,78.69327103570507
0.07,79.59578463948228
0.07100000000000001,80.50079954193478
0.07200000000000001,81.40819310363688
0.073,82.31784366154471
0.074,83.2296305930814
0.075,84.14343437247355
0.076,85.05913661945775
0.077,85.97662014059291
0.078,86.89576896346016
0.079,87.81646836409854
0.08,88.7386048880785
0.081,89.66206636566245
0.082,90.58674192154284
0.083,91.51252197968277
0.084,92.43929826380847
0.085,93.36696379412716
0.08600000000000001,94.29541288085068
0.08700000000000001,95.22454111511603
0.088,96.15424535788888
0.089,97.08442372743248
0.09,98.01497558590395
0.091,98.94580152562904
0.092,99.87680335557273
0.093,100.80788408849723
0.094,101.73894792926342
0.095,102.66990026469097
0.096,103.60064765535279
0.097,104.53109782963055
0.098,105.46115968031364
0.099,106.39074326397198
0.1,107.31975980328397
0.101,108.2481216924488
0.10200000000000001,109.17574250576267
0.10300000000000001,110.10253700938593
0.10400000000000001,111.02842117628185
0.105,111.95331220425788
0.106,112.8771285369986
0.107,113.79978988793036
0.108,114.72121726672881
0.109,115.64133300823616
0.11,116.56006080352685
0.111,117.47732573283233
0.112,118.39305430001299
0.113,119.30717446824518
0.114,120.21961569657728
0.115,121.13030897700007
0.116,122.03918687166944
0.117,122.9461835499219
0.11800000000000001,123.85123482472204
0.11900000000000001,124.75427818819443
0.12,125.65525284589879
0.121,126.55409974952666
0.122,127.45076162771015
0.123,128.34518301466366
0.124,129.23731027639178
0.125,130.12709163423267
0.126,131.01447718552632
0.127,131.89941892122917
0.128,132.7818707403256
0.129,133.66178846091563
0.13,134.53912982789004
0.131,135.41385451713043
0.132,136.28592413620493
0.133,137.15530222155468
0.134,138.02195423219294
0.135,138.8858475399669
0.136,139.74695141645012
0.137,140.60523701655978
0.138,141.46067735900695
0.139,142.31324730371068
0.14,143.16292352631342
0.14100000000000001,144.00968448995454
0.14200000000000002,144.85351041446526
0.14300000000000002,145.69438324315394
0.14400000000000002,146.53228660735894
0.145,147.36720578894827
0.146,148.19912768094943
0.147,149.02804074647966
0.148,149.85393497616735
0.149,150.6768018442294
0.15,151.49663426337656
0.151,152.3134265387109
0.152,153.12717432077025
0.153,153.93787455786997
0.154,154.745525447884
0.155,155.55012638959565
0.156,156.35167793374725
0.157,157.15018173390192
0.158,157.94564049722823
0.159,158.73805793530772
0.16,159.52743871505942
0.161,160.3137884098676
0.162,161.0971134509925
0.163,161.87742107933778
0.164,162.65471929764414
0.165,163.42901682317049
0.166,164.20032304092302
0.167,164.96864795748624
0.168,165.73400215550768
0.169,166.49639674888107
0.17,167.25584333867886
0.171,168.01235396986883
0.17200000000000001,168.76594108886042
0.17300000000000001,169.5166175019145
0.17400000000000002,170.26439633445335
0.17500000000000002,171.0092909913032
0.176,171.7513151179015
0.177,172.49048256248204
0.178,173.22680733932063
0.179,173.9603035929454
0.18,174.69098556351028
0.181,175.41886755314164
0.182,176.14396389349474
0.183,176.86628891431207
0.184,177.58585691321545
0.185,178.3026821265213
0.186,179.0167787013057
0.187,179.7281606685022
0.188,180.43684191725697
0.189,181.14283617031674
0.19,181.84615696067567
0.191,182.54681760924927
0.192,183.24483120380157
0.193,183.94021057889015
0.194,184.63296829705823
0.195,185.32311663103286
0.196,186.01066754716624
0.197,186.6956326898741
0.198,187.3780233673159
0.199,188.057850538071
0.2,188.73512479906213
0.201,189.40985637448117
0.202,190.08205510597918
0.203,190.7517304438751
0.20400000000000001,191.41889143965548
0.20500000000000002,192.08354673952243
0.20600000000000002,192.74570457926998
0.20700000000000002,193.40537278024763
0.20800000000000002,194.06255874670097
0.209,194.717269464251
0.21,195.36951149978398
0.211,196.01929100258823
0.212,196.66661370687822
0.213,197.31148493568938
0.214,197.95390960617803
0.215,198.59389223634787
0.216,199.23143695322656
0.217,199.8665475025027
0.218,200.49922725963614
0.219,201.12947924244637
0.22,201.7573061251726
0.221,202.38271025399814
0.222,203.0056936640149
0.223,203.6262580976022
0.224,204.2444050241757
0.225,204.86013566125888
0.226,205.47345099681115
0.227,206.08435181274058
0.228,206.6928387095124
0.229,207.29891213175503
0.23,207.90257239475494
0.231,208.50381971171228
0.232,209.1026542216269
0.233,209.69907601766712
0.234,210.2930851758661
0.23500000000000001,210.88468178397736
0.23600000000000002,211.47386597031948
0.23700000000000002,212.06063793242396
0.23800000000000002,212.64499796530018
0.23900000000000002,213.2269464891246
0.24,213.80648407615624
0.241,214.3836114766885
0.242,214.95832964381955
0.243,215.53063975687084
0.244,216.10054324324344
0.245,216.66804179852934
0.246,217.23313740469905
0.247,217.7958323461921
0.248,218.3561292237524
0.249,218.9140309658572
0.25,219.46954083761077
0.251,220.02266244697842
0.252,220.57339974826846
0.253,221.121757042773
0.254,221.66773897651078
0.255,222.2113505350278
0.256,222.75259703524083
0.257,223.2914841143232
0.258,223.82801771566352
0.259,224.36220407194563
0.26,224.8940496854261
0.261,225.423561305504
0.262,225.95074590370697
0.263,226.47561064623613
0.264,226.9981628642342
0.265,227.51841002196704
0.266,228.03635968311963
0.267,228.5520194754384
0.268,229.0653970539558
0.269,229.57650006305687
0.27,230.08533609765865
0.271,230.59191266378105
0.272,231.09623713880484
0.273,231.59831673170714
0.274,232.09815844358045
0.275,232.5957690287387
0.276,233.09115495670798
0.277,233.58432237540643
0.278,234.07527707580206
0.279,234.5640244583379
0.28,235.0505695013917
0.281,235.53491673203558
0.28200000000000003,236.01707019933983
0.28300000000000003,236.49703345044512
0.28400000000000003,236.97480950960988
0.28500000000000003,237.45040086042036
0.28600000000000003,237.92380943132048
0.28700000000000003,238.3950365845995
0.28800000000000003,238.8640831089451
0.289,239.330949215647
0.29,239.79563453847766
0.291,240.25813813736713
0.292,240.7184585056594
0.293,241.1765935812339
0.294,241.63254076104027
0.295,242.08629691936088
0.296,242.53785842926771
0.297,242.98722118753585
0.298,243.43438064242372
0.299,243.87933182453625
0.3,244.32206938013192
0.301,244.76258760704522
0.302,245.20088049254431
0.303,245.6369417532674
0.304,246.07076487651727
0.305,246.50234316303784
0.306,246.9316697705324
0.307,247.3587377580279
0.308,247.78354013033822
0.309,248.20606988272934
0.31,248.626320045036
0.311,249.0442837253442
0.312,249.45995415249882
0.313,249.8733247175723
0.314,250.28438901357322
0.315,250.69314087356207
0.316,251.09957440648301
0.317,251.50368403091818
0.318,251.90546450611043
0.319,252.30491096051276
0.32,252.7020189172463
0.321,253.09678431678387
0.322,253.4892035362917
0.323,253.879273405994
0.324,254.26699122205036
0.325,254.65235475637033
0.326,255.03536226290004
0.327,255.41601248086522
0.328,255.79430463455927
0.329,256.17023843020974
0.33,256.5438140495604
0.331,256.91503214075334
0.332,257.2838938061876
0.333,257.65040058798485
0.334,258.0145544507696
0.335,258.3763577624379
0.336,258.7358132726411
0.337,259.0929240896885
0.338,259.4476936556213
0.339,259.80012572017085
0.34,260.1502243133674
0.341,260.49799371752425
0.342,260.84343843836115
0.343,261.18656317599124
0.34400000000000003,261.52737279553355
0.34500000000000003,261.86587229806196
0.34600000000000003,262.20206679163635
0.34700000000000003,262.5359614631166
0.34800000000000003,262.8675615504746
0.34900000000000003,263.1968723162905
0.35000000000000003,263.523899022114
0.35100000000000003,263.8486469043493
0.352,264.1711211513175
0.353,264.4913268820905
0.354,264.80926912682264
0.355,265.1249528089214
0.356,265.43838272901894
0.357,265.74956355082924
0.358,266.0584997889269
0.359,266.3651957984636
0.36,266.66965576682594
0.361,266.97188370721443
0.362,267.27188345411764
0.363,267.56965866062706
0.364,267.8652127975333
0.365,268.1585491541287
0.366,268.4496708406243
0.367,268.73858079208554
0.368,269.0252817737761
0.369,269.309776387791
0.37,269.5920670808567
0.371,269.87215615316944
0.372,270.15004576813226
0.373,270.42573796285683
0.374,270.6992346592968
0.375,270.970537675863
0.376,271.2396487393928
0.377,271.50656949733354
0.378,271.7713015300126
0.379,272.03384636286154
0.38,272.2942054784785
0.381,272.55238032841356
0.382,272.808372344565
0.383,273.0621829500925
0.384,273.31381356975703
0.385,273.56326563959703
0.386,273.810540615882
0.387,274.05563998327136
0.388,274.2985652621267
0.389,274.5393180149429
0.39,274.77789985185586
0.391,275.0143124352119
0.392,275.2485574831817
0.393,275.48063677241737
0.394,275.71055213975876
0.395,275.938305483001
0.396,276.16389876074874
0.397,276.3873339913831
0.398,276.60861325118447
0.399,276.8277386716446
0.4,277.0447124360259
0.401,277.25953677521557
0.402,277.47221396293406
0.403,277.6827463103563
0.404,277.8911361602151
0.405,278.09738588044127
0.406,278.3014978574156
0.40700000000000003,278.5034744888964
0.40800000000000003,278.7033181766861
0.40900000000000003,278.9010313191032
0.41000000000000003,279.0966163033239
0.41100000000000003,279.29007549765385
0.41200000000000003,279.48141124378463
0.41300000000000003,279.6706258490947
0.41400000000000003,279.85772157904137
0.41500000000000004,280.04270064969404
0.41600000000000004,280.22556522044584
0.417,280.4063173869434
0.418,280.5849591742952
0.419,280.76149253046634
0.42,280.93591932015414
0.421,281.1082413187362
0.422,281.27846020682364
0.423,281.44657756487214
0.424,281.6125948684158
0.425,281.77651348335854
0.426,281.9383346618803
0.427,282.0980595383871
0.428,282.2556891260546
0.429,282.41122431338476
0.43,282.56466586132245
0.431,282.71601440035016
0.432,282.86527042809854
0.433,283.0124343068941
0.434,283.15750626177595
0.435,283.3004863784059
0.436,283.44137460140723
0.437,283.58017073255036
0.438,283.71687442933376
0.439,283.8514852033752
0.44,283.98400241917074
0.441,284.11442529263786
0.442,284.2427528900156
0.443,284.36898412653517
0.444,284.49311776544477
0.445,284.6151524168164
0.446,284.73508653671723
0.447,284.8529184261893
0.448,284.9686462306263
0.449,285.08226793899325
0.45,285.19378138350044
0.451,285.30318423917083
0.452,285.4104740239252
0.453,285.51564809863345
0.454,285.6187036677557
0.455,285.7196377800324
0.456,285.8184473298463
0.457,285.9151290587183
0.458,286.00967955756613
0.459,286.1020952691816
0.46,286.19237249155515
0.461,286.2805073815077
0.462,286.36649595924314
0.463,286.45033411328336
0.464,286.5320176063934
0.465,286.61154208194415
0.466,286.68890307131494
0.467,286.7640960017731
0.468,286.8371162054196
0.46900000000000003,286.9079589286236
0.47000000000000003,286.97661934252574
0.47100000000000003,287.0430925540142
0.47200000000000003,287.1073736177421
0.47300000000000003,287.1694575485701
0.47400000000000003,287.229339334993
0.47500000000000003,287.2870139529155
0.47600000000000003,287.34247638031746
0.47700000000000004,287.3957216121662
0.47800000000000004,287.446744676095
0.47900000000000004,287.4955406481907
0.48,287.54210466939935
0.481,287.58643196190985
0.482,287.62851784588537
0.483,287.66835775615556
0.484,287.7059472589067
0.485,287.7412820682296
0.486,287.7743580624337
0.487,287.805171300023
0.488,287.83371803522823
0.489,287.85999473299876
0.49,287.8839980833493
0.491,287.905725014968
0.492,287.92517270798913
0.493,287.94233860584484
0.494,287.9572204261099
0.495,287.9698161702624
0.496,287.98012413229264
0.497,287.9881429060974
0.498,287.99387139160206
0.499,287.9973087995728
0.5,287.9984546550775
0.501,287.99730879957286
0.502,287.993871391602
0.503,287.9881429060975
0.504,287.98012413229276
0.505,287.96981617026233
0.506,287.95722042610976
0.507,287.9423386058447
0.508,287.925172707989
0.509,287.905725014968
0.51,287.8839980833493
0.511,287.8599947329988
0.512,287.8337180352283
0.513,287.80517130002295
0.514,287.77435806243363
0.515,287.7412820682295
0.516,287.7059472589067
0.517,287.6683577561557
0.518,287.6285178458853
0.519,287.58643196190997
0.52,287.5421046693996
0.521,287.49554064819546
0.522,287.4467446760903
0.523,287.39572161217086
0.524,287.3424763803129
0.525,287.28701395292
0.526,287.22933933498837
0.527,287.16945754857477
0.528,287.1073736177374
0.529,287.04309255401876
0.53,286.97661934252085
0.531,286.90795892862803
0.532,286.83711620541504
0.533,286.7640960017778
0.534,286.6889030713105
0.535,286.6115420819488
0.536,286.53201760638865
0.537,286.45033411328774
0.538,286.3664959592382
0.539,286.2805073815121
0.54,286.1923724915505
0.541,286.10209526918595
0.542,286.00967955756136
0.543,285.91512905872275
0.544,285.81844732984166
0.545,285.71963778003686
0.546,285.618703667751
0.547,285.5156480986378
0.548,285.4104740239204
0.549,285.3031842391753
0.55,285.1937813834958
0.551,285.08226793899775
0.552,284.96864623062146
0.553,284.8529184261936
0.554,284.7350865367125
0.555,284.6151524168207
0.556,284.49311776544045
0.557,284.3689841265396
0.558,284.2427528900111
0.559,284.11442529264235
0.56,283.98400241916625
0.561,283.85148520337975
0.562,283.71687442932915
0.5630000000000001,283.58017073255473
0.5640000000000001,283.44137460140274
0.5650000000000001,283.30048637841037
0.5660000000000001,283.1575062617715
0.5670000000000001,283.0124343068985
0.5680000000000001,282.86527042809416
0.5690000000000001,282.7160144003546
0.5700000000000001,282.56466586131796
0.5710000000000001,282.41122431338914
0.5720000000000001,282.2556891260503
0.5730000000000001,282.09805953839157
0.5740000000000001,281.9383346618756
0.5750000000000001,281.776513483363
0.5760000000000001,281.61259486841146
0.577,281.4465775648765
0.578,281.2784602068192
0.579,281.1082413187406
0.58,280.93591932014976
0.581,280.76149253047083
0.582,280.58495917429104
0.583,280.40631738694776
0.584,280.2255652204459
0.585,280.0427006496939
0.586,279.8577215790414
0.587,279.67062584909456
0.588,279.48141124378463
0.589,279.2900754976538
0.59,279.09661630332397
0.591,278.90103131910314
0.592,278.70331817668597
0.593,278.5034744888963
0.594,278.30149785741554
0.595,278.09738588044115
0.596,277.89113616021524
0.597,277.6827463103565
0.598,277.4722139629339
0.599,277.25953677521557
0.6,277.0447124360262
0.601,276.82773867164474
0.602,276.6086132511844
0.603,276.387333991383
0.604,276.1638987607486
0.605,275.93830548300076
0.606,275.71055213975876
0.607,275.4806367724175
0.608,275.2485574831816
0.609,275.0143124352118
0.61,274.77789985185586
0.611,274.5393180149427
0.612,274.29856526212683
0.613,274.0556399832714
0.614,273.81054061588213
0.615,273.5632656395968
0.616,273.31381356975686
0.617,273.0621829500926
0.618,272.808372344565
0.619,272.5523803284137
0.62,272.29420547847855
0.621,272.0338463628613
0.622,271.77130153001264
0.623,271.50656949733343
0.624,271.23964873939263
0.625,270.97053767586294
0.626,270.69923465929674
0.627,270.42573796285683
0.628,270.15004576813214
0.629,269.87215615316967
0.63,269.5920670808569
0.631,269.30977638779103
0.632,269.0252817737761
0.633,268.73858079208566
0.634,268.4496708406244
0.635,268.1585491541288
0.636,267.8652127975334
0.637,267.5696586606269
0.638,267.2718834541175
0.639,266.97188370721426
0.64,266.669655766826
0.641,266.3651957984636
0.642,266.0584997889268
0.643,265.7495635508292
0.644,265.43838272901905
0.645,265.12495280892136
0.646,264.80926912682247
0.647,264.49132688209045
0.648,264.1711211513176
0.649,263.8486469043454
0.65,263.5238990221179
0.651,263.1968723162867
0.652,262.86756155047823
0.653,262.53596146311276
0.654,262.20206679164016
0.655,261.8658722980582
0.656,261.5273727955373
0.657,261.1865631759873
0.658,260.8434384383648
0.659,260.49799371752056
0.66,260.1502243133712
0.661,259.8001257201671
0.662,259.44769365562496
0.663,259.09292408968486
0.664,258.7358132726449
0.665,258.37635776243417
0.666,258.01455445077335
0.667,257.6504005879809
0.668,257.2838938061913
0.669,256.91503214074964
0.67,256.5438140495639
0.671,256.1702384302062
0.672,255.79430463456282
0.673,255.41601248086164
0.674,255.0353622629037
0.675,254.65235475636652
0.676,254.2669912220539
0.677,253.87927340599035
0.678,253.48920353629524
0.679,253.09678431678034
0.68,252.70201891724975
0.681,252.3049109605093
0.682,251.90546450611407
0.683,251.50368403091454
0.684,251.09957440648645
0.685,250.69314087355858
0.686,250.28438901357657
0.687,249.8733247175688
0.6880000000000001,249.45995415250232
0.6890000000000001,249.0442837253407
0.6900000000000001,248.62632004503934
0.6910000000000001,248.20606988272598
0.6920000000000001,247.78354013034158
0.6930000000000001,247.35873775802452
0.6940000000000001,246.93166977053576
0.6950000000000001,246.50234316303457
0.6960000000000001,246.07076487652043
0.6970000000000001,245.63694175326404
0.6980000000000001,245.20088049254775
0.6990000000000001,244.76258760704198
0.7000000000000001,244.32206938013528
0.7010000000000001,243.87933182453293
0.7020000000000001,243.43438064242685
0.7030000000000001,242.9872211875326
0.704,242.5378584292709
0.705,242.08629691935764
0.706,241.63254076104357
0.707,241.1765935812308
0.708,240.7184585056626
0.709,240.25813813736394
0.71,239.79563453848087
0.711,239.33094921564378
0.712,238.86408310894512
0.713,238.39503658459955
0.714,237.92380943132045
0.715,237.4504008604204
0.716,236.97480950960968
0.717,236.49703345044506
0.718,236.01707019933986
0.719,235.53491673203567
0.72,235.0505695013916
0.721,234.564024458338
0.722,234.07527707580218
0.723,233.58432237540623
0.724,233.09115495670795
0.725,232.59576902873857
0.726,232.09815844358042
0.727,231.59831673170706
0.728,231.0962371388049
0.729,230.59191266378105
0.73,230.08533609765868
0.731,229.57650006305698
0.732,229.06539705395573
0.733,228.55201947543844
0.734,228.03635968311946
0.735,227.51841002196707
0.736,226.99816286423422
0.737,226.47561064623613
0.738,225.95074590370697
0.739,225.4235613055039
0.74,224.89404968542604
0.741,224.3622040719456
0.742,223.8280177156635
0.743,223.29148411432328
0.744,222.75259703524083
0.745,222.21135053502792
0.746,221.66773897651078
0.747,221.121757042773
0.748,220.5733997482686
0.749,220.0226624469784
0.75,219.46954083761068
0.751,218.91403096585728
0.752,218.35612922375236
0.753,217.79583234619213
0.754,217.233137404699
0.755,216.66804179852932
0.756,216.1005432432436
0.757,215.5306397568708
0.758,214.95832964381944
0.759,214.38361147668857
0.76,213.80648407615618
0.761,213.22694648912318
0.762,212.6449979652988
0.763,212.06063793242276
0.764,211.4738659703182
0.765,210.88468178397602
0.766,210.29308517586483
0.767,209.699076017666
0.768,209.10265422162547
0.769,208.5038197117111
0.77,207.9025723947537
0.771,207.2989121317537
0.772,206.6928387095111
0.773,206.08435181273947
0.774,205.47345099681
0.775,204.86013566125763
0.776,204.24440502417457
0.777,203.62625809760098
0.778,203.00569366401376
0.779,202.38271025399695
0.78,201.75730612517148
0.781,201.1294792424452
0.782,200.4992272596351
0.783,199.86654750250148
0.784,199.23143695322545
0.785,198.59389223634676
0.786,197.95390960617686
0.787,197.31148493568847
0.788,196.66661370687717
0.789,196.01929100258715
0.79,195.36951149978293
0.791,194.71726946424988
0.792,194.06255874669864
0.793,193.40537278024965
0.794,192.7457045792678
0.795,192.08354673952442
0.796,191.41889143965332
0.797,190.75173044387708
0.798,190.0820551059772
0.799,189.40985637448316
0.8,188.73512479906012
0.801,188.05785053807298
0.802,187.37802336731392
0.803,186.6956326898759
0.804,186.01066754716422
0.805,185.32311663103474
0.806,184.63296829705624
0.807,183.94021057889202
0.808,183.24483120379966
0.809,182.54681760925112
0.81,181.84615696067377
0.811,181.14283617031853
0.812,180.4368419172551
0.8130000000000001,179.728160668504
0.8140000000000001,179.01677870130382
0.8150000000000001,178.30268212652294
0.8160000000000001,177.58585691321363
0.8170000000000001,176.86628891431374
0.8180000000000001,176.14396389349298
0.8190000000000001,175.4188675531432
0.8200000000000001,174.6909855635084
0.8210000000000001,173.96030359294713
0.8220000000000001,173.22680733931887
0.8230000000000001,172.49048256248355
0.8240000000000001,171.75131511789985
0.8250000000000001,171.00929099130389
0.8260000000000001,170.26439633445423
0.8270000000000001,169.51661750191522
0.8280000000000001,168.7659410888612
0.8290000000000001,168.01235396986954
0.8300000000000001,167.2558433386796
0.8310000000000001,166.49639674888184
0.8320000000000001,165.7340021555083
0.833,164.96864795748712
0.834,164.20032304092376
0.835,163.4290168231711
0.836,162.6547192976449
0.837,161.8774210793386
0.838,161.09711345099325
0.839,160.31378840986832
0.84,159.5274387150601
0.841,158.73805793530843
0.842,157.94564049722896
0.843,157.15018173390257
0.844,156.35167793374802
0.845,155.5501263895964
0.846,154.74552544788472
0.847,153.93787455787069
0.848,153.12717432077088
0.849,152.31342653871158
0.85,151.49663426337722
0.851,150.67680184423
0.852,149.85393497616795
0.853,149.02804074648034
0.854,148.19912768095003
0.855,147.3672057889489
0.856,146.53228660735894
0.857,145.69438324315402
0.858,144.85351041446538
0.859,144.0096844899545
0.86,143.1629235263133
0.861,142.31324730371074
0.862,141.46067735900698
0.863,140.6052370165597
0.864,139.74695141645014
0.865,138.8858475399669
0.866,138.02195423219294
0.867,137.15530222155468
0.868,136.28592413620495
0.869,135.4138545171304
0.87,134.53912982789
0.871,133.66178846091566
0.872,132.7818707403256
0.873,131.8994189212292
0.874,131.01447718552626
0.875,130.12709163423273
0.876,129.23731027639175
0.877,128.3451830146637
0.878,127.45076162771014
0.879,126.55409974952664
0.88,125.6552528458988
0.881,124.75427818819418
0.882,123.85123482472181
0.883,122.9461835499217
0.884,122.03918687166923
0.885,121.1303089769998
0.886,120.2196156965771
0.887,119.30717446824501
0.888,118.3930543000128
0.889,117.47732573283213
0.89,116.56006080352664
0.891,115.64133300823597
0.892,114.72121726672854
0.893,113.79978988793013
0.894,112.87712853699843
0.895,111.95331220425773
0.896,111.02842117628141
0.897,110.10253700938556
0.898,109.1757425057623
0.899,108.24812169244845
0.9,107.31975980328356
0.901,106.39074326397166
0.902,105.46115968031327
0.903,104.53109782963017
0.904,103.60064765535243
0.905,102.66990026469065
0.906,101.73894792926303
0.907,100.80788408849692
0.908,99.87680335557239
0.909,98.94580152562872
0.91,98.01497558590364
0.911,97.08442372743217
0.912,96.15424535788858
0.913,95.22454111511554
0.914,94.29541288085022
0.915,93.36696379412668
0.916,92.43929826380806
0.917,91.51252197968235
0.918,90.58674192154247
0.919,89.66206636566203
0.92,88.73860488807809
0.921,87.81646836409811
0.922,86.89576896345976
0.923,85.9766201405925
0.924,85.05913661945735
0.925,84.14343437247318
0.926,83.22963059308104
0.927,82.31784366154436
0.928,81.4081931036372
0.929,80.5007995419344
0.93,79.59578463948264
0.931,78.6932710357046
0.932,77.79338227446402
0.933,76.89624272430152
0.934,76.00197749093381
0.935,75.11071232219844
0.936,74.22257350571151
0.937,73.33768775959904
0.9380000000000001,72.45618211674842
0.9390000000000001,71.57818380311697
0.9400000000000001,70.70382011071818
0.9410000000000001,69.83321826598814
0.9420000000000001,68.96650529431265
0.9430000000000001,68.10380788156304
0.9440000000000001,67.24525223355533
0.9450000000000001,66.39096393439877
0.9460000000000001,65.54106780474704
0.9470000000000001,64.69568776099767
0.9480000000000001,63.854946676509265
0.9490000000000001,63.018966245915706
0.9500000000000001,62.18786685361383
0.9510000000000001,61.36176744748606
0.9520000000000001,60.54078541888948
0.9530000000000001,59.725036489902024
0.9540000000000001,58.914634608760885
0.9550000000000001,58.10969185436288
0.9560000000000001,57.31031835061972
0.9570000000000001,56.51662219137592
0.9580000000000001,55.72870937650479
0.9590000000000001,54.94668375970078
0.96,54.17064700838829
0.961,53.40069857606682
0.962,52.63693568732114
0.963,51.879453335632924
0.964,51.12834429405694
0.965,50.38369913875783
0.966,49.64560628535649
0.967,48.91415203800541
0.968,48.18942065110375
0.969,47.47149440357801
0.97,46.76045368569048
0.971,46.05637709840021
0.972,45.35934156538331
0.973,44.66942245792296
0.974,43.986693732998965
0.975,43.31122808503753
0.976,42.64309711191802
0.977,41.98237149596711
0.978,41.32912120079313
0.979,40.68341568491507
0.98,40.045324133210904
0.981,39.41491570723735
0.982,38.79225981544855
0.983,38.17742640425406
0.984,37.57048627069895
0.985,36.97151139731805
0.986,36.38057530940983
0.987,35.797753454601306
0.988,35.2231236041477
0.989,34.65676627495326
0.99,34.09876517085385
0.991,33.54920764132284
0.992,33.008185155527606
0.993,32.475793789681646
0.994,31.952134726043518
0.995,31.437314762890917
0.996,30.931446836573812
0.997,30.434650559619598
0.998,29.947052783189225
0.999,29.46878819842928
1.0,29.0


==> experiments/binom_coverage/expected_num_samples_sequential_student.csv <==
0.0,29.0
0.001,29.15013128172119
0.002,29.310519680644102
0.003,29.481159789497365
0.004,29.662049135051717
0.005,29.853187317391765
0.006,30.054575238153234
0.007,30.266214415331355
0.008,30.48810638135705
0.009000000000000001,30.720252160376987
0.01,30.96265182006168
0.011,31.21530409279819
0.012,31.47820606079218
0.013000000000000001,31.751352899398736
0.014,32.0347376729086
0.015,32.328351177026626
0.016,32.632181822376886
0.017,32.94621555354351
0.018000000000000002,33.27043579839465
0.019,33.60482344272744
0.02,33.94935682560374
0.021,34.304011751108725
0.022,34.66876151264873
0.023,35.04357692630045
0.024,35.428426370125514
0.025,35.823275826762796
0.026000000000000002,36.22808892700181
0.027,36.64282699241747
0.028,37.06744907550669
0.029,37.501911996104255
0.03,37.94617037317092
0.031,38.400176651333446
0.032,38.863881121817904
0.033,39.33723193764924
0.034,39.82017512319414
0.035,40.31265457830004
0.036000000000000004,40.814612077430624
0.037,41.32598726431988
0.038,41.84671764276243
0.039,42.37673856422983
0.04,42.91598321305268
0.041,43.46438258993714
0.042,44.021865494596
0.043000000000000003,44.588358508268065
0.044,45.163785976879815
0.045,45.748069995569914
0.046,46.34113039525352
0.047,46.94288473185049
0.048,47.553248278742004
0.049,48.172134022954396
0.05,48.799452665499935
0.051000000000000004,49.435112626232616
0.052000000000000005,50.079020053503946
0.053,50.731078838831266
0.054,51.391190636719564
0.055,52.05925488970778
0.056,52.735168858645466
0.057,53.41882765814183
0.058,54.11012429707131
0.059000000000000004,54.808949723967245
0.06,55.515192877085
0.061,56.22874073887634
0.062,56.94947839457399
0.063,57.67728909456783
0.064,58.412054320201996
0.065,59.15365385264353
0.066,59.90196584440871
0.067,60.656866893180535
0.068,61.418232117489545
0.069,62.18593523389197
0.07,62.95984863522419
0.07100000000000001,63.73984346958654
0.07200000000000001,64.5257897196597
0.073,65.31755628204112
0.074,66.11501104624409
0.075,66.91802097308928
0.076,67.726452172194
0.077,68.54016997832433
0.078,69.35903902639234
0.079,70.1829233249148
0.08,71.01168632777902
0.081,71.84519100419777
0.082,72.683299906762
0.083,73.52587523753485
0.084,74.37277891215956
0.085,75.22387262198372
0.08600000000000001,76.07901789423025
0.08700000000000001,76.93807615027207
0.088,77.80090876209194
0.089,78.66737710703174
0.09,79.53734262095418
0.091,80.41066684996103
0.092,81.28721150082312
0.093,82.16683849029262
0.094,83.04940999347787
0.095,83.93478849146557
0.096,84.82283681838341
0.097,85.7134182080935
0.098,86.6063963407083
0.099,87.50163538911616
0.1,88.39900006569611
0.101,89.29835566939272
0.10200000000000001,90.19956813331187
0.10300000000000001,91.10250407298072
0.10400000000000001,92.0070308354046
0.105,92.91301654903037
0.106,93.8203301747128
0.107,94.72884155775171
0.108,95.63842148105559
0.109,96.54894171945712
0.11,97.46027509518542
0.111,98.37229553447828
0.112,99.28487812528995
0.113,100.19789917603072
0.114,101.11123627524795
0.115,102.02476835213902
0.116,102.93837573776311
0.117,103.85194022679904
0.11800000000000001,104.7653451396794
0.11900000000000001,105.67847538491117
0.12,106.59121752138039
0.121,107.5034598204245
0.122,108.41509232744099
0.123,109.32600692280053
0.124,110.23609738181584
0.125,111.14525943351981
0.126,112.05339081800273
0.127,112.96039134205762
0.128,113.86616293288522
0.129,114.77060968961841
0.13,115.67363793242644
0.131,116.57515624897631
0.132,117.47507553803231
0.133,118.37330904999395
0.134,119.26977242418194
0.135,120.16438372270215
0.136,121.05706346073215
0.137,121.94773463309453
0.138,122.83632273699949
0.139,123.72275579086234
0.14,124.60696434911682
0.14100000000000001,125.48888151297145
0.14200000000000002,126.36844293707253
0.14300000000000002,127.24558683206183
0.14400000000000002,128.1202539630333
0.145,128.99238764391606
0.146,129.86193372783254
0.147,130.72884059348604
0.148,131.59305912767098
0.149,132.45454270399406
0.15,133.3132471579226
0.151,134.16913075828563
0.152,135.02215417536522
0.153,135.87228044573
0.154,136.71947493396726
0.155,137.56370529148325
0.156,138.404941412546
0.157,139.2431553877481
0.158,140.0783214550768
0.159,140.91041594877527
0.16,141.73941724618294
0.161,142.56530571274718
0.162,143.38806364538792
0.163,144.20767521440712
0.164,145.02412640412285
0.165,145.8374049524077
0.166,146.64750028931024
0.167,147.4544034749264
0.168,148.258107136689
0.169,149.05860540623354
0.17,149.85589385599565
0.171,150.64996943568482
0.17200000000000001,151.44083040877737
0.17300000000000001,152.22847628916227
0.17400000000000002,153.01290777806616
0.17500000000000002,153.79412670138026
0.176,154.5721359475031
0.177,155.34693940579663
0.178,156.11854190580024
0.179,156.8869491572057
0.18,157.6521676908225
0.181,158.4142048004524
0.182,159.17306848592824
0.183,159.92876739721342
0.184,160.68131077980988
0.185,161.43070842136214
0.186,162.17697059969723
0.187,162.9201080321758
0.188,163.6601318265928
0.189,164.39705343348945
0.19,165.1308846001113
0.191,165.8616373258665
0.192,166.5893238195121
0.193,167.31395645791488
0.194,168.03554774661177
0.195,168.7541102820039
0.196,169.4696567154108
0.197,170.18219971880478
0.198,170.8917519524515
0.199,171.5983260342666
0.2,172.30193451111037
0.201,173.002589831821
0.202,173.70030432220355
0.203,174.39509016176706
0.20400000000000001,175.08695936242123
0.20500000000000002,175.77592374891327
0.20600000000000002,176.46199494121626
0.20700000000000002,177.14518433863446
0.20800000000000002,177.82550310583304
0.209,178.50296216055182
0.21,179.1775721631827
0.211,179.84934350802487
0.212,180.51828631627652
0.213,181.1844104306939
0.214,181.84772541188394
0.215,182.50824053618524
0.216,183.16596479509323
0.217,183.82090689617377
0.218,184.47307526541545
0.219,185.12247805095714
0.22,185.76912312813354
0.221,186.41301810577258
0.222,187.0541703336766
0.223,187.69258691121797
0.224,188.32827469697682
0.225,188.9612403193453
0.226,189.59149018802074
0.227,190.21903050631047
0.228,190.84386728416703
0.229,191.46600635186994
0.23,192.08545337427543
0.231,192.7022138655446
0.232,193.31629320427007
0.233,193.92769664891298
0.234,194.53642935346537
0.23500000000000001,195.14249638325305
0.23600000000000002,195.745902730793
0.23700000000000002,196.3466533316201
0.23800000000000002,196.94475307999983
0.23900000000000002,197.54020684443935
0.24,198.13301948292016
0.241,198.72319585777066
0.242,199.31074085008402
0.243,199.89565937362792
0.244,200.47795638814887
0.245,201.05763691200534
0.246,201.63470603405696
0.247,202.2091689247381
0.248,202.78103084625238
0.249,203.35029716182146
0.25,203.91697334393095
0.251,204.48106498151495
0.252,205.04257778602826
0.253,205.60151759635988
0.254,206.1578903825417
0.255,206.711702248218
0.256,207.2629594318416
0.257,207.81166830657145
0.258,208.3578353788505
0.259,208.90146728565114
0.26,209.44257079038204
0.261,209.98115277745654
0.262,210.51722024553038
0.263,211.05078029942703
0.264,211.58184014077352
0.265,212.1104070573782
0.266,212.6364884113973
0.267,213.16009162633273
0.268,213.68122417292602
0.269,214.19989355401228
0.27,214.71610728841227
0.271,215.22987289394595
0.272,215.7411978696612
0.273,216.25008967737588
0.274,216.75655572264694
0.275,217.26060333527516
0.276,217.7622397494718
0.277,218.26147208381303
0.278,218.75830732111396
0.279,219.2527522883609
0.28,219.74481363683842
0.281,220.23449782259675
0.28200000000000003,220.72181108739989
0.28300000000000003,221.20675944029972
0.28400000000000003,221.68934863997768
0.28500000000000003,222.16958417799185
0.28600000000000003,222.64747126307137
0.28700000000000003,223.12301480658172
0.28800000000000003,223.5962194092952
0.289,224.06708934958098
0.29,224.5356285731064
0.291,225.00184068423036
0.292,225.46572893899818
0.293,225.92729624009698
0.294,226.38654513349704
0.295,226.8434778071929
0.296,227.29809609171838
0.297,227.75040146282396
0.298,228.20039504596278
0.299,228.64807762293992
0.3,229.09344964034304
0.301,229.53651122007994
0.302,229.97726217160422
0.303,230.41570200613114
0.304,230.85182995238875
0.305,231.28564497418563
0.306,231.71714578930636
0.307,232.14633088999378
0.308,232.57319856450542
0.309,232.9977469199814
0.31,233.41997390609455
0.311,233.83987733969914
0.312,234.25745492993963
0.313,234.67270430402496
0.314,235.08562303311862
0.315,235.4962086585512
0.316,235.90445871779758
0.317,236.3103707704351
0.318,236.71394242352162
0.319,237.11517135662345
0.32,237.51405534594073
0.321,237.91059228777323
0.322,238.30478022078992
0.323,238.69661734736678
0.324,239.08610205347154
0.325,239.4732329273861
0.326,239.8580087767684
0.327,240.2404286443699
0.328,240.62049182193456
0.329,240.9981978626271
0.33,241.37354659153948
0.331,241.74653811465257
0.332,242.1171728258326
0.333,242.48545141226066
0.334,242.8513748579036
0.335,243.21494444545473
0.336,243.57616175636852
0.337,243.93502866944618
0.338,244.29154735761503
0.339,244.64572028338014
0.34,244.99755019260505
0.341,245.34704010712
0.342,245.69419331582412
0.343,246.0390133647927
0.34400000000000003,246.38150404606378
0.34500000000000003,246.7216693856287
0.34600000000000003,247.05951363029382
0.34700000000000003,247.39504123395315
0.34800000000000003,247.72825684293238
0.34900000000000003,248.05916528094517
0.35000000000000003,248.3877715333223
0.35100000000000003,248.7140807310482
0.352,249.03809813426182
0.353,249.3598291157269
0.354,249.67927914401392
0.355,249.99645376669736
0.356,250.3113585935454
0.357,250.6239992798008
0.358,250.93438150961668
0.359,251.2425109797098
0.36,251.54839338328793
0.361,251.85203439429995
0.362,252.15343965206426
0.363,252.45261474630715
0.364,252.7495652026596
0.365,253.0442964686378
0.366,253.33681390014686
0.367,253.62712274852677
0.368,253.91522814817097
0.369,254.2011351047354
0.37,254.484848483959
0.371,254.76637300111187
0.372,255.04571321108725
0.373,255.32287349915063
0.374,255.5978580723598
0.375,255.87067095166537
0.376,256.14131596470526
0.377,256.4097967393006
0.378,256.6761166976648
0.379,256.9402790513336
0.38,257.20228679682253
0.381,257.4621427120211
0.382,257.7198493533317
0.383,257.97540905355464
0.384,258.22882392052816
0.385,258.48009583652424
0.386,258.72922645840464
0.387,258.9762172185349
0.388,259.2210693264578
0.389,259.46378377132083
0.39,259.7043613250532
0.391,259.9428025462852
0.392,260.17910778499487
0.393,260.41327718787574
0.394,260.6453107044027
0.395,260.8752080935774
0.396,261.10296893133454
0.397,261.3285926185768
0.398,261.5520783898121
0.399,261.77342532235923
0.4,261.9926323460858
0.401,262.20969825363665
0.402,262.42462171111237
0.403,262.63740126914877
0.404,262.8480353743508
0.405,263.05652238102607
0.406,263.262860563166
0.40700000000000003,263.46704812661534
0.40800000000000003,263.66908322137385
0.40900000000000003,263.86896395396786
0.41000000000000003,264.06668839982825
0.41100000000000003,264.26225461561876
0.41200000000000003,264.45566065144067
0.41300000000000003,264.64690456286087
0.41400000000000003,264.83598442269175
0.41500000000000004,265.0228983324641
0.41600000000000004,265.2076444335305
0.417,265.39022091773154
0.418,265.570626037603
0.419,265.74885811594544
0.42,265.9249155549604
0.421,266.09879684450874
0.422,266.27050056991317
0.423,266.4400254187659
0.424,266.6073701871975
0.425,266.77253378507123
0.426,266.93551524057216
0.427,267.09631370365895
0.428,267.25492844886253
0.429,267.4113588769064
0.43,267.56560451564246
0.431,267.7176650197935
0.432,267.8675401699995
0.433,268.0152298706779
0.434,268.1607341472039
0.435,268.3040531419287
0.436,268.4451871095617
0.437,268.5841364114382
0.438,268.7209015092181
0.439,268.8554829575428
0.44,268.9878813962097
0.441,269.11809754140234
0.442,269.24613217654877
0.443,269.3719861423512
0.444,269.495660326574
0.445,269.6171556531411
0.446,269.73647307113765
0.447,269.8536135432723
0.448,269.9685780344086
0.449,270.0813674997223
0.45,270.19198287309456
0.451,270.3004250553124
0.452,270.4066949026789
0.453,270.5107932156097
0.454,270.61272072781924
0.455,270.7124780956687
0.456,270.81006588828166
0.457,270.90548457798917
0.458,270.9987345317092
0.459,271.0898160028143
0.46,271.1787291240825
0.461,271.2654739012787
0.462,271.3500502079476
0.463,271.43245778095303
0.464,271.51269621733616
0.465,271.59076497200647
0.466,271.6666633568245
0.467,271.7403905405772
0.468,271.81194555038087
0.46900000000000003,271.88132727400006
0.47000000000000003,271.948534463596
0.47100000000000003,272.0135657403743
0.47200000000000003,272.07641960062676
0.47300000000000003,272.137094422616
0.47400000000000003,272.1955884747819
0.47500000000000003,272.25189992469524
0.47600000000000003,272.3060268492232
0.47700000000000004,272.3579672453113
0.47800000000000004,272.40771904183174
0.47900000000000004,272.45528011188514
0.48,272.5006482859891
0.481,272.54382136555364
0.482,272.5847971369616
0.483,272.6235733858652
0.484,272.6601479117179
0.485,272.69451854238855
0.486,272.7266831487455
0.487,272.75663965909354
0.488,272.78438607334584
0.489,272.80992047681474
0.49,272.83324105350897
0.491,272.85434609882435
0.492,272.87323403152396
0.493,272.8899034049087
0.494,272.90435291708167
0.495,272.9165814202189
0.496,272.9265879287755
0.497,272.93437162654504
0.498,272.93993187252363
0.499,272.943268205522
0.5,272.94438034749066
0.501,272.94326820552203
0.502,272.93993187252346
0.503,272.93437162654493
0.504,272.92658792877546
0.505,272.9165814202192
0.506,272.9043529170817
0.507,272.8899034049086
0.508,272.87323403152385
0.509,272.8543460988245
0.51,272.83324105350886
0.511,272.80992047681457
0.512,272.78438607334573
0.513,272.75663965909354
0.514,272.72668314874574
0.515,272.69451854238866
0.516,272.66014791171796
0.517,272.6235733858654
0.518,272.5847971369613
0.519,272.5438213655536
0.52,272.50064828598914
0.521,272.45528011188935
0.522,272.4077190418275
0.523,272.35796724531525
0.524,272.3060268492192
0.525,272.2518999246994
0.526,272.195588474778
0.527,272.1370944226202
0.528,272.0764196006226
0.529,272.0135657403784
0.53,271.94853446359195
0.531,271.8813272740039
0.532,271.81194555037683
0.533,271.74039054058096
0.534,271.66666335682044
0.535,271.59076497201045
0.536,271.512696217332
0.537,271.4324577809571
0.538,271.35005020794335
0.539,271.26547390128286
0.54,271.1787291240786
0.541,271.0898160028183
0.542,270.99873453170505
0.543,270.9054845779933
0.544,270.81006588827756
0.545,270.7124780956729
0.546,270.6127207278152
0.547,270.51079321561394
0.548,270.406694902675
0.549,270.30042505531657
0.55,270.1919828730905
0.551,270.08136749972596
0.552,269.9685780344047
0.553,269.8536135432763
0.554,269.73647307113333
0.555,269.61715565314523
0.556,269.49566032656963
0.557,269.3719861423553
0.558,269.24613217654473
0.559,269.1180975414064
0.56,268.9878813962057
0.561,268.8554829575469
0.562,268.72090150921434
0.5630000000000001,268.5841364114421
0.5640000000000001,268.4451871095576
0.5650000000000001,268.30405314193285
0.5660000000000001,268.1607341472
0.5670000000000001,268.0152298706818
0.5680000000000001,267.8675401699958
0.5690000000000001,267.7176650197974
0.5700000000000001,267.5656045156387
0.5710000000000001,267.41135887691024
0.5720000000000001,267.2549284488584
0.5730000000000001,267.0963137036627
0.5740000000000001,266.9355152405681
0.5750000000000001,266.77253378507515
0.5760000000000001,266.6073701871936
0.577,266.44002541877006
0.578,266.2705005699093
0.579,266.09879684451266
0.58,265.9249155549565
0.581,265.74885811594925
0.582,265.57062603759914
0.583,265.3902209177357
0.584,265.20764443353045
0.585,265.0228983324641
0.586,264.83598442269164
0.587,264.6469045628608
0.588,264.4556606514406
0.589,264.2622546156187
0.59,264.06668839982814
0.591,263.86896395396775
0.592,263.66908322137397
0.593,263.4670481266153
0.594,263.2628605631659
0.595,263.05652238102607
0.596,262.84803537435084
0.597,262.63740126914877
0.598,262.42462171111237
0.599,262.20969825363676
0.6,261.9926323460857
0.601,261.7734253223593
0.602,261.55207838981227
0.603,261.32859261857675
0.604,261.1029689313345
0.605,260.8752080935772
0.606,260.6453107044027
0.607,260.41327718787596
0.608,260.17910778499487
0.609,259.94280254628524
0.61,259.7043613250533
0.611,259.46378377132083
0.612,259.2210693264578
0.613,258.9762172185349
0.614,258.7292264584046
0.615,258.48009583652413
0.616,258.22882392052816
0.617,257.9754090535547
0.618,257.7198493533319
0.619,257.4621427120211
0.62,257.2022867968224
0.621,256.9402790513337
0.622,256.67611669766467
0.623,256.4097967393006
0.624,256.14131596470526
0.625,255.8706709516653
0.626,255.59785807235977
0.627,255.3228734991508
0.628,255.0457132110873
0.629,254.7663730011119
0.63,254.48484848395898
0.631,254.2011351047354
0.632,253.91522814817083
0.633,253.6271227485269
0.634,253.3368139001468
0.635,253.04429646863775
0.636,252.74956520265968
0.637,252.4526147463072
0.638,252.15343965206432
0.639,251.85203439429998
0.64,251.54839338328776
0.641,251.24251097970995
0.642,250.93438150961657
0.643,250.62399927980076
0.644,250.31135859354535
0.645,249.99645376669739
0.646,249.67927914401406
0.647,249.35982911572685
0.648,249.03809813426182
0.649,248.71408073104485
0.65,248.3877715333258
0.651,248.05916528094167
0.652,247.72825684293582
0.653,247.39504123394974
0.654,247.05951363029723
0.655,246.72166938562526
0.656,246.38150404606728
0.657,246.03901336478935
0.658,245.69419331582742
0.659,245.3470401071168
0.66,244.99755019260834
0.661,244.64572028337685
0.662,244.2915473576182
0.663,243.93502866944291
0.664,243.57616175637187
0.665,243.21494444545135
0.666,242.8513748579068
0.667,242.48545141225745
0.668,242.11717282583604
0.669,241.74653811464935
0.67,241.37354659154266
0.671,240.99819786262375
0.672,240.6204918219378
0.673,240.24042864436666
0.674,239.85800877677147
0.675,239.47323292738307
0.676,239.08610205347458
0.677,238.69661734736363
0.678,238.30478022079294
0.679,237.91059228777002
0.68,237.51405534594377
0.681,237.11517135662038
0.682,236.71394242352457
0.683,236.31037077043203
0.684,235.9044587178007
0.685,235.49620865854817
0.686,235.08562303312158
0.687,234.6727043040219
0.6880000000000001,234.25745492994255
0.6890000000000001,233.8398773396961
0.6900000000000001,233.4199739060975
0.6910000000000001,232.99774691997837
0.6920000000000001,232.57319856450837
0.6930000000000001,232.14633088999082
0.6940000000000001,231.7171457893091
0.6950000000000001,231.2856449741827
0.6960000000000001,230.85182995239154
0.6970000000000001,230.41570200612813
0.6980000000000001,229.97726217160715
0.6990000000000001,229.53651122007705
0.7000000000000001,229.09344964034585
0.7010000000000001,228.64807762293705
0.7020000000000001,228.20039504596576
0.7030000000000001,227.75040146282115
0.704,227.29809609172125
0.705,226.84347780719014
0.706,226.38654513349968
0.707,225.9272962400941
0.708,225.4657289390011
0.709,225.0018406842277
0.71,224.53562857310936
0.711,224.06708934957823
0.712,223.59621940929523
0.713,223.12301480658178
0.714,222.64747126307134
0.715,222.16958417799188
0.716,221.68934863997782
0.717,221.2067594402998
0.718,220.7218110873998
0.719,220.23449782259678
0.72,219.74481363683842
0.721,219.25275228836085
0.722,218.75830732111405
0.723,218.261472083813
0.724,217.7622397494718
0.725,217.26060333527514
0.726,216.75655572264697
0.727,216.25008967737583
0.728,215.74119786966105
0.729,215.22987289394604
0.73,214.71610728841216
0.731,214.19989355401214
0.732,213.68122417292588
0.733,213.16009162633273
0.734,212.6364884113973
0.735,212.11040705737827
0.736,211.58184014077344
0.737,211.05078029942715
0.738,210.5172202455305
0.739,209.98115277745657
0.74,209.44257079038206
0.741,208.90146728565105
0.742,208.35783537885038
0.743,207.8116683065715
0.744,207.26295943184164
0.745,206.71170224821805
0.746,206.15789038254167
0.747,205.6015175963598
0.748,205.04257778602835
0.749,204.4810649815148
0.75,203.91697334393086
0.751,203.3502971618215
0.752,202.78103084625238
0.753,202.20916892473804
0.754,201.63470603405696
0.755,201.05763691200548
0.756,200.47795638814884
0.757,199.8956593736278
0.758,199.31074085008404
0.759,198.72319585777066
0.76,198.13301948292016
0.761,197.5402068444381
0.762,196.94475307999866
0.763,196.34665333161914
0.764,195.74590273079184
0.765,195.14249638325194
0.766,194.53642935346423
0.767,193.927696648912
0.768,193.31629320426904
0.769,192.70221386554357
0.77,192.08545337427432
0.771,191.46600635186894
0.772,190.84386728416587
0.773,190.21903050630954
0.774,189.59149018801963
0.775,188.96124031934428
0.776,188.32827469697583
0.777,187.69258691121698
0.778,187.05417033367544
0.779,186.41301810577153
0.78,185.76912312813252
0.781,185.1224780509562
0.782,184.47307526541437
0.783,183.82090689617286
0.784,183.1659647950923
0.785,182.50824053618433
0.786,181.84772541188312
0.787,181.18441043069305
0.788,180.51828631627563
0.789,179.8493435080239
0.79,179.1775721631818
0.791,178.50296216055082
0.792,177.82550310583125
0.793,177.14518433863634
0.794,176.46199494121458
0.795,175.775923748915
0.796,175.08695936241938
0.797,174.39509016176876
0.798,173.70030432220173
0.799,173.0025898318226
0.8,172.30193451110864
0.801,171.59832603426813
0.802,170.8917519524498
0.803,170.1821997188065
0.804,169.46965671540917
0.805,168.7541102820056
0.806,168.03554774661012
0.807,167.31395645791648
0.808,166.58932381951035
0.809,165.86163732586797
0.81,165.13088460010977
0.811,164.39705343349087
0.812,163.66013182659123
0.8130000000000001,162.9201080321772
0.8140000000000001,162.1769705996956
0.8150000000000001,161.43070842136353
0.8160000000000001,160.68131077980843
0.8170000000000001,159.92876739721476
0.8180000000000001,159.17306848592688
0.8190000000000001,158.4142048004538
0.8200000000000001,157.652167690821
0.8210000000000001,156.88694915720694
0.8220000000000001,156.1185419057988
0.8230000000000001,155.34693940579794
0.8240000000000001,154.5721359475019
0.8250000000000001,153.7941267013809
0.8260000000000001,153.0129077780669
0.8270000000000001,152.22847628916293
0.8280000000000001,151.44083040877797
0.8290000000000001,150.64996943568534
0.8300000000000001,149.85589385599627
0.8310000000000001,149.05860540623414
0.8320000000000001,148.2581071366895
0.833,147.45440347492706
0.834,146.6475002893109
0.835,145.8374049524084
0.836,145.0241264041234
0.837,144.2076752144077
0.838,143.38806364538846
0.839,142.56530571274774
0.84,141.7394172461836
0.841,140.9104159487758
0.842,140.07832145507749
0.843,139.24315538774871
0.844,138.40494141254652
0.845,137.56370529148384
0.846,136.7194749339678
0.847,135.87228044573058
0.848,135.02215417536578
0.849,134.16913075828612
0.85,133.31324715792317
0.851,132.45454270399458
0.852,131.59305912767158
0.853,130.7288405934866
0.854,129.86193372783305
0.855,128.9923876439166
0.856,128.12025396303324
0.857,127.24558683206186
0.858,126.36844293707256
0.859,125.48888151297142
0.86,124.6069643491168
0.861,123.72275579086232
0.862,122.8363227369995
0.863,121.94773463309446
0.864,121.05706346073217
0.865,120.16438372270215
0.866,119.26977242418187
0.867,118.37330904999396
0.868,117.47507553803234
0.869,116.57515624897628
0.87,115.6736379324264
0.871,114.7706096896184
0.872,113.86616293288525
0.873,112.96039134205756
0.874,112.05339081800278
0.875,111.14525943351978
0.876,110.23609738181581
0.877,109.32600692280056
0.878,108.41509232744095
0.879,107.50345982042441
0.88,106.59121752138041
0.881,105.67847538491098
0.882,104.76534513967921
0.883,103.85194022679892
0.884,102.93837573776294
0.885,102.02476835213885
0.886,101.1112362752477
0.887,100.19789917603049
0.888,99.28487812528977
0.889,98.37229553447813
0.89,97.46027509518527
0.891,96.54894171945692
0.892,95.63842148105543
0.893,94.72884155775155
0.894,93.82033017471267
0.895,92.91301654903026
0.896,92.00703083540428
0.897,91.10250407298051
0.898,90.19956813331163
0.899,89.29835566939249
0.9,88.39900006569582
0.901,87.50163538911593
0.902,86.60639634070806
0.903,85.71341820809323
0.904,84.8228368183832
0.905,83.9347884914653
0.906,83.0494099934776
0.907,82.16683849029239
0.908,81.28721150082286
0.909,80.41066684996082
0.91,79.53734262095395
0.911,78.66737710703151
0.912,77.80090876209172
0.913,76.93807615027178
0.914,76.07901789422993
0.915,75.22387262198339
0.916,74.37277891215923
0.917,73.52587523753455
0.918,72.68329990676172
0.919,71.84519100419747
0.92,71.01168632777873
0.921,70.1829233249145
0.922,69.35903902639211
0.923,68.54016997832404
0.924,67.72645217219376
0.925,66.91802097308904
0.926,66.11501104624385
0.927,65.31755628204091
0.928,64.52578971965997
0.929,63.739843469586226
0.93,62.959848635224404
0.931,62.185935233891676
0.932,61.41823211748977
0.933,60.65686689318025
0.934,59.901965844408906
0.935,59.153653852643274
0.936,58.412054320202174
0.937,57.67728909456756
0.9380000000000001,56.94947839457414
0.9390000000000001,56.22874073887612
0.9400000000000001,55.51519287708517
0.9410000000000001,54.808949723967366
0.9420000000000001,54.110124297071444
0.9430000000000001,53.418827658141936
0.9440000000000001,52.73516885864559
0.9450000000000001,52.05925488970788
0.9460000000000001,51.39119063671967
0.9470000000000001,50.73107883883139
0.9480000000000001,50.07902005350403
0.9490000000000001,49.435112626232694
0.9500000000000001,48.799452665500006
0.9510000000000001,48.172134022954474
0.9520000000000001,47.55324827874208
0.9530000000000001,46.942884731850555
0.9540000000000001,46.34113039525359
0.9550000000000001,45.74806999556997
0.9560000000000001,45.16378597687984
0.9570000000000001,44.58835850826809
0.9580000000000001,44.021865494596035
0.9590000000000001,43.46438258993718
0.96,42.91598321305277
0.961,42.37673856422992
0.962,41.846717642762506
0.963,41.325987264319956
0.964,40.814612077430695
0.965,40.312654578300105
0.966,39.82017512319422
0.967,39.3372319376493
0.968,38.86388112181796
0.969,38.40017665133351
0.97,37.94617037317097
0.971,37.50191199610431
0.972,37.06744907550674
0.973,36.64282699241751
0.974,36.228088927001835
0.975,35.823275826762845
0.976,35.42842637012554
0.977,35.04357692630048
0.978,34.668761512648764
0.979,34.30401175110877
0.98,33.94935682560376
0.981,33.60482344272746
0.982,33.270435798394665
0.983,32.94621555354354
0.984,32.63218182237691
0.985,32.32835117702665
0.986,32.03473767290862
0.987,31.751352899398746
0.988,31.47820606079219
0.989,31.215304092798192
0.99,30.962651820061687
0.991,30.720252160376994
0.992,30.488106381357056
0.993,30.26621441533136
0.994,30.054575238153234
0.995,29.85318731739177
0.996,29.66204913505172
0.997,29.481159789497365
0.998,29.3105196806441
0.999,29.150131281721194
1.0,29.0


==> experiments/binom_coverage/expected_num_samples_wilsoncc.csv <==
0.0,288.0
0.001,288.0
0.002,288.0
0.003,288.0
0.004,288.0
0.005,288.0
0.006,288.0
0.007,288.0
0.008,288.0
0.009000000000000001,288.0
0.01,288.0
0.011,288.0
0.012,288.0
0.013000000000000001,288.0
0.014,288.0
0.015,288.0
0.016,288.0
0.017,288.0
0.018000000000000002,288.0
0.019,288.0
0.02,288.0
0.021,288.0
0.022,288.0
0.023,288.0
0.024,288.0
0.025,288.0
0.026000000000000002,288.0
0.027,288.0
0.028,288.0
0.029,288.0
0.03,288.0
0.031,288.0
0.032,288.0
0.033,288.0
0.034,288.0
0.035,288.0
0.036000000000000004,288.0
0.037,288.0
0.038,288.0
0.039,288.0
0.04,288.0
0.041,288.0
0.042,288.0
0.043000000000000003,288.0
0.044,288.0
0.045,288.0
0.046,288.0
0.047,288.0
0.048,288.0
0.049,288.0
0.05,288.0
0.051000000000000004,288.0
0.052000000000000005,288.0
0.053,288.0
0.054,288.0
0.055,288.0
0.056,288.0
0.057,288.0
0.058,288.0
0.059000000000000004,288.0
0.06,288.0
0.061,288.0
0.062,288.0
0.063,288.0
0.064,288.0
0.065,288.0
0.066,288.0
0.067,288.0
0.068,288.0
0.069,288.0
0.07,288.0
0.07100000000000001,288.0
0.07200000000000001,288.0
0.073,288.0
0.074,288.0
0.075,288.0
0.076,288.0
0.077,288.0
0.078,288.0
0.079,288.0
0.08,288.0
0.081,288.0
0.082,288.0
0.083,288.0
0.084,288.0
0.085,288.0
0.08600000000000001,288.0
0.08700000000000001,288.0
0.088,288.0
0.089,288.0
0.09,288.0
0.091,288.0
0.092,288.0
0.093,288.0
0.094,288.0
0.095,288.0
0.096,288.0
0.097,288.0
0.098,288.0
0.099,288.0
0.1,288.0
0.101,288.0
0.10200000000000001,288.0
0.10300000000000001,288.0
0.10400000000000001,288.0
0.105,288.0
0.106,288.0
0.107,288.0
0.108,288.0
0.109,288.0
0.11,288.0
0.111,288.0
0.112,288.0
0.113,288.0
0.114,288.0
0.115,288.0
0.116,288.0
0.117,288.0
0.11800000000000001,288.0
0.11900000000000001,288.0
0.12,288.0
0.121,288.0
0.122,288.0
0.123,288.0
0.124,288.0
0.125,288.0
0.126,288.0
0.127,288.0
0.128,288.0
0.129,288.0
0.13,288.0
0.131,288.0
0.132,288.0
0.133,288.0
0.134,288.0
0.135,288.0
0.136,288.0
0.137,288.0
0.138,288.0
0.139,288.0
0.14,288.0
0.14100000000000001,288.0
0.14200000000000002,288.0
0.14300000000000002,288.0
0.14400000000000002,288.0
0.145,288.0
0.146,288.0
0.147,288.0
0.148,288.0
0.149,288.0
0.15,288.0
0.151,288.0
0.152,288.0
0.153,288.0
0.154,288.0
0.155,288.0
0.156,288.0
0.157,288.0
0.158,288.0
0.159,288.0
0.16,288.0
0.161,288.0
0.162,288.0
0.163,288.0
0.164,288.0
0.165,288.0
0.166,288.0
0.167,288.0
0.168,288.0
0.169,288.0
0.17,288.0
0.171,288.0
0.17200000000000001,288.0
0.17300000000000001,288.0
0.17400000000000002,288.0
0.17500000000000002,288.0
0.176,288.0
0.177,288.0
0.178,288.0
0.179,288.0
0.18,288.0
0.181,288.0
0.182,288.0
0.183,288.0
0.184,288.0
0.185,288.0
0.186,288.0
0.187,288.0
0.188,288.0
0.189,288.0
0.19,288.0
0.191,288.0
0.192,288.0
0.193,288.0
0.194,288.0
0.195,288.0
0.196,288.0
0.197,288.0
0.198,288.0
0.199,288.0
0.2,288.0
0.201,288.0
0.202,288.0
0.203,288.0
0.20400000000000001,288.0
0.20500000000000002,288.0
0.20600000000000002,288.0
0.20700000000000002,288.0
0.20800000000000002,288.0
0.209,288.0
0.21,288.0
0.211,288.0
0.212,288.0
0.213,288.0
0.214,288.0
0.215,288.0
0.216,288.0
0.217,288.0
0.218,288.0
0.219,288.0
0.22,288.0
0.221,288.0
0.222,288.0
0.223,288.0
0.224,288.0
0.225,288.0
0.226,288.0
0.227,288.0
0.228,288.0
0.229,288.0
0.23,288.0
0.231,288.0
0.232,288.0
0.233,288.0
0.234,288.0
0.23500000000000001,288.0
0.23600000000000002,288.0
0.23700000000000002,288.0
0.23800000000000002,288.0
0.23900000000000002,288.0
0.24,288.0
0.241,288.0
0.242,288.0
0.243,288.0
0.244,288.0
0.245,288.0
0.246,288.0
0.247,288.0
0.248,288.0
0.249,288.0
0.25,288.0
0.251,288.0
0.252,288.0
0.253,288.0
0.254,288.0
0.255,288.0
0.256,288.0
0.257,288.0
0.258,288.0
0.259,288.0
0.26,288.0
0.261,288.0
0.262,288.0
0.263,288.0
0.264,288.0
0.265,288.0
0.266,288.0
0.267,288.0
0.268,288.0
0.269,288.0
0.27,288.0
0.271,288.0
0.272,288.0
0.273,288.0
0.274,288.0
0.275,288.0
0.276,288.0
0.277,288.0
0.278,288.0
0.279,288.0
0.28,288.0
0.281,288.0
0.28200000000000003,288.0
0.28300000000000003,288.0
0.28400000000000003,288.0
0.28500000000000003,288.0
0.28600000000000003,288.0
0.28700000000000003,288.0
0.28800000000000003,288.0
0.289,288.0
0.29,288.0
0.291,288.0
0.292,288.0
0.293,288.0
0.294,288.0
0.295,288.0
0.296,288.0
0.297,288.0
0.298,288.0
0.299,288.0
0.3,288.0
0.301,288.0
0.302,288.0
0.303,288.0
0.304,288.0
0.305,288.0
0.306,288.0
0.307,288.0
0.308,288.0
0.309,288.0
0.31,288.0
0.311,288.0
0.312,288.0
0.313,288.0
0.314,288.0
0.315,288.0
0.316,288.0
0.317,288.0
0.318,288.0
0.319,288.0
0.32,288.0
0.321,288.0
0.322,288.0
0.323,288.0
0.324,288.0
0.325,288.0
0.326,288.0
0.327,288.0
0.328,288.0
0.329,288.0
0.33,288.0
0.331,288.0
0.332,288.0
0.333,288.0
0.334,288.0
0.335,288.0
0.336,288.0
0.337,288.0
0.338,288.0
0.339,288.0
0.34,288.0
0.341,288.0
0.342,288.0
0.343,288.0
0.34400000000000003,288.0
0.34500000000000003,288.0
0.34600000000000003,288.0
0.34700000000000003,288.0
0.34800000000000003,288.0
0.34900000000000003,288.0
0.35000000000000003,288.0
0.35100000000000003,288.0
0.352,288.0
0.353,288.0
0.354,288.0
0.355,288.0
0.356,288.0
0.357,288.0
0.358,288.0
0.359,288.0
0.36,288.0
0.361,288.0
0.362,288.0
0.363,288.0
0.364,288.0
0.365,288.0
0.366,288.0
0.367,288.0
0.368,288.0
0.369,288.0
0.37,288.0
0.371,288.0
0.372,288.0
0.373,288.0
0.374,288.0
0.375,288.0
0.376,288.0
0.377,288.0
0.378,288.0
0.379,288.0
0.38,288.0
0.381,288.0
0.382,288.0
0.383,288.0
0.384,288.0
0.385,288.0
0.386,288.0
0.387,288.0
0.388,288.0
0.389,288.0
0.39,288.0
0.391,288.0
0.392,288.0
0.393,288.0
0.394,288.0
0.395,288.0
0.396,288.0
0.397,288.0
0.398,288.0
0.399,288.0
0.4,288.0
0.401,288.0
0.402,288.0
0.403,288.0
0.404,288.0
0.405,288.0
0.406,288.0
0.40700000000000003,288.0
0.40800000000000003,288.0
0.40900000000000003,288.0
0.41000000000000003,288.0
0.41100000000000003,288.0
0.41200000000000003,288.0
0.41300000000000003,288.0
0.41400000000000003,288.0
0.41500000000000004,288.0
0.41600000000000004,288.0
0.417,288.0
0.418,288.0
0.419,288.0
0.42,288.0
0.421,288.0
0.422,288.0
0.423,288.0
0.424,288.0
0.425,288.0
0.426,288.0
0.427,288.0
0.428,288.0
0.429,288.0
0.43,288.0
0.431,288.0
0.432,288.0
0.433,288.0
0.434,288.0
0.435,288.0
0.436,288.0
0.437,288.0
0.438,288.0
0.439,288.0
0.44,288.0
0.441,288.0
0.442,288.0
0.443,288.0
0.444,288.0
0.445,288.0
0.446,288.0
0.447,288.0
0.448,288.0
0.449,288.0
0.45,288.0
0.451,288.0
0.452,288.0
0.453,288.0
0.454,288.0
0.455,288.0
0.456,288.0
0.457,288.0
0.458,288.0
0.459,288.0
0.46,288.0
0.461,288.0
0.462,288.0
0.463,288.0
0.464,288.0
0.465,288.0
0.466,288.0
0.467,288.0
0.468,288.0
0.46900000000000003,288.0
0.47000000000000003,288.0
0.47100000000000003,288.0
0.47200000000000003,288.0
0.47300000000000003,288.0
0.47400000000000003,288.0
0.47500000000000003,288.0
0.47600000000000003,288.0
0.47700000000000004,288.0
0.47800000000000004,288.0
0.47900000000000004,288.0
0.48,288.0
0.481,288.0
0.482,288.0
0.483,288.0
0.484,288.0
0.485,288.0
0.486,288.0
0.487,288.0
0.488,288.0
0.489,288.0
0.49,288.0
0.491,288.0
0.492,288.0
0.493,288.0
0.494,288.0
0.495,288.0
0.496,288.0
0.497,288.0
0.498,288.0
0.499,288.0
0.5,288.0
0.501,288.0
0.502,288.0
0.503,288.0
0.504,288.0
0.505,288.0
0.506,288.0
0.507,288.0
0.508,288.0
0.509,288.0
0.51,288.0
0.511,288.0
0.512,288.0
0.513,288.0
0.514,288.0
0.515,288.0
0.516,288.0
0.517,288.0
0.518,288.0
0.519,288.0
0.52,288.0
0.521,288.0
0.522,288.0
0.523,288.0
0.524,288.0
0.525,288.0
0.526,288.0
0.527,288.0
0.528,288.0
0.529,288.0
0.53,288.0
0.531,288.0
0.532,288.0
0.533,288.0
0.534,288.0
0.535,288.0
0.536,288.0
0.537,288.0
0.538,288.0
0.539,288.0
0.54,288.0
0.541,288.0
0.542,288.0
0.543,288.0
0.544,288.0
0.545,288.0
0.546,288.0
0.547,288.0
0.548,288.0
0.549,288.0
0.55,288.0
0.551,288.0
0.552,288.0
0.553,288.0
0.554,288.0
0.555,288.0
0.556,288.0
0.557,288.0
0.558,288.0
0.559,288.0
0.56,288.0
0.561,288.0
0.562,288.0
0.5630000000000001,288.0
0.5640000000000001,288.0
0.5650000000000001,288.0
0.5660000000000001,288.0
0.5670000000000001,288.0
0.5680000000000001,288.0
0.5690000000000001,288.0
0.5700000000000001,288.0
0.5710000000000001,288.0
0.5720000000000001,288.0
0.5730000000000001,288.0
0.5740000000000001,288.0
0.5750000000000001,288.0
0.5760000000000001,288.0
0.577,288.0
0.578,288.0
0.579,288.0
0.58,288.0
0.581,288.0
0.582,288.0
0.583,288.0
0.584,288.0
0.585,288.0
0.586,288.0
0.587,288.0
0.588,288.0
0.589,288.0
0.59,288.0
0.591,288.0
0.592,288.0
0.593,288.0
0.594,288.0
0.595,288.0
0.596,288.0
0.597,288.0
0.598,288.0
0.599,288.0
0.6,288.0
0.601,288.0
0.602,288.0
0.603,288.0
0.604,288.0
0.605,288.0
0.606,288.0
0.607,288.0
0.608,288.0
0.609,288.0
0.61,288.0
0.611,288.0
0.612,288.0
0.613,288.0
0.614,288.0
0.615,288.0
0.616,288.0
0.617,288.0
0.618,288.0
0.619,288.0
0.62,288.0
0.621,288.0
0.622,288.0
0.623,288.0
0.624,288.0
0.625,288.0
0.626,288.0
0.627,288.0
0.628,288.0
0.629,288.0
0.63,288.0
0.631,288.0
0.632,288.0
0.633,288.0
0.634,288.0
0.635,288.0
0.636,288.0
0.637,288.0
0.638,288.0
0.639,288.0
0.64,288.0
0.641,288.0
0.642,288.0
0.643,288.0
0.644,288.0
0.645,288.0
0.646,288.0
0.647,288.0
0.648,288.0
0.649,288.0
0.65,288.0
0.651,288.0
0.652,288.0
0.653,288.0
0.654,288.0
0.655,288.0
0.656,288.0
0.657,288.0
0.658,288.0
0.659,288.0
0.66,288.0
0.661,288.0
0.662,288.0
0.663,288.0
0.664,288.0
0.665,288.0
0.666,288.0
0.667,288.0
0.668,288.0
0.669,288.0
0.67,288.0
0.671,288.0
0.672,288.0
0.673,288.0
0.674,288.0
0.675,288.0
0.676,288.0
0.677,288.0
0.678,288.0
0.679,288.0
0.68,288.0
0.681,288.0
0.682,288.0
0.683,288.0
0.684,288.0
0.685,288.0
0.686,288.0
0.687,288.0
0.6880000000000001,288.0
0.6890000000000001,288.0
0.6900000000000001,288.0
0.6910000000000001,288.0
0.6920000000000001,288.0
0.6930000000000001,288.0
0.6940000000000001,288.0
0.6950000000000001,288.0
0.6960000000000001,288.0
0.6970000000000001,288.0
0.6980000000000001,288.0
0.6990000000000001,288.0
0.7000000000000001,288.0
0.7010000000000001,288.0
0.7020000000000001,288.0
0.7030000000000001,288.0
0.704,288.0
0.705,288.0
0.706,288.0
0.707,288.0
0.708,288.0
0.709,288.0
0.71,288.0
0.711,288.0
0.712,288.0
0.713,288.0
0.714,288.0
0.715,288.0
0.716,288.0
0.717,288.0
0.718,288.0
0.719,288.0
0.72,288.0
0.721,288.0
0.722,288.0
0.723,288.0
0.724,288.0
0.725,288.0
0.726,288.0
0.727,288.0
0.728,288.0
0.729,288.0
0.73,288.0
0.731,288.0
0.732,288.0
0.733,288.0
0.734,288.0
0.735,288.0
0.736,288.0
0.737,288.0
0.738,288.0
0.739,288.0
0.74,288.0
0.741,288.0
0.742,288.0
0.743,288.0
0.744,288.0
0.745,288.0
0.746,288.0
0.747,288.0
0.748,288.0
0.749,288.0
0.75,288.0
0.751,288.0
0.752,288.0
0.753,288.0
0.754,288.0
0.755,288.0
0.756,288.0
0.757,288.0
0.758,288.0
0.759,288.0
0.76,288.0
0.761,288.0
0.762,288.0
0.763,288.0
0.764,288.0
0.765,288.0
0.766,288.0
0.767,288.0
0.768,288.0
0.769,288.0
0.77,288.0
0.771,288.0
0.772,288.0
0.773,288.0
0.774,288.0
0.775,288.0
0.776,288.0
0.777,288.0
0.778,288.0
0.779,288.0
0.78,288.0
0.781,288.0
0.782,288.0
0.783,288.0
0.784,288.0
0.785,288.0
0.786,288.0
0.787,288.0
0.788,288.0
0.789,288.0
0.79,288.0
0.791,288.0
0.792,288.0
0.793,288.0
0.794,288.0
0.795,288.0
0.796,288.0
0.797,288.0
0.798,288.0
0.799,288.0
0.8,288.0
0.801,288.0
0.802,288.0
0.803,288.0
0.804,288.0
0.805,288.0
0.806,288.0
0.807,288.0
0.808,288.0
0.809,288.0
0.81,288.0
0.811,288.0
0.812,288.0
0.8130000000000001,288.0
0.8140000000000001,288.0
0.8150000000000001,288.0
0.8160000000000001,288.0
0.8170000000000001,288.0
0.8180000000000001,288.0
0.8190000000000001,288.0
0.8200000000000001,288.0
0.8210000000000001,288.0
0.8220000000000001,288.0
0.8230000000000001,288.0
0.8240000000000001,288.0
0.8250000000000001,288.0
0.8260000000000001,288.0
0.8270000000000001,288.0
0.8280000000000001,288.0
0.8290000000000001,288.0
0.8300000000000001,288.0
0.8310000000000001,288.0
0.8320000000000001,288.0
0.833,288.0
0.834,288.0
0.835,288.0
0.836,288.0
0.837,288.0
0.838,288.0
0.839,288.0
0.84,288.0
0.841,288.0
0.842,288.0
0.843,288.0
0.844,288.0
0.845,288.0
0.846,288.0
0.847,288.0
0.848,288.0
0.849,288.0
0.85,288.0
0.851,288.0
0.852,288.0
0.853,288.0
0.854,288.0
0.855,288.0
0.856,288.0
0.857,288.0
0.858,288.0
0.859,288.0
0.86,288.0
0.861,288.0
0.862,288.0
0.863,288.0
0.864,288.0
0.865,288.0
0.866,288.0
0.867,288.0
0.868,288.0
0.869,288.0
0.87,288.0
0.871,288.0
0.872,288.0
0.873,288.0
0.874,288.0
0.875,288.0
0.876,288.0
0.877,288.0
0.878,288.0
0.879,288.0
0.88,288.0
0.881,288.0
0.882,288.0
0.883,288.0
0.884,288.0
0.885,288.0
0.886,288.0
0.887,288.0
0.888,288.0
0.889,288.0
0.89,288.0
0.891,288.0
0.892,288.0
0.893,288.0
0.894,288.0
0.895,288.0
0.896,288.0
0.897,288.0
0.898,288.0
0.899,288.0
0.9,288.0
0.901,288.0
0.902,288.0
0.903,288.0
0.904,288.0
0.905,288.0
0.906,288.0
0.907,288.0
0.908,288.0
0.909,288.0
0.91,288.0
0.911,288.0
0.912,288.0
0.913,288.0
0.914,288.0
0.915,288.0
0.916,288.0
0.917,288.0
0.918,288.0
0.919,288.0
0.92,288.0
0.921,288.0
0.922,288.0
0.923,288.0
0.924,288.0
0.925,288.0
0.926,288.0
0.927,288.0
0.928,288.0
0.929,288.0
0.93,288.0
0.931,288.0
0.932,288.0
0.933,288.0
0.934,288.0
0.935,288.0
0.936,288.0
0.937,288.0
0.9380000000000001,288.0
0.9390000000000001,288.0
0.9400000000000001,288.0
0.9410000000000001,288.0
0.9420000000000001,288.0
0.9430000000000001,288.0
0.9440000000000001,288.0
0.9450000000000001,288.0
0.9460000000000001,288.0
0.9470000000000001,288.0
0.9480000000000001,288.0
0.9490000000000001,288.0
0.9500000000000001,288.0
0.9510000000000001,288.0
0.9520000000000001,288.0
0.9530000000000001,288.0
0.9540000000000001,288.0
0.9550000000000001,288.0
0.9560000000000001,288.0
0.9570000000000001,288.0
0.9580000000000001,288.0
0.9590000000000001,288.0
0.96,288.0
0.961,288.0
0.962,288.0
0.963,288.0
0.964,288.0
0.965,288.0
0.966,288.0
0.967,288.0
0.968,288.0
0.969,288.0
0.97,288.0
0.971,288.0
0.972,288.0
0.973,288.0
0.974,288.0
0.975,288.0
0.976,288.0
0.977,288.0
0.978,288.0
0.979,288.0
0.98,288.0
0.981,288.0
0.982,288.0
0.983,288.0
0.984,288.0
0.985,288.0
0.986,288.0
0.987,288.0
0.988,288.0
0.989,288.0
0.99,288.0
0.991,288.0
0.992,288.0
0.993,288.0
0.994,288.0
0.995,288.0
0.996,288.0
0.997,288.0
0.998,288.0
0.999,288.0
1.0,288.0

